Human Initiated Grasp Space Exploration Algorithm for an Underactuated Robot Gripper Using Variational Autoencoder

Grasp planning and most specifically the grasp space exploration is still an open issue in robotics. This article presents an efficient procedure for exploring the grasp space of a multifingered adaptive gripper for generating reliable grasps given a known object pose. This procedure relies on a limited dataset of manually specified expert grasps, and use a mixed analytic and data-driven approach based on the use of a grasp quality metric and variational autoencoders. The performances of this method are assessed by generating grasps in simulation for three different objects. On this grasp planning task, this method reaches a grasp success rate of 99.91% on 7000 trials.

==> latent_space_0.csv <==
Hand_X,Hand_Y,Hand_Z,Hand_Q_X,Hand_Q_Y,Hand_Q_Z,Hand_Q_W,Hand_Abd,Grasp_Quality,latent_value
0.0029403716325759888,0.004199430346488953,0.1208362877368927,-0.8442214131355286,0.5352781414985657,-0.021854689344763756,0.01703294739127159,0.45411187410354614,0.06151319667696953,-4.5
0.002935066819190979,0.004202269017696381,0.12084390223026276,-0.8442619442939758,0.5352182984352112,-0.0218272153288126,0.01693263091146946,0.4547106623649597,0.06153709813952446,-4.4955
0.0029297098517417908,0.004205144941806793,0.12085159122943878,-0.8443025946617126,0.5351582765579224,-0.021799828857183456,0.016832193359732628,0.4553090035915375,0.061561066657304764,-4.491
0.0029243603348731995,0.004207991063594818,0.120859295129776,-0.8443434238433838,0.5350983738899231,-0.02177235297858715,0.016731614246964455,0.45590659976005554,0.06158516928553581,-4.4865
0.0029189735651016235,0.004210866987705231,0.120867058634758,-0.8443842530250549,0.5350381135940552,-0.021744759753346443,0.016630958765745163,0.4565023183822632,0.06160938739776611,-4.482
0.0029135793447494507,0.004213739186525345,0.12087486684322357,-0.8444251418113708,0.5349778532981873,-0.02171712927520275,0.016530198976397514,0.45709773898124695,0.06163378432393074,-4.4775
0.0029081404209136963,0.004216670989990234,0.12088270485401154,-0.8444660305976868,0.5349175930023193,-0.021689610555768013,0.016429146751761436,0.4576914608478546,0.06165820732712746,-4.473
0.002902686595916748,0.00421953946352005,0.12089064717292786,-0.8445069193840027,0.5348570942878723,-0.021662047132849693,0.01632813736796379,0.45828455686569214,0.06168277934193611,-4.4685
0.002897225320339203,0.004222467541694641,0.12089857459068298,-0.8445481061935425,0.534796416759491,-0.021634351462125778,0.01622692495584488,0.45887646079063416,0.061707403510808945,-4.464
0.0028917118906974792,0.004225373268127441,0.12090659141540527,-0.8445892333984375,0.5347356796264648,-0.02160661295056343,0.016125667840242386,0.45946672558784485,0.06173214688897133,-4.4595
0.0028861910104751587,0.004228312522172928,0.12091465294361115,-0.8446304798126221,0.5346747040748596,-0.021578863263130188,0.01602417416870594,0.46005651354789734,0.06175708770751953,-4.455
0.0028806403279304504,0.00423126295208931,0.12092272937297821,-0.8446717858314514,0.5346137881278992,-0.021551204845309258,0.015922578051686287,0.4606451094150543,0.061782106757164,-4.4505
0.0028750672936439514,0.004234224557876587,0.12093088030815125,-0.8447127938270569,0.5345526933670044,-0.02152336947619915,0.015821043401956558,0.4612312614917755,0.06180717796087265,-4.446
0.0028694868087768555,0.004237174987792969,0.12093909084796906,-0.844754159450531,0.5344914793968201,-0.02149558812379837,0.015719139948487282,0.4618169367313385,0.06183239445090294,-4.4415
0.002863876521587372,0.0042401328682899475,0.12094734609127045,-0.8447956442832947,0.5344300270080566,-0.02146769128739834,0.015617292374372482,0.46240130066871643,0.06185774505138397,-4.437
0.0028582364320755005,0.004243101924657822,0.12095567584037781,-0.8448371887207031,0.534368634223938,-0.021439721807837486,0.015515275299549103,0.4629842936992645,0.06188322231173515,-4.4325
0.0028525590896606445,0.00424608588218689,0.12096402049064636,-0.8448787331581116,0.534307062625885,-0.021411823108792305,0.015413211658596992,0.4635659456253052,0.061908841133117676,-4.428
0.0028468668460845947,0.004249095916748047,0.12097242474555969,-0.8449203372001648,0.5342453718185425,-0.021383782848715782,0.01531103067100048,0.4641459882259369,0.06193452328443527,-4.4235
0.002841174602508545,0.004252087324857712,0.1209808737039566,-0.844961941242218,0.5341835618019104,-0.021355831995606422,0.015208560973405838,0.46472471952438354,0.06196035072207451,-4.419
0.002835415303707123,0.004255112260580063,0.12098939716815948,-0.845003604888916,0.5341215133666992,-0.02132781222462654,0.015106203965842724,0.4653019309043884,0.06198621913790703,-4.4145
0.0028296634554862976,0.0042581334710121155,0.12099796533584595,-0.8450453877449036,0.534059464931488,-0.02129971608519554,0.015003550797700882,0.46587762236595154,0.06201227381825447,-4.41
0.002823866903781891,0.004261188209056854,0.12100657820701599,-0.8450871706008911,0.5339972972869873,-0.02127164788544178,0.014900964684784412,0.4664517045021057,0.06203845515847206,-4.4055
0.0028180480003356934,0.004264220595359802,0.121015265583992,-0.845129132270813,0.533935010433197,-0.02124354988336563,0.01479814387857914,0.4670240879058838,0.06206471100449562,-4.401
0.002812221646308899,0.004267275333404541,0.12102401256561279,-0.8451710939407349,0.5338726043701172,-0.021215273067355156,0.014695439487695694,0.4675951302051544,0.06209114193916321,-4.3965
0.002806365489959717,0.0042703114449977875,0.12103277444839478,-0.8452129364013672,0.5338101983070374,-0.02118721976876259,0.014592322520911694,0.46816468238830566,0.06211766228079796,-4.392
0.002800479531288147,0.004273399710655212,0.12104164063930511,-0.8452550768852234,0.5337474346160889,-0.021158890798687935,0.014489252120256424,0.4687320590019226,0.062144313007593155,-4.3875
0.0027945563197135925,0.0042764730751514435,0.12105050683021545,-0.84529709815979,0.5336847901344299,-0.021130584180355072,0.01438615657389164,0.4692983329296112,0.06217112019658089,-4.383
0.0027886182069778442,0.004279565066099167,0.12105947732925415,-0.845339298248291,0.5336219668388367,-0.021102299913764,0.014282929711043835,0.4698624312877655,0.06219802796840668,-4.3785
0.002782657742500305,0.004282679408788681,0.12106847763061523,-0.8453814387321472,0.5335589647293091,-0.02107405848801136,0.014179598540067673,0.47042450308799744,0.06222496181726456,-4.374
0.0027766674757003784,0.004285797476768494,0.12107755243778229,-0.8454236388206482,0.5334959030151367,-0.021045763045549393,0.014076179824769497,0.4709855318069458,0.06225216016173363,-4.3695
0.002770662307739258,0.004288900643587112,0.12108670175075531,-0.845465898513794,0.5334328413009644,-0.021017340943217278,0.013972529210150242,0.47154465317726135,0.062279436737298965,-4.365
0.0027646198868751526,0.004292018711566925,0.12109586596488953,-0.8455082178115845,0.5333694219589233,-0.02098892256617546,0.013868981972336769,0.47210124135017395,0.06230682507157326,-4.3605
0.0027585402131080627,0.0042951516807079315,0.1211051344871521,-0.8455506563186646,0.5333059430122375,-0.02096051722764969,0.01376525778323412,0.47265639901161194,0.062334366142749786,-4.356
0.002752453088760376,0.004298310726881027,0.12111443281173706,-0.8455931544303894,0.5332425236701965,-0.020932035520672798,0.013661496341228485,0.47320985794067383,0.06236201152205467,-4.3515
0.0027463361620903015,0.0043014660477638245,0.1211237907409668,-0.8456356525421143,0.5331788659095764,-0.020903566852211952,0.013557632453739643,0.4737606644630432,0.0623898059129715,-4.347
0.0027401819825172424,0.004304632544517517,0.1211332231760025,-0.8456781506538391,0.5331152081489563,-0.0208749920129776,0.01345359068363905,0.4743100702762604,0.06241769716143608,-4.3425
0.0027340203523635864,0.004307795315980911,0.12114271521568298,-0.8457207083702087,0.5330513119697571,-0.02084640972316265,0.013349609449505806,0.474857360124588,0.06244579330086708,-4.338
0.0027278289198875427,0.004310980439186096,0.12115223705768585,-0.8457633256912231,0.5329874753952026,-0.020817900076508522,0.01324557140469551,0.47540226578712463,0.062473904341459274,-4.3335
0.0027216002345085144,0.004314161837100983,0.12116184830665588,-0.8458059430122375,0.5329235792160034,-0.02078937366604805,0.013141230680048466,0.4759453535079956,0.06250219792127609,-4.329
0.002715364098548889,0.004317369312047958,0.12117154896259308,-0.845848560333252,0.5328593850135803,-0.020760715007781982,0.013037120923399925,0.47648563981056213,0.06253064423799515,-4.3245000000000005
0.0027090832591056824,0.004320591688156128,0.12118126451969147,-0.8458914160728455,0.532795250415802,-0.02073204331099987,0.012932769022881985,0.4770243167877197,0.06255919486284256,-4.32
0.002702772617340088,0.004323821514844894,0.12119106948375702,-0.8459342122077942,0.5327308773994446,-0.020703352987766266,0.012828254140913486,0.477561354637146,0.0625879317522049,-4.3155
0.0026964396238327026,0.004327051341533661,0.12120093405246735,-0.8459770083427429,0.5326663851737976,-0.02067471481859684,0.012723827734589577,0.4780954420566559,0.062616728246212,-4.311
0.0026900768280029297,0.004330284893512726,0.12121085822582245,-0.8460199236869812,0.5326018929481506,-0.020645996555685997,0.012619230896234512,0.478627473115921,0.06264577060937881,-4.3065
0.002683691680431366,0.004333533346652985,0.12122087180614471,-0.8460628986358643,0.5325374603271484,-0.020617300644516945,0.012514634057879448,0.479157418012619,0.06267489492893219,-4.302
0.0026772618293762207,0.004336785525083542,0.12123094499111176,-0.8461059331893921,0.5324726700782776,-0.020588506013154984,0.012410024181008339,0.4796850085258484,0.06270412355661392,-4.2975
0.0026708394289016724,0.0043400488793849945,0.12124106287956238,-0.8461489677429199,0.5324077010154724,-0.020559677854180336,0.012305224314332008,0.4802098572254181,0.06273353844881058,-4.293
0.0026643723249435425,0.004343338310718536,0.12125124037265778,-0.8461918234825134,0.5323429703712463,-0.020530888810753822,0.012200471013784409,0.48073241114616394,0.06276293843984604,-4.2885
0.002657882869243622,0.004346616566181183,0.12126150727272034,-0.8462348580360413,0.5322780013084412,-0.02050209976732731,0.012095661833882332,0.4812527894973755,0.06279269605875015,-4.284
0.0026513487100601196,0.004349920898675919,0.12127184867858887,-0.8462780117988586,0.5322128534317017,-0.020473195239901543,0.011990737169981003,0.4817706346511841,0.06282243877649307,-4.2795
0.0026447996497154236,0.004353228956460953,0.12128223478794098,-0.846321165561676,0.5321477651596069,-0.020444445312023163,0.011885769665241241,0.482286274433136,0.0628523901104927,-4.275
0.002638213336467743,0.004356544464826584,0.12129271030426025,-0.8463644981384277,0.5320824980735779,-0.02041548676788807,0.01178070530295372,0.4827990233898163,0.06288252770900726,-4.2705
0.0026316046714782715,0.004359874874353409,0.1213032454252243,-0.8464076519012451,0.5320171117782593,-0.020386597141623497,0.011675653979182243,0.48330941796302795,0.0629127100110054,-4.266
0.0026249587535858154,0.004363205283880234,0.12131384015083313,-0.846450924873352,0.5319517850875854,-0.020357711240649223,0.011570517905056477,0.48381656408309937,0.06294312328100204,-4.2615
0.0026183053851127625,0.004366535693407059,0.12132450938224792,-0.846494197845459,0.531886100769043,-0.020328771322965622,0.011465486139059067,0.48432183265686035,0.06297361105680466,-4.257
0.002611607313156128,0.004369892179965973,0.12133528292179108,-0.8465375304222107,0.5318206548690796,-0.020299816504120827,0.011360236443579197,0.48482444882392883,0.063004270195961,-4.2525
0.0026048943400382996,0.004373256117105484,0.121346116065979,-0.8465808629989624,0.5317549705505371,-0.02027081325650215,0.011255018413066864,0.48532405495643616,0.06303507834672928,-4.248
0.0025981366634368896,0.004376634955406189,0.1213570088148117,-0.8466241955757141,0.5316890478134155,-0.02024182118475437,0.011149788275361061,0.485821396112442,0.0630660355091095,-4.2435
0.002591356635093689,0.004380021244287491,0.12136796116828918,-0.8466675281524658,0.5316232442855835,-0.020212750881910324,0.011044558137655258,0.48631539940834045,0.06309712678194046,-4.239
0.0025845393538475037,0.00438341498374939,0.12137900292873383,-0.8467110991477966,0.5315573811531067,-0.02018376998603344,0.010939275845885277,0.48680686950683594,0.06312833726406097,-4.2345
0.0025776997208595276,0.004386812448501587,0.12139013409614563,-0.8467546105384827,0.531491219997406,-0.020154643803834915,0.0108338026329875,0.487295925617218,0.0631597563624382,-4.23
0.0025708377361297607,0.004390213638544083,0.1214013397693634,-0.8467982411384583,0.531425416469574,-0.020125633105635643,0.010728424414992332,0.4877818822860718,0.06319136917591095,-4.2255
0.0025639235973358154,0.004393637180328369,0.12141261994838715,-0.8468416929244995,0.5313589572906494,-0.02009654976427555,0.010622968897223473,0.4882647693157196,0.06322307884693146,-4.221
0.002557024359703064,0.004397042095661163,0.12142394483089447,-0.8468851447105408,0.5312928557395935,-0.020067399367690086,0.010517619550228119,0.48874473571777344,0.0632549524307251,-4.2165
0.0025500506162643433,0.0044005028903484344,0.12143540382385254,-0.8469286561012268,0.5312265753746033,-0.02003837376832962,0.0104121845215559,0.48922213912010193,0.0632869154214859,-4.212
0.0025430694222450256,0.004403933882713318,0.121446892619133,-0.8469724059104919,0.5311602354049683,-0.020009197294712067,0.01030668243765831,0.4896964728832245,0.06331907957792282,-4.2075
0.0025360584259033203,0.004407394677400589,0.12145847082138062,-0.847015917301178,0.5310937762260437,-0.019980117678642273,0.01020125113427639,0.4901675879955292,0.06335145980119705,-4.203
0.0025290027260780334,0.00441085547208786,0.12147015333175659,-0.8470597267150879,0.5310272574424744,-0.019951004534959793,0.010095651261508465,0.49063581228256226,0.06338392198085785,-4.1985
0.0025219321250915527,0.004414323717355728,0.12148189544677734,-0.8471033573150635,0.5309608578681946,-0.01992187090218067,0.009990124963223934,0.4911009967327118,0.06341653317213058,-4.194
0.0025148168206214905,0.004417803138494492,0.12149369716644287,-0.8471469879150391,0.5308939814567566,-0.019892722368240356,0.009884600527584553,0.49156343936920166,0.06344933807849884,-4.1895
0.0025076866149902344,0.004421304911375046,0.12150561809539795,-0.8471907377243042,0.5308274030685425,-0.019863689318299294,0.009779137559235096,0.49202218651771545,0.06348223239183426,-4.185
0.0025005266070365906,0.004424791783094406,0.1215175986289978,-0.8472344875335693,0.5307605266571045,-0.019834380596876144,0.009673632681369781,0.4924781024456024,0.06351534277200699,-4.1805
0.0024933144450187683,0.004428297281265259,0.12152968347072601,-0.847278356552124,0.5306935906410217,-0.0198051854968071,0.009567984379827976,0.49293118715286255,0.06354868412017822,-4.176
0.0024860799312591553,0.004431832581758499,0.121541827917099,-0.8473221063613892,0.5306267738342285,-0.01977609284222126,0.009462441317737103,0.4933805465698242,0.06358203291893005,-4.1715
0.0024788305163383484,0.004435330629348755,0.12155407667160034,-0.8473659753799438,0.5305598378181458,-0.01974671147763729,0.009356988593935966,0.49382707476615906,0.06361562758684158,-4.167
0.002471528947353363,0.004438877105712891,0.12156639993190765,-0.847409725189209,0.5304927229881287,-0.019717533141374588,0.009251493029296398,0.4942700266838074,0.06364940851926804,-4.1625
0.002464212477207184,0.0044424161314964294,0.12157881259918213,-0.8474534153938293,0.5304256081581116,-0.019688423722982407,0.009145911782979965,0.49471011757850647,0.06368333101272583,-4.158
0.00245685875415802,0.004445984959602356,0.12159131467342377,-0.8474972248077393,0.5303586721420288,-0.019659219309687614,0.009040525183081627,0.49514657258987427,0.06371746212244034,-4.1535
0.0024494826793670654,0.004449542611837387,0.12160390615463257,-0.8475412130355835,0.5302914381027222,-0.019629910588264465,0.008934922516345978,0.49557971954345703,0.0637517124414444,-4.149
0.0024420544505119324,0.004453115165233612,0.12161658704280853,-0.8475849032402039,0.5302242636680603,-0.01960066892206669,0.008829565718770027,0.49600985646247864,0.06378614902496338,-4.1445
0.0024346113204956055,0.004456702619791031,0.12162937223911285,-0.8476288318634033,0.5301569104194641,-0.01957152970135212,0.008724085055291653,0.49643614888191223,0.0638207197189331,-4.14
0.002427145838737488,0.004460286349058151,0.12164223194122314,-0.847672700881958,0.5300896167755127,-0.019542289897799492,0.008618650026619434,0.4968593716621399,0.06385547667741776,-4.1355
0.002419613301753998,0.004463851451873779,0.1216551810503006,-0.8477165699005127,0.530022144317627,-0.019513119012117386,0.00851321779191494,0.49727916717529297,0.06389042735099792,-4.131
0.0024120882153511047,0.0044674500823020935,0.12166818976402283,-0.8477603793144226,0.529954731464386,-0.019483808428049088,0.008407903835177422,0.4976952373981476,0.06392551213502884,-4.1265
0.00240451842546463,0.004471078515052795,0.12168136239051819,-0.8478043079376221,0.529887318611145,-0.019454607740044594,0.008302591741085052,0.4981083571910858,0.06396076828241348,-4.122
0.002396911382675171,0.0044746994972229,0.12169456481933594,-0.847848117351532,0.5298197865486145,-0.01942538283765316,0.008197342045605183,0.49851733446121216,0.06399622559547424,-4.1175
0.00238925963640213,0.004478339105844498,0.12170790135860443,-0.8478919863700867,0.5297521352767944,-0.019396120682358742,0.008092034608125687,0.4989231824874878,0.06403189897537231,-4.1129999999999995
0.0023815706372261047,0.004481997340917587,0.1217212975025177,-0.8479359745979309,0.5296846032142639,-0.019366832450032234,0.007986863143742085,0.49932512640953064,0.06406766176223755,-4.1085
0.002373896539211273,0.004485622048377991,0.12173482775688171,-0.8479797840118408,0.5296170115470886,-0.019337685778737068,0.007881720550358295,0.49972403049468994,0.0641036331653595,-4.104
0.0023661628365516663,0.004489272832870483,0.1217484176158905,-0.8480237722396851,0.5295494198799133,-0.019308453425765038,0.00777664128690958,0.5001192688941956,0.06413979828357697,-4.0995
0.002358384430408478,0.00449293851852417,0.12176215648651123,-0.8480677008628845,0.5294817090034485,-0.019279204308986664,0.007671550381928682,0.5005107522010803,0.06417611986398697,-4.095
0.0023505985736846924,0.0044965967535972595,0.12177596986293793,-0.8481115698814392,0.5294140577316284,-0.01924998313188553,0.007566490676254034,0.5008987784385681,0.06421265751123428,-4.0905000000000005
0.0023427456617355347,0.004500288516283035,0.1217898577451706,-0.8481552600860596,0.5293462872505188,-0.019220802932977676,0.007461635395884514,0.5012829303741455,0.06424932181835175,-4.086
0.00233488529920578,0.004503972828388214,0.121803879737854,-0.8481992483139038,0.529278576374054,-0.019191529601812363,0.007356699090451002,0.5016633868217468,0.0642862394452095,-4.0815
0.002326980233192444,0.004507668316364288,0.12181800603866577,-0.848242998123169,0.5292109251022339,-0.019162390381097794,0.007251979783177376,0.5020400881767273,0.0643232986330986,-4.077
0.002319052815437317,0.0045113638043403625,0.12183219194412231,-0.8482869863510132,0.5291428565979004,-0.0191330686211586,0.007147162687033415,0.5024135112762451,0.06436053663492203,-4.0725
0.0023110955953598022,0.004515070468187332,0.12184655666351318,-0.8483307957649231,0.5290750861167908,-0.019104033708572388,0.007042435929179192,0.5027830600738525,0.06439804285764694,-4.068
0.0023030713200569153,0.0045187994837760925,0.12186093628406525,-0.8483745455741882,0.5290071964263916,-0.019074857234954834,0.006937813013792038,0.5031485557556152,0.06443561613559723,-4.0635
0.002295061945915222,0.004522513598203659,0.12187547981739044,-0.8484184145927429,0.5289393067359924,-0.019045637920498848,0.006833307910710573,0.5035108923912048,0.06447342783212662,-4.059
0.0022869855165481567,0.004526261240243912,0.1218901127576828,-0.8484622836112976,0.5288713574409485,-0.019016414880752563,0.006728909444063902,0.5038689970970154,0.06451141089200974,-4.0545
0.0022788941860198975,0.004530005156993866,0.12190486490726471,-0.8485061526298523,0.5288035869598389,-0.018987281247973442,0.006624528206884861,0.5042235255241394,0.06454958766698837,-4.05
0.0022707730531692505,0.004533737897872925,0.12191969156265259,-0.8485496640205383,0.5287357568740845,-0.01895827427506447,0.006520277354866266,0.5045741200447083,0.06458797305822372,-4.0455
0.002262592315673828,0.00453750416636467,0.1219346672296524,-0.8485934734344482,0.528667688369751,-0.018929125741124153,0.0064160460606217384,0.504921019077301,0.0646265298128128,-4.041
0.002254396677017212,0.004541259258985519,0.12194973230361938,-0.8486372828483582,0.528599739074707,-0.018899887800216675,0.006311977282166481,0.5052642226219177,0.0646653100848198,-4.0365
0.002246156334877014,0.004545021802186966,0.12196493148803711,-0.8486809730529785,0.5285319685935974,-0.01887093111872673,0.006207996513694525,0.5056030750274658,0.06470426917076111,-4.032
0.0022378861904144287,0.004548810422420502,0.121980220079422,-0.8487246632575989,0.5284639596939087,-0.018841855227947235,0.0061041200533509254,0.5059384703636169,0.06474343687295914,-4.0275
0.0022295936942100525,0.004552587866783142,0.12199564278125763,-0.8487682938575745,0.5283960700035095,-0.018812663853168488,0.006000276654958725,0.5062702894210815,0.06478278338909149,-4.023
0.0022212639451026917,0.004556383937597275,0.12201115489006042,-0.8488120436668396,0.5283281803131104,-0.01878363825380802,0.005896696820855141,0.5065977573394775,0.06482234597206116,-4.0185
0.0022128745913505554,0.004560176283121109,0.12202678620815277,-0.8488556146621704,0.5282602906227112,-0.018754608929157257,0.0057931202463805676,0.5069214105606079,0.06486207991838455,-4.014
0.0022044777870178223,0.004563998430967331,0.12204253673553467,-0.848899245262146,0.5281924605369568,-0.018725769594311714,0.005689560901373625,0.5072412490844727,0.06490201503038406,-4.0095
0.0021960213780403137,0.004567798227071762,0.12205842137336731,-0.8489428162574768,0.5281245708465576,-0.018696727231144905,0.005586291663348675,0.5075573325157166,0.06494222581386566,-4.005
0.002187564969062805,0.004571620374917984,0.12207439541816711,-0.8489862680435181,0.5280566811561584,-0.018667692318558693,0.005483098793774843,0.5078692436218262,0.06498261541128159,-4.0005
0.0021790489554405212,0.004575449973344803,0.12209051847457886,-0.8490297794342041,0.5279887318611145,-0.018638698384165764,0.005379952490329742,0.5081772208213806,0.06502316147089005,-3.996
0.0021705105900764465,0.004579272121191025,0.12210674583911896,-0.8490732312202454,0.5279209613800049,-0.018609769642353058,0.005277084186673164,0.5084817409515381,0.0650639683008194,-3.9915000000000003
0.0021619275212287903,0.004583094269037247,0.12212313711643219,-0.8491166830062866,0.5278531312942505,-0.018580814823508263,0.0051742312498390675,0.5087820887565613,0.06510493904352188,-3.987
0.0021533071994781494,0.004586964845657349,0.12213960289955139,-0.8491599559783936,0.5277854204177856,-0.018552100285887718,0.005071584600955248,0.5090783834457397,0.06514611840248108,-3.9825
0.002144657075405121,0.004590801894664764,0.12215620279312134,-0.8492032885551453,0.5277175903320312,-0.018523111939430237,0.004969155881553888,0.5093708634376526,0.06518754363059998,-3.9779999999999998
0.0021359845995903015,0.0045946501195430756,0.12217293679714203,-0.8492466807365417,0.5276497006416321,-0.0184942577034235,0.004866718780249357,0.509659469127655,0.06522917002439499,-3.9735
0.0021272599697113037,0.004598516970872879,0.12218980491161346,-0.8492899537086487,0.5275821089744568,-0.018465546891093254,0.00476444186642766,0.5099440813064575,0.06527099758386612,-3.969
0.002118505537509918,0.004602394998073578,0.12220679223537445,-0.8493332266807556,0.5275143980979919,-0.018436573445796967,0.004662455525249243,0.5102246403694153,0.06531301140785217,-3.9645
0.002109721302986145,0.004606258124113083,0.12222391366958618,-0.849376380443573,0.5274469256401062,-0.018407953903079033,0.00456041656434536,0.5105015635490417,0.06535524129867554,-3.96
0.0021008923649787903,0.004610136151313782,0.12224115431308746,-0.8494195342063904,0.5273792147636414,-0.01837918907403946,0.004458724521100521,0.5107742547988892,0.06539775431156158,-3.9555
0.0020920485258102417,0.004614010453224182,0.1222585141658783,-0.849462628364563,0.5273116230964661,-0.01835050620138645,0.004357094876468182,0.5110431909561157,0.06544050574302673,-3.951
0.0020831599831581116,0.004617895931005478,0.12227605283260345,-0.8495055437088013,0.5272441506385803,-0.018321795389056206,0.004255799110978842,0.5113078355789185,0.06548335403203964,-3.9465
0.002074204385280609,0.004621811211109161,0.12229371070861816,-0.8495485782623291,0.5271766781806946,-0.018293267115950584,0.004154521506279707,0.5115690231323242,0.06552650034427643,-3.942
0.0020652711391448975,0.004625692963600159,0.12231148779392242,-0.8495915532112122,0.5271093845367432,-0.01826457493007183,0.0040534608997404575,0.5118261575698853,0.06556982547044754,-3.9375
0.0020562484860420227,0.004629597067832947,0.12232942879199982,-0.8496345281600952,0.5270419716835022,-0.01823604293167591,0.003952521365135908,0.5120794773101807,0.06561347097158432,-3.933
0.002047218382358551,0.00463351234793663,0.12234747409820557,-0.8496772646903992,0.5269746780395508,-0.01820753514766693,0.0038517985958606005,0.5123287439346313,0.06565717607736588,-3.9285
0.002038143575191498,0.004637423902750015,0.12236568331718445,-0.8497200012207031,0.5269073247909546,-0.018179090693593025,0.0037513242568820715,0.5125741362571716,0.06570125371217728,-3.924
0.0020290538668632507,0.0046413354575634,0.12238402664661407,-0.8497626185417175,0.5268402695655823,-0.018150515854358673,0.003651025705039501,0.5128156542778015,0.06574549525976181,-3.9195
0.0020199045538902283,0.004645265638828278,0.12240251898765564,-0.8498053550720215,0.5267730355262756,-0.01812208816409111,0.003550845431163907,0.5130529999732971,0.06579004228115082,-3.915
0.002010732889175415,0.004649173468351364,0.12242113053798676,-0.8498479127883911,0.5267060995101929,-0.018093805760145187,0.0034509995020926,0.5132870078086853,0.06583470106124878,-3.9105
0.0020015090703964233,0.0046531036496162415,0.1224399209022522,-0.8498903512954712,0.5266391038894653,-0.018065320327878,0.0033512276131659746,0.5135167241096497,0.06587965041399002,-3.906
0.001992262899875641,0.004657033830881119,0.12245883047580719,-0.8499327898025513,0.526572048664093,-0.018037118017673492,0.0032517758663743734,0.5137429237365723,0.06592487543821335,-3.9015
0.0019829869270324707,0.004660956561565399,0.12247790396213531,-0.8499752283096313,0.5265053510665894,-0.01800886169075966,0.0031525716185569763,0.513964831829071,0.06597033143043518,-3.8970000000000002
0.001973658800125122,0.004664905369281769,0.12249715626239777,-0.8500175476074219,0.5264385938644409,-0.017980609089136124,0.00305357133038342,0.5141832232475281,0.06601591408252716,-3.8925
0.0019643083214759827,0.004668843001127243,0.12251649796962738,-0.8500598073005676,0.5263720154762268,-0.017952460795640945,0.0029546604491770267,0.5143977999687195,0.06606189161539078,-3.888
0.0019549280405044556,0.004672788083553314,0.12253603339195251,-0.8501019477844238,0.5263054370880127,-0.017924264073371887,0.002856011502444744,0.5146083235740662,0.06610797345638275,-3.8834999999999997
0.001945488154888153,0.004676733165979385,0.1225557029247284,-0.8501439094543457,0.5262388586997986,-0.017896156758069992,0.0027577094733715057,0.5148153305053711,0.06615432351827621,-3.879
0.0019360184669494629,0.00468069314956665,0.1225755512714386,-0.8501859307289124,0.5261724591255188,-0.01786819100379944,0.0026595548260957003,0.5150184035301208,0.06620097160339355,-3.8745000000000003
0.0019265338778495789,0.0046846382319927216,0.12259554862976074,-0.8502278923988342,0.5261059999465942,-0.017840107902884483,0.002561733825132251,0.5152178406715393,0.0662478432059288,-3.87
0.0019169822335243225,0.004688601940870285,0.12261568009853363,-0.8502697944641113,0.5260400176048279,-0.017812227830290794,0.0024640446063131094,0.5154135227203369,0.06629494577646255,-3.8655
0.0019074156880378723,0.004692569375038147,0.12263600528240204,-0.8503114581108093,0.5259740352630615,-0.017784398049116135,0.0023667174391448498,0.5156055688858032,0.06634233891963959,-3.8609999999999998
0.0018978193402290344,0.004696518182754517,0.12265646457672119,-0.8503531217575073,0.5259077548980713,-0.017756374552845955,0.002269579330459237,0.5157936811447144,0.06638990342617035,-3.8565
0.001888178288936615,0.004700466990470886,0.12267713248729706,-0.8503947854042053,0.5258419513702393,-0.0177286546677351,0.0021726598497480154,0.5159781575202942,0.06643777340650558,-3.852
0.001878492534160614,0.004704426974058151,0.12269793450832367,-0.850436270236969,0.5257760882377625,-0.017700929194688797,0.0020760875195264816,0.5161589980125427,0.06648588180541992,-3.8475
0.0018687844276428223,0.0047084130346775055,0.12271885573863983,-0.8504776358604431,0.5257105231285095,-0.017673159018158913,0.001979747787117958,0.5163362622261047,0.06653422117233276,-3.843
0.001859039068222046,0.0047123730182647705,0.12273998558521271,-0.8505190014839172,0.5256450176239014,-0.01764557510614395,0.0018837983952835202,0.5165102481842041,0.0665828287601471,-3.8385
0.001849249005317688,0.004716336727142334,0.1227613240480423,-0.8505601286888123,0.525579571723938,-0.017617981880903244,0.001787909073755145,0.5166800618171692,0.0666317418217659,-3.834
0.0018394514918327332,0.004720289260149002,0.12278279662132263,-0.850601315498352,0.5255142450332642,-0.0175904743373394,0.0016924531664699316,0.516846776008606,0.06668084859848022,-3.8295
0.001829594373703003,0.004724264144897461,0.1228044331073761,-0.8506421446800232,0.5254491567611694,-0.017562923952937126,0.0015972719993442297,0.5170095562934875,0.06673020869493484,-3.825
0.001819700002670288,0.004728205502033234,0.12282624840736389,-0.8506832122802734,0.5253841280937195,-0.017535466700792313,0.0015023807063698769,0.5171689987182617,0.06677994132041931,-3.8205
0.0018097832798957825,0.0047321803867816925,0.1228482723236084,-0.8507240414619446,0.5253191590309143,-0.017508164048194885,0.0014078073436394334,0.517325222492218,0.06682980060577393,-3.816
0.0017998218536376953,0.004736136645078659,0.12287044525146484,-0.8507645726203918,0.5252544283866882,-0.017480896785855293,0.0013135235058143735,0.5174775719642639,0.066880002617836,-3.8115
0.0017898306250572205,0.004740111529827118,0.12289279699325562,-0.8508053421974182,0.5251896977424622,-0.017453685402870178,0.0012195002054795623,0.5176266431808472,0.06693047285079956,-3.807
0.001779794692993164,0.004744086414575577,0.1229153424501419,-0.8508458137512207,0.5251251459121704,-0.01742653362452984,0.0011257803998887539,0.517772376537323,0.06698115170001984,-3.8025
0.0017697438597679138,0.004748024046421051,0.12293805181980133,-0.8508861660957336,0.5250610113143921,-0.017399417236447334,0.001032378408126533,0.5179147124290466,0.06703220307826996,-3.798
0.001759655773639679,0.004751991480588913,0.12296095490455627,-0.8509265184402466,0.5249966979026794,-0.017372405156493187,0.0009393086074851453,0.5180535912513733,0.06708342581987381,-3.7935
0.0017495155334472656,0.0047559477388858795,0.12298405170440674,-0.8509664535522461,0.5249327421188354,-0.01734534092247486,0.0008466425351798534,0.5181893706321716,0.06713496148586273,-3.789
0.0017393454909324646,0.004759911447763443,0.12300732731819153,-0.8510063886642456,0.5248690247535706,-0.01731855608522892,0.0007542653474956751,0.5183218717575073,0.06718673557043076,-3.7845
0.0017291456460952759,0.004763863980770111,0.12303081154823303,-0.8510465025901794,0.5248053073883057,-0.017291733995079994,0.0006622056826017797,0.5184509754180908,0.06723880022764206,-3.7800000000000002
0.0017189085483551025,0.004767823964357376,0.12305447459220886,-0.8510861992835999,0.5247417092323303,-0.017265064641833305,0.0005704776267521083,0.5185772776603699,0.06729118525981903,-3.7755
0.0017086416482925415,0.0047717466950416565,0.12307833135128021,-0.851125955581665,0.5246782302856445,-0.017238257452845573,0.0004791386309079826,0.5187000632286072,0.06734384596347809,-3.771
0.0016983374953269958,0.004775695502758026,0.12310239672660828,-0.8511654734611511,0.5246150493621826,-0.01721161976456642,0.00038813118590041995,0.5188197493553162,0.06739673763513565,-3.7664999999999997
0.0016879886388778687,0.004779644310474396,0.12312665581703186,-0.8512047529220581,0.524552047252655,-0.017185045406222343,0.00029755555442534387,0.5189364552497864,0.06744993478059769,-3.762
0.0016776099801063538,0.004783570766448975,0.12315107882022858,-0.8512440919876099,0.5244893431663513,-0.01715860888361931,0.00020721094915643334,0.5190498232841492,0.0675034373998642,-3.7575
0.001667208969593048,0.004787512123584747,0.12317577004432678,-0.8512832522392273,0.5244268178939819,-0.017132215201854706,0.00011731224367395043,0.5191604495048523,0.0675572007894516,-3.753
0.0016567707061767578,0.0047914497554302216,0.12320061028003693,-0.8513223528862,0.5243642330169678,-0.01710590161383152,2.7759038857766427e-05,0.5192679762840271,0.06761129200458527,-3.7485
0.0016463026404380798,0.004795379936695099,0.12322567403316498,-0.8513609170913696,0.5243021845817566,-0.01707964576780796,-6.134841532912105e-05,0.5193725228309631,0.06766565889120102,-3.7439999999999998
0.0016357973217964172,0.004799272865056992,0.12325096130371094,-0.8513996601104736,0.5242400169372559,-0.01705346815288067,-0.00015013925440143794,0.5194742679595947,0.06772028654813766,-3.7395
0.0016252771019935608,0.004803184419870377,0.12327641248703003,-0.8514382839202881,0.5241782069206238,-0.017027385532855988,-0.0002385706320637837,0.5195732116699219,0.0677751824259758,-3.735
0.001614697277545929,0.00480709969997406,0.12330213189125061,-0.8514767289161682,0.5241166353225708,-0.01700139418244362,-0.0003265565901529044,0.5196691751480103,0.06783046573400497,-3.7305
0.0016041100025177002,0.004810996353626251,0.12332800030708313,-0.8515151739120483,0.5240551829338074,-0.016975464299321175,-0.0004141259705647826,0.5197623372077942,0.06788595020771027,-3.726
0.0015934556722640991,0.004814904183149338,0.12335413694381714,-0.8515531420707703,0.5239940285682678,-0.016949614509940147,-0.0005012500914745033,0.5198528170585632,0.06794186681509018,-3.7215
0.0015827864408493042,0.004818782210350037,0.12338049709796906,-0.851591169834137,0.523932933807373,-0.016923842951655388,-0.0005882157711312175,0.5199405550956726,0.06799796223640442,-3.717
0.0015721023082733154,0.0048226527869701385,0.12340705096721649,-0.8516288995742798,0.5238721370697021,-0.016898183152079582,-0.0006745359278284013,0.5200256705284119,0.06805445998907089,-3.7125
0.0015613660216331482,0.004826512187719345,0.12343382835388184,-0.8516666293144226,0.5238116979598999,-0.016872616484761238,-0.0007604972925037146,0.5201080441474915,0.0681111291050911,-3.708
0.001550622284412384,0.00483037531375885,0.1234608143568039,-0.8517041206359863,0.523751437664032,-0.01684713363647461,-0.0008460998651571572,0.5201879739761353,0.06816820055246353,-3.7035
0.0015398263931274414,0.00483422726392746,0.12348806858062744,-0.8517414927482605,0.5236913561820984,-0.016821691766381264,-0.0009312005713582039,0.5202654600143433,0.06822557002305984,-3.699
0.001529008150100708,0.004838071763515472,0.1235155463218689,-0.8517786860466003,0.5236313939094543,-0.016796406358480453,-0.001015856978483498,0.5203403830528259,0.06828325241804123,-3.6945
0.001518160104751587,0.004841890186071396,0.12354320287704468,-0.8518156409263611,0.5235719084739685,-0.016771161928772926,-0.001100069028325379,0.5204126834869385,0.0683412179350853,-3.69
0.0015072599053382874,0.00484573096036911,0.12357115745544434,-0.8518525958061218,0.5235126614570618,-0.016746124252676964,-0.00118392298463732,0.5204827189445496,0.06839954853057861,-3.6855
0.0014963522553443909,0.004849553108215332,0.12359930574893951,-0.8518892526626587,0.5234534740447998,-0.016721080988645554,-0.001267332467250526,0.5205502510070801,0.06845815479755402,-3.681
0.0014854148030281067,0.004853345453739166,0.12362770736217499,-0.8519258499145508,0.5233947038650513,-0.016695981845259666,-0.0013502412475645542,0.5206155776977539,0.06851709634065628,-3.6765
0.0014744400978088379,0.004857145249843597,0.12365631759166718,-0.8519620895385742,0.5233361124992371,-0.016671305522322655,-0.0014326197560876608,0.5206785798072815,0.06857635080814362,-3.672
0.0014634430408477783,0.004860915243625641,0.12368519604206085,-0.8519982099533081,0.5232776403427124,-0.01664647087454796,-0.0015145548386499286,0.5207394957542419,0.06863587349653244,-3.6675
0.001452431082725525,0.004864681512117386,0.12371431291103363,-0.8520341515541077,0.5232197642326355,-0.016621895134449005,-0.0015960753662511706,0.5207983255386353,0.06869577616453171,-3.6630000000000003
0.0014413818717002869,0.00486842542886734,0.1237436980009079,-0.8520699739456177,0.5231620073318481,-0.016597330570220947,-0.001677123480476439,0.5208547711372375,0.06875599175691605,-3.6585
0.0014303028583526611,0.004872150719165802,0.12377332150936127,-0.8521057963371277,0.5231044888496399,-0.016572894528508186,-0.0017576428363099694,0.5209090709686279,0.06881657987833023,-3.654
0.0014191865921020508,0.004875902086496353,0.12380319833755493,-0.8521410822868347,0.5230472087860107,-0.01654856652021408,-0.0018378044478595257,0.5209615230560303,0.06887751072645187,-3.6494999999999997
0.0014080554246902466,0.004879608750343323,0.1238332986831665,-0.852176308631897,0.5229902267456055,-0.016524238511919975,-0.0019172944594174623,0.5210116505622864,0.06893865764141083,-3.645
0.0013968870043754578,0.004883311688899994,0.12386366724967957,-0.8522112965583801,0.5229336023330688,-0.016500214114785194,-0.0019964557141065598,0.521060049533844,0.06900018453598022,-3.6405
0.001385711133480072,0.004886988550424576,0.12389428913593292,-0.8522462248802185,0.5228772759437561,-0.016476066783070564,-0.0020751170814037323,0.5211066603660583,0.06906207650899887,-3.636
0.0013744980096817017,0.004890672862529755,0.12392517924308777,-0.8522809147834778,0.5228212475776672,-0.016452256590127945,-0.0021531074307858944,0.521151065826416,0.06912434101104736,-3.6315
0.0013632699847221375,0.00489429384469986,0.12395636737346649,-0.8523153066635132,0.5227655172348022,-0.016428356990218163,-0.0022307410836219788,0.5211939215660095,0.06918688118457794,-3.627
0.0013519898056983948,0.004897937178611755,0.12398774921894073,-0.8523495197296143,0.5227102041244507,-0.016404666006565094,-0.0023077609948813915,0.521234929561615,0.06924977898597717,-3.6225
0.001340709626674652,0.004901554435491562,0.12401944398880005,-0.852383553981781,0.5226550102233887,-0.016381144523620605,-0.002384309424087405,0.5212742686271667,0.06931303441524506,-3.618
0.0013294219970703125,0.004905141890048981,0.12405139207839966,-0.8524173498153687,0.5226001143455505,-0.0163575429469347,-0.002460358664393425,0.5213114023208618,0.0693766325712204,-3.6135
0.0013180822134017944,0.004908718168735504,0.12408362329006195,-0.8524510860443115,0.5225457549095154,-0.01633427105844021,-0.002535852836444974,0.5213475227355957,0.06944053620100021,-3.609
0.0013067349791526794,0.004912294447422028,0.12411612272262573,-0.8524845242500305,0.5224915146827698,-0.01631108671426773,-0.002610818250104785,0.5213817954063416,0.06950480490922928,-3.6045
0.0012953579425811768,0.004915803670883179,0.1241489052772522,-0.8525176644325256,0.5224376320838928,-0.016287870705127716,-0.002685257000848651,0.5214142203330994,0.06956946104764938,-3.6
0.0012839585542678833,0.004919346421957016,0.12418195605278015,-0.8525506258010864,0.5223841667175293,-0.016264738515019417,-0.0027590820100158453,0.5214458703994751,0.06963447481393814,-3.5955
0.001272551715373993,0.004922822117805481,0.12421530485153198,-0.8525834679603577,0.5223309397697449,-0.016242027282714844,-0.0028324953746050596,0.5214753150939941,0.06969983130693436,-3.591
0.0012611150741577148,0.004926320165395737,0.12424890697002411,-0.852616012096405,0.5222780108451843,-0.016219133511185646,-0.002905152039602399,0.5215035080909729,0.06976552307605743,-3.5865
0.001249648630619049,0.00492975115776062,0.1242828369140625,-0.8526483774185181,0.5222256779670715,-0.016196446493268013,-0.002977368887513876,0.5215303301811218,0.06983159482479095,-3.582
0.0012381821870803833,0.004933193325996399,0.12431706488132477,-0.8526805639266968,0.5221735835075378,-0.016173847019672394,-0.003049059072509408,0.5215561389923096,0.06989798694849014,-3.5775
0.0012267082929611206,0.004936587065458298,0.12435153126716614,-0.8527122735977173,0.522121787071228,-0.016151506453752518,-0.003120164619758725,0.5215802192687988,0.06996472924947739,-3.573
0.0012151896953582764,0.0049399808049201965,0.12438632547855377,-0.8527439832687378,0.5220702886581421,-0.016129231080412865,-0.0031906876247376204,0.5216029286384583,0.07003190368413925,-3.5685000000000002
0.001203685998916626,0.0049433112144470215,0.12442140281200409,-0.8527753949165344,0.5220193862915039,-0.016107046976685524,-0.0032605985179543495,0.5216250419616699,0.07009943574666977,-3.564
0.0011921525001525879,0.0049466416239738464,0.12445676326751709,-0.852806568145752,0.5219686627388,-0.016084866598248482,-0.0033299836795777082,0.5216453075408936,0.07016735523939133,-3.5595
0.0011805891990661621,0.004949945956468582,0.12449246644973755,-0.8528375029563904,0.5219181180000305,-0.01606302335858345,-0.003398670582100749,0.5216647982597351,0.07023560255765915,-3.555
0.0011690109968185425,0.004953227937221527,0.12452845275402069,-0.8528683185577393,0.5218683481216431,-0.016041232272982597,-0.0034668617881834507,0.5216832756996155,0.07030422240495682,-3.5505
0.0011574402451515198,0.004956461489200592,0.12456473708152771,-0.8528986573219299,0.5218187570571899,-0.016019538044929504,-0.00353444111533463,0.5217003226280212,0.07037320733070374,-3.5460000000000003
0.0011458545923233032,0.004959680140018463,0.1246013194322586,-0.8529289364814758,0.5217695236206055,-0.015998033806681633,-0.003601381089538336,0.5217164754867554,0.0704425796866417,-3.5415
0.001134246587753296,0.004962850362062454,0.12463827431201935,-0.8529589176177979,0.5217207670211792,-0.015976622700691223,-0.00366776785813272,0.5217319130897522,0.0705123245716095,-3.537
0.0011226311326026917,0.00496600940823555,0.12467552721500397,-0.8529886603355408,0.521672248840332,-0.015955282375216484,-0.003733457298949361,0.521746039390564,0.07058253139257431,-3.5324999999999998
0.0011110156774520874,0.0049691274762153625,0.12471304833889008,-0.8530181646347046,0.5216240286827087,-0.015934105962514877,-0.003798621939495206,0.5217593908309937,0.0706530287861824,-3.528
0.0010993704199790955,0.00497223436832428,0.12475092709064484,-0.853047251701355,0.5215765833854675,-0.01591314561665058,-0.0038631483912467957,0.5217719674110413,0.07072390615940094,-3.5235
0.0010877251625061035,0.0049752891063690186,0.12478911876678467,-0.8530762195587158,0.5215294361114502,-0.015892283990979195,-0.003927007783204317,0.5217835903167725,0.0707952007651329,-3.519
0.0010761097073554993,0.004978306591510773,0.12482760846614838,-0.8531051278114319,0.5214826464653015,-0.015871552750468254,-0.0039902860298752785,0.5217944979667664,0.07086682319641113,-3.5145
0.0010644420981407166,0.0049813054502010345,0.12486647069454193,-0.853133499622345,0.5214362144470215,-0.015850907191634178,-0.004052953794598579,0.5218048691749573,0.07093894481658936,-3.51
0.0010527819395065308,0.0049842484295368195,0.12490561604499817,-0.8531615734100342,0.5213902592658997,-0.015830490738153458,-0.00411492632701993,0.5218139886856079,0.07101147621870041,-3.5055
0.0010411068797111511,0.004987169057130814,0.12494513392448425,-0.8531895875930786,0.5213446021080017,-0.01581013761460781,-0.004176232032477856,0.5218228101730347,0.07108429819345474,-3.501
0.0010294467210769653,0.004990048706531525,0.12498496472835541,-0.8532172441482544,0.5212995409965515,-0.015789952129125595,-0.004236957989633083,0.5218307375907898,0.07115756720304489,-3.4965
0.0010177865624427795,0.004992887377738953,0.1250251680612564,-0.8532446622848511,0.5212547183036804,-0.01576991379261017,-0.004297045525163412,0.5218381881713867,0.0712311789393425,-3.492
0.001006104052066803,0.00499565526843071,0.1250656694173813,-0.8532717227935791,0.5212105512619019,-0.015750035643577576,-0.004356496036052704,0.5218449234962463,0.07130524516105652,-3.4875
0.0009944438934326172,0.004998430609703064,0.1251065731048584,-0.853298544883728,0.5211667418479919,-0.015730202198028564,-0.004415280185639858,0.5218512415885925,0.07137973606586456,-3.483
0.0009827986359596252,0.005001123994588852,0.1251477599143982,-0.8533251881599426,0.5211231708526611,-0.01571066677570343,-0.004473256878554821,0.5218571424484253,0.07145456224679947,-3.4785
0.0009711086750030518,0.005003821104764938,0.12518931925296783,-0.8533514142036438,0.5210804343223572,-0.015691060572862625,-0.004530709702521563,0.5218621492385864,0.0715298131108284,-3.474
0.0009594559669494629,0.005006458610296249,0.12523122131824493,-0.8533774018287659,0.5210378170013428,-0.015671832486987114,-0.004587498027831316,0.5218667984008789,0.07160552591085434,-3.4695
0.000947803258895874,0.005009029060602188,0.12527348101139069,-0.8534030318260193,0.5209959745407104,-0.015652602538466454,-0.004643564112484455,0.5218707323074341,0.07168156653642654,-3.465
0.0009361356496810913,0.0050115808844566345,0.1253160685300827,-0.8534284830093384,0.5209543108940125,-0.015633704140782356,-0.00469902204349637,0.5218750238418579,0.07175809144973755,-3.4604999999999997
0.0009244978427886963,0.005014076828956604,0.12535904347896576,-0.8534536957740784,0.5209130644798279,-0.015614667907357216,-0.004753729794174433,0.5218785405158997,0.0718350037932396,-3.456
0.000912882387638092,0.005016501992940903,0.12540239095687866,-0.8534786701202393,0.5208722949028015,-0.01559599582105875,-0.004807773511856794,0.5218816995620728,0.07191228121519089,-3.4515000000000002
0.0009012371301651001,0.005018912255764008,0.12544608116149902,-0.8535032272338867,0.5208321809768677,-0.015577391721308231,-0.004861123859882355,0.5218843817710876,0.07199004292488098,-3.447
0.0008896440267562866,0.005021270364522934,0.12549012899398804,-0.8535274267196655,0.5207924246788025,-0.015559067949652672,-0.004913753364235163,0.521886944770813,0.07206813246011734,-3.4425
0.0008780285716056824,0.005023568868637085,0.1255345493555069,-0.8535513281822205,0.5207530856132507,-0.015540705062448978,-0.004965831525623798,0.5218890309333801,0.07214676588773727,-3.4379999999999997
0.0008664578199386597,0.005025807768106461,0.1255793571472168,-0.8535751700401306,0.5207143425941467,-0.015522547997534275,-0.005017133895307779,0.5218906998634338,0.07222575694322586,-3.4335
0.000854887068271637,0.005028001964092255,0.12562449276447296,-0.8535985946655273,0.5206758975982666,-0.015504518523812294,-0.0050675999373197556,0.5218926072120667,0.07230507582426071,-3.4290000000000003
0.0008433163166046143,0.005030129104852676,0.12567003071308136,-0.8536217212677002,0.520638108253479,-0.015486707910895348,-0.00511748855933547,0.5218939781188965,0.07238496094942093,-3.4245
0.0008317828178405762,0.005032207816839218,0.1257159411907196,-0.8536443710327148,0.5206009149551392,-0.015469124540686607,-0.005166714079678059,0.521895170211792,0.07246525585651398,-3.42
0.0008202716708183289,0.005034223198890686,0.1257622241973877,-0.8536670207977295,0.5205639600753784,-0.015451502986252308,-0.005215163342654705,0.521896481513977,0.07254593074321747,-3.4154999999999998
0.0008087828755378723,0.005036193877458572,0.12580889463424683,-0.8536890745162964,0.5205276012420654,-0.015434244647622108,-0.005262918770313263,0.5218973159790039,0.0726270079612732,-3.411
0.0007973164319992065,0.005038116127252579,0.1258559376001358,-0.8537110686302185,0.5204915404319763,-0.015417000278830528,-0.00530995661392808,0.5218982696533203,0.07270858436822891,-3.4065000000000003
0.0007858574390411377,0.005039960145950317,0.12590338289737701,-0.8537326455116272,0.5204561948776245,-0.015399863012135029,-0.005356302484869957,0.5218989253044128,0.07279057055711746,-3.402
0.0007744356989860535,0.0050417520105838776,0.12595118582248688,-0.8537538647651672,0.52042156457901,-0.015383033081889153,-0.005401900969445705,0.5218996405601501,0.07287295907735825,-3.3975
0.00076303631067276,0.005043461918830872,0.12599937617778778,-0.853774905204773,0.5203869938850403,-0.01536635309457779,-0.005446780472993851,0.5219001173973083,0.07295582443475723,-3.393
0.0007516816258430481,0.005045115947723389,0.1260480135679245,-0.8537955284118652,0.5203533172607422,-0.015349864959716797,-0.005491054616868496,0.5219006538391113,0.07303909212350845,-3.3885
0.00074034184217453,0.005046717822551727,0.12609697878360748,-0.8538158535957336,0.5203198194503784,-0.015333345159888268,-0.00553441047668457,0.5219009518623352,0.07312281429767609,-3.384
0.0007290393114089966,0.0050482377409935,0.1261463463306427,-0.8538358211517334,0.5202870965003967,-0.015317142009735107,-0.00557710463181138,0.5219016075134277,0.07320693135261536,-3.3795
0.0007177591323852539,0.005049705505371094,0.12619611620903015,-0.8538556098937988,0.5202547907829285,-0.015301020815968513,-0.005619194358587265,0.5219017863273621,0.07329157739877701,-3.375
0.0007065460085868835,0.005051091313362122,0.12624628841876984,-0.8538750410079956,0.5202229022979736,-0.01528516598045826,-0.0056603942066431046,0.5219021439552307,0.07337657362222672,-3.3705
0.000695355236530304,0.005052398890256882,0.12629686295986176,-0.853894054889679,0.5201917886734009,-0.0152694471180439,-0.005700963083654642,0.5219025611877441,0.07346206158399582,-3.366
0.000684201717376709,0.0050536468625068665,0.12634781002998352,-0.853912889957428,0.5201608538627625,-0.015253770165145397,-0.005740698892623186,0.5219033360481262,0.07354797422885895,-3.3615
0.0006730854511260986,0.0050548166036605835,0.1263991743326187,-0.8539310693740845,0.5201306343078613,-0.015238271094858646,-0.005779802333563566,0.5219033360481262,0.07363435626029968,-3.357
0.0006620138883590698,0.005055900663137436,0.12645094096660614,-0.8539493680000305,0.5201008915901184,-0.015223009511828423,-0.005818075034767389,0.5219041705131531,0.07372114807367325,-3.3525
0.0006510019302368164,0.005056925117969513,0.1265031099319458,-0.853967010974884,0.5200718641281128,-0.015208004042506218,-0.0058557442389428616,0.521904468536377,0.07380840182304382,-3.348
0.0006399974226951599,0.005057875066995621,0.1265556663274765,-0.853984534740448,0.5200431942939758,-0.015193055383861065,-0.005892554298043251,0.5219053030014038,0.07389608770608902,-3.3434999999999997
0.0006290897727012634,0.005058735609054565,0.12660865485668182,-0.854001522064209,0.5200151205062866,-0.015178211964666843,-0.005928702186793089,0.5219058990478516,0.07398421317338943,-3.339
0.0006182044744491577,0.005059514194726944,0.12666203081607819,-0.8540183901786804,0.5199874639511108,-0.015163653530180454,-0.0059640780091285706,0.5219066143035889,0.07407288998365402,-3.3345000000000002
0.0006073713302612305,0.005060203373432159,0.1267157793045044,-0.8540349006652832,0.5199604630470276,-0.015149224549531937,-0.005998737644404173,0.52190762758255,0.07416191697120667,-3.33
0.0005966052412986755,0.005060810595750809,0.12676997482776642,-0.8540511727333069,0.5199337601661682,-0.01513491477817297,-0.006032566539943218,0.521908700466156,0.07425134629011154,-3.3255
0.000585898756980896,0.005061347037553787,0.1268245279788971,-0.8540669083595276,0.51990807056427,-0.015120765194296837,-0.006065766327083111,0.5219098925590515,0.07434135675430298,-3.3209999999999997
0.0005752220749855042,0.005061786621809006,0.12687957286834717,-0.854082465171814,0.5198824405670166,-0.015106749720871449,-0.006098103243857622,0.5219110250473022,0.07443170994520187,-3.3165
0.0005646273493766785,0.0050621479749679565,0.1269349306821823,-0.8540976047515869,0.5198577046394348,-0.01509296428412199,-0.006129813380539417,0.5219120979309082,0.07452257722616196,-3.3120000000000003
0.0005540996789932251,0.005062378942966461,0.12699078023433685,-0.8541123867034912,0.5198332667350769,-0.015079406090080738,-0.006160749588161707,0.5219137072563171,0.07461386919021606,-3.3075
0.0005436241626739502,0.005062568932771683,0.12704697251319885,-0.8541269302368164,0.5198096036911011,-0.01506596989929676,-0.006190915126353502,0.5219154357910156,0.074705570936203,-3.303
0.0005332157015800476,0.005062643438577652,0.12710361182689667,-0.8541410565376282,0.5197863578796387,-0.015052668750286102,-0.006220419891178608,0.5219171047210693,0.07479782402515411,-3.2984999999999998
0.0005228817462921143,0.005062632262706757,0.12716060876846313,-0.8541548848152161,0.5197636485099792,-0.015039566904306412,-0.006249097175896168,0.5219191312789917,0.07489044964313507,-3.294
0.0005126297473907471,0.005062505602836609,0.12721803784370422,-0.8541684150695801,0.5197414755821228,-0.015026609413325787,-0.006277057807892561,0.5219208598136902,0.07498352974653244,-3.2895000000000003
0.0005024299025535583,0.005062278360128403,0.12727586925029755,-0.8541815876960754,0.5197199583053589,-0.015013840980827808,-0.006304333917796612,0.5219232439994812,0.0750771090388298,-3.285
0.0004923120141029358,0.005061972886323929,0.1273340880870819,-0.8541944622993469,0.5196987986564636,-0.015001187101006508,-0.006330837961286306,0.5219255089759827,0.07517109811306,-3.2805
0.00048226863145828247,0.005061555653810501,0.1273927241563797,-0.8542067408561707,0.5196783542633057,-0.014988701790571213,-0.006356512662023306,0.5219281911849976,0.07526557892560959,-3.276
0.0004723072052001953,0.005061037838459015,0.12745176255702972,-0.8542189598083496,0.5196583867073059,-0.014976485632359982,-0.006381587125360966,0.5219305753707886,0.0753604918718338,-3.2715
0.0004624202847480774,0.005060423165559769,0.1275111585855484,-0.8542308211326599,0.5196391344070435,-0.014964474365115166,-0.006405893247574568,0.521933376789093,0.07545579969882965,-3.267
0.00045262277126312256,0.005059670656919479,0.1275710165500641,-0.8542424440383911,0.5196201205253601,-0.014952391386032104,-0.006429425906389952,0.5219364166259766,0.07555165886878967,-3.2625
0.00044292211532592773,0.0050588324666023254,0.12763118743896484,-0.8542535901069641,0.5196018815040588,-0.014940595254302025,-0.0064522456377744675,0.5219395756721497,0.07564790546894073,-3.258
0.0004332810640335083,0.005057889968156815,0.12769176065921783,-0.8542643189430237,0.5195841789245605,-0.014928997494280338,-0.006474407855421305,0.5219423770904541,0.07574459165334702,-3.2535
0.0004237517714500427,0.0050568170845508575,0.12775278091430664,-0.8542747497558594,0.5195669531822205,-0.014917408116161823,-0.006495743058621883,0.5219458937644958,0.07584176957607269,-3.249
0.00041428953409194946,0.0050556473433971405,0.1278141438961029,-0.8542850017547607,0.5195502042770386,-0.014906194061040878,-0.006516365800052881,0.5219493508338928,0.07593940943479538,-3.2445
0.00040493160486221313,0.005054362118244171,0.1278758943080902,-0.8542946577072144,0.5195342898368835,-0.014895143918693066,-0.006536273751407862,0.5219531059265137,0.07603739947080612,-3.24
0.0003956630825996399,0.0050529539585113525,0.12793801724910736,-0.854304313659668,0.5195187330245972,-0.014884202741086483,-0.006555500905960798,0.521956741809845,0.07613595575094223,-3.2355
0.00038649141788482666,0.00505143404006958,0.12800051271915436,-0.854313313961029,0.5195037126541138,-0.014873395673930645,-0.006574040278792381,0.5219609141349792,0.0762348547577858,-3.231
0.00037742406129837036,0.005049791187047958,0.12806336581707,-0.8543222546577454,0.5194892883300781,-0.014862742274999619,-0.006591726094484329,0.521964967250824,0.07633428275585175,-3.2264999999999997
0.000368461012840271,0.0050480179488658905,0.1281266063451767,-0.854330837726593,0.5194754004478455,-0.014852292835712433,-0.006608871277421713,0.5219690799713135,0.07643406093120575,-3.222
0.00035957247018814087,0.005046144127845764,0.12819017469882965,-0.8543388843536377,0.5194621086120605,-0.014841929078102112,-0.006625189445912838,0.5219734311103821,0.07653431594371796,-3.2175000000000002
0.00035081058740615845,0.005044128745794296,0.12825410068035126,-0.8543468117713928,0.5194492936134338,-0.014831875450909138,-0.006640910170972347,0.521977961063385,0.07663504779338837,-3.213
0.00034214556217193604,0.005041994154453278,0.12831833958625793,-0.8543543219566345,0.5194368362426758,-0.014821836724877357,-0.006655889097601175,0.5219825506210327,0.07673614472150803,-3.2085
0.00033358484506607056,0.005039740353822708,0.12838295102119446,-0.8543615341186523,0.5194251537322998,-0.014812068082392216,-0.0066701010800898075,0.5219871401786804,0.07683774828910828,-3.2039999999999997
0.00032514333724975586,0.005037326365709305,0.12844789028167725,-0.854368269443512,0.5194140076637268,-0.014802422374486923,-0.006683627609163523,0.5219920873641968,0.07693977653980255,-3.1995
0.00031679868698120117,0.005034811794757843,0.1285131573677063,-0.8543749451637268,0.519403338432312,-0.014792880043387413,-0.006696559488773346,0.5219968557357788,0.07704222202301025,-3.1950000000000003
0.00030857324600219727,0.005032151937484741,0.12857873737812042,-0.8543810844421387,0.5193932056427002,-0.014783546328544617,-0.006708749104291201,0.5220018625259399,0.0771450623869896,-3.1905
0.00030044466257095337,0.005029361695051193,0.12864460051059723,-0.8543870449066162,0.5193837285041809,-0.014774380251765251,-0.006720314733684063,0.5220072269439697,0.07724831998348236,-3.186
0.0002924427390098572,0.005026418715715408,0.1287107914686203,-0.8543925881385803,0.5193746089935303,-0.014765333384275436,-0.00673119630664587,0.5220122337341309,0.07735207676887512,-3.1814999999999998
0.000284537672996521,0.005023382604122162,0.12877722084522247,-0.8543978929519653,0.5193659663200378,-0.01475649792701006,-0.006741368677467108,0.5220178961753845,0.07745622098445892,-3.177
0.0002767592668533325,0.005020178854465485,0.12884394824504852,-0.8544027209281921,0.5193580985069275,-0.014747795648872852,-0.006750829052180052,0.5220229625701904,0.07756072282791138,-3.1725000000000003
0.0002690926194190979,0.005016833543777466,0.12891097366809845,-0.8544074892997742,0.519350528717041,-0.014739167876541615,-0.006759694777429104,0.5220286250114441,0.07766576111316681,-3.168
0.00026153773069381714,0.005013354122638702,0.1289782077074051,-0.8544118404388428,0.5193435549736023,-0.014730850234627724,-0.006767819635570049,0.5220341682434082,0.0777711272239685,-3.1635
0.00025410205125808716,0.005009721964597702,0.12904569506645203,-0.8544157147407532,0.5193371176719666,-0.014722621068358421,-0.006775433663278818,0.5220398306846619,0.07787688076496124,-3.159
0.00024678558111190796,0.005005970597267151,0.12911342084407806,-0.8544194102287292,0.519331157207489,-0.01471447292715311,-0.0067822812125086784,0.5220454931259155,0.077983058989048,-3.1545
0.0002395734190940857,0.005002055317163467,0.12918131053447723,-0.8544228672981262,0.519325852394104,-0.01470662746578455,-0.006788619793951511,0.5220512747764587,0.078089639544487,-3.15
0.00023247301578521729,0.004998020827770233,0.1292494386434555,-0.8544260263442993,0.5193206667900085,-0.014698745682835579,-0.006794217973947525,0.522057056427002,0.07819665223360062,-3.1455
0.0002255067229270935,0.004993811249732971,0.1293177455663681,-0.854428768157959,0.5193163752555847,-0.014691151678562164,-0.0067992485128343105,0.5220629572868347,0.07830408960580826,-3.141
0.00021863728761672974,0.004989467561244965,0.12938620150089264,-0.8544312715530396,0.5193124413490295,-0.014683687128126621,-0.006803599186241627,0.5220686793327332,0.07841181010007858,-3.1365
0.00021187961101531982,0.0049849748611450195,0.12945476174354553,-0.8544334173202515,0.5193091034889221,-0.01467642467468977,-0.0068074120208621025,0.5220746397972107,0.07852001488208771,-3.1319999999999997
0.00020524859428405762,0.004980359226465225,0.12952348589897156,-0.8544352650642395,0.5193061232566833,-0.014669160358607769,-0.006810655351728201,0.5220807194709778,0.0786285474896431,-3.1275
0.00019871443510055542,0.004975564777851105,0.12959231436252594,-0.8544368147850037,0.5193036198616028,-0.014662091620266438,-0.006813191343098879,0.5220863819122314,0.07873745262622833,-3.123
0.00019228458404541016,0.004970625042915344,0.1296611875295639,-0.8544381856918335,0.5193016529083252,-0.014655117876827717,-0.0068151322193443775,0.5220924019813538,0.07884674519300461,-3.1185
0.00018595904111862183,0.004965551197528839,0.12973013520240784,-0.8544392585754395,0.5193000435829163,-0.014648421667516232,-0.006816564127802849,0.5220986604690552,0.07895639538764954,-3.114
0.0001797601580619812,0.004960309714078903,0.12979911267757416,-0.8544397950172424,0.5192990899085999,-0.014641830697655678,-0.006817398127168417,0.5221046805381775,0.07906635850667953,-3.1094999999999997
0.00017363578081130981,0.004954945296049118,0.12986810505390167,-0.8544403910636902,0.5192985534667969,-0.014635440893471241,-0.00681766914203763,0.5221105813980103,0.07917676866054535,-3.105
0.0001676306128501892,0.00494939461350441,0.129937082529068,-0.8544406294822693,0.5192983150482178,-0.014628910459578037,-0.006817343644797802,0.5221163630485535,0.07928746938705444,-3.1005000000000003
0.0001617148518562317,0.0049436986446380615,0.13000600039958954,-0.854440450668335,0.5192987322807312,-0.014622773975133896,-0.006816424895077944,0.5221224427223206,0.07939854264259338,-3.096
0.0001558735966682434,0.004937890917062759,0.13007479906082153,-0.8544400930404663,0.5192995071411133,-0.014616747386753559,-0.006815082393586636,0.522128164768219,0.0795099139213562,-3.0915
0.0001501217484474182,0.004931919276714325,0.13014352321624756,-0.8544395565986633,0.5193007588386536,-0.014610781334340572,-0.006813087500631809,0.5221340656280518,0.07962168008089066,-3.0869999999999997
0.00014446675777435303,0.0049258023500442505,0.13021208345890045,-0.8544386625289917,0.5193025469779968,-0.01460493914783001,-0.006810641381889582,0.5221400856971741,0.079733707010746,-3.0825
0.00013887137174606323,0.004919525235891342,0.13028046488761902,-0.8544374108314514,0.5193045735359192,-0.014599330723285675,-0.006807656958699226,0.5221458673477173,0.07984607666730881,-3.0780000000000003
0.00013333559036254883,0.004913114011287689,0.1303485929965973,-0.854435920715332,0.5193071961402893,-0.01459383126348257,-0.006804107688367367,0.5221518278121948,0.07995878905057907,-3.0735
0.00012785941362380981,0.004906561225652695,0.13041645288467407,-0.8544343113899231,0.5193101763725281,-0.014588379301130772,-0.006800052244216204,0.5221577286720276,0.08007179945707321,-3.069
0.0001224428415298462,0.004899859428405762,0.13048401474952698,-0.8544322848320007,0.5193135142326355,-0.014583093114197254,-0.006795541848987341,0.5221632719039917,0.08018504083156586,-3.0645
0.00011707842350006104,0.004893001168966293,0.13055121898651123,-0.8544302582740784,0.5193172097206116,-0.014577962458133698,-0.00679046893492341,0.5221691131591797,0.08029860258102417,-3.06
0.00011172890663146973,0.004886023700237274,0.13061799108982086,-0.8544278740882874,0.5193215012550354,-0.01457285601645708,-0.006785056088119745,0.5221744775772095,0.08041246235370636,-3.0555000000000003
0.00010642409324645996,0.0048789046704769135,0.13068433105945587,-0.8544249534606934,0.5193261504173279,-0.014567970298230648,-0.00677899457514286,0.5221801400184631,0.08052660524845123,-3.051
0.00010111182928085327,0.0048716627061367035,0.1307501494884491,-0.8544222116470337,0.5193310379981995,-0.014563103206455708,-0.006772651802748442,0.5221856236457825,0.080641008913517,-3.0465
9.581446647644043e-05,0.004864279180765152,0.13081538677215576,-0.8544190526008606,0.5193364024162292,-0.014558517374098301,-0.006765744648873806,0.5221911072731018,0.08075571805238724,-3.042
9.050220251083374e-05,0.004856783896684647,0.1308799833059311,-0.8544157147407532,0.5193422436714172,-0.014553986489772797,-0.006758443545550108,0.522196352481842,0.08087058365345001,-3.0375
8.516758680343628e-05,0.004849154502153397,0.1309438794851303,-0.8544121980667114,0.5193482041358948,-0.014549525454640388,-0.006750606000423431,0.5222015380859375,0.08098575472831726,-3.033
7.980316877365112e-05,0.004841390997171402,0.13100700080394745,-0.8544084429740906,0.5193546414375305,-0.014545260928571224,-0.006742431316524744,0.5222069621086121,0.08110114932060242,-3.0285
7.437169551849365e-05,0.004833556711673737,0.13106925785541534,-0.8544043898582458,0.519361674785614,-0.014540964737534523,-0.006733805872499943,0.5222119688987732,0.08121675252914429,-3.024
6.887316703796387e-05,0.004825577139854431,0.13113059103488922,-0.854400098323822,0.5193687677383423,-0.014536990784108639,-0.0067248158156871796,0.5222169160842896,0.08133251219987869,-3.0195
6.32554292678833e-05,0.004817504435777664,0.1311909258365631,-0.8543956875801086,0.519376277923584,-0.014532895758748055,-0.0067153749987483025,0.5222218036651611,0.08144860714673996,-3.0149999999999997
5.755573511123657e-05,0.004809334874153137,0.13125014305114746,-0.8543909788131714,0.5193842649459839,-0.014528930187225342,-0.006705624982714653,0.5222263336181641,0.08156479895114899,-3.0105
5.171447992324829e-05,0.004801064729690552,0.13130821287631989,-0.8543861508369446,0.5193923115730286,-0.014525101520121098,-0.0066953394562006,0.52223140001297,0.08168119192123413,-3.0060000000000002
4.570186138153076e-05,0.004792734980583191,0.13136494159698486,-0.8543811440467834,0.5194007754325867,-0.014521528966724873,-0.006684859748929739,0.5222359895706177,0.08179780095815659,-3.0015
3.9540231227874756e-05,0.004784300923347473,0.13142029941082,-0.8543760180473328,0.519409716129303,-0.014517913572490215,-0.006673901807516813,0.5222406387329102,0.08191454410552979,-2.997
3.316998481750488e-05,0.004775799810886383,0.13147412240505219,-0.8543704748153687,0.5194188952445984,-0.014514456503093243,-0.006662691943347454,0.5222451686859131,0.08203144371509552,-2.9924999999999997
2.65464186668396e-05,0.004767250269651413,0.13152633607387543,-0.8543649911880493,0.5194281339645386,-0.01451098918914795,-0.006651032716035843,0.5222492814064026,0.08214844763278961,-2.988
1.9669532775878906e-05,0.0047586821019649506,0.1315767616033554,-0.8543593883514404,0.5194379687309265,-0.014507644809782505,-0.00663912296295166,0.5222536325454712,0.08226566016674042,-2.9835000000000003
1.249462366104126e-05,0.0047500357031822205,0.13162532448768616,-0.8543533682823181,0.5194479823112488,-0.014504521153867245,-0.006626874674111605,0.5222576260566711,0.08238296955823898,-2.979
4.999339580535889e-06,0.004741370677947998,0.13167184591293335,-0.8543472290039062,0.5194580554962158,-0.014501392841339111,-0.006614206358790398,0.5222616195678711,0.08250036835670471,-2.9745
-2.868473529815674e-06,0.004732683300971985,0.13171620666980743,-0.8543409109115601,0.5194686651229858,-0.014498451724648476,-0.006601371802389622,0.5222656726837158,0.08261783421039581,-2.9699999999999998
-1.1123716831207275e-05,0.0047240108251571655,0.1317581981420517,-0.8543345928192139,0.5194794535636902,-0.014495370909571648,-0.0065881735645234585,0.522269606590271,0.08273544162511826,-2.9655
-1.981109380722046e-05,0.004715330898761749,0.131797656416893,-0.8543280363082886,0.5194904804229736,-0.014492634683847427,-0.006574779748916626,0.5222731828689575,0.08285307884216309,-2.9610000000000003
-2.8990209102630615e-05,0.004706688225269318,0.13183443248271942,-0.8543213605880737,0.519501805305481,-0.014489708468317986,-0.006561052054166794,0.5222768187522888,0.08297078311443329,-2.9565
-3.869831562042236e-05,0.0046980977058410645,0.13186831772327423,-0.8543145656585693,0.5195131897926331,-0.014487044885754585,-0.006546987686306238,0.5222805142402649,0.08308853209018707,-2.952
-4.89652156829834e-05,0.004689544439315796,0.13189911842346191,-0.8543075919151306,0.5195249915122986,-0.014484431594610214,-0.006532813888043165,0.5222837924957275,0.08320635557174683,-2.9475
-5.982816219329834e-05,0.004681069403886795,0.13192662596702576,-0.8543004989624023,0.5195368528366089,-0.014481844380497932,-0.006518359761685133,0.5222871899604797,0.08332415670156479,-2.943
-7.136911153793335e-05,0.004672687500715256,0.13195057213306427,-0.8542932271957397,0.5195490717887878,-0.014479372650384903,-0.0065036858431994915,0.5222901701927185,0.08344201743602753,-2.9385
-8.361786603927612e-05,0.004664421081542969,0.13197076320648193,-0.8542857766151428,0.5195614695549011,-0.014477062970399857,-0.006488674320280552,0.5222931504249573,0.08355977386236191,-2.934
-9.666383266448975e-05,0.004656299948692322,0.13198688626289368,-0.8542783856391907,0.519573986530304,-0.014474678784608841,-0.006473498418927193,0.5222965478897095,0.08367758244276047,-2.9295
-0.00011051446199417114,0.004648331552743912,0.1319987028837204,-0.8542708158493042,0.5195866227149963,-0.014472508803009987,-0.006458129268139601,0.5222991704940796,0.08379532396793365,-2.925
-0.00012525171041488647,0.004640534520149231,0.13200592994689941,-0.8542630672454834,0.5195994973182678,-0.014470275491476059,-0.006442507728934288,0.522301971912384,0.08391307294368744,-2.9205
-0.00014091283082962036,0.004632942378520966,0.13200823962688446,-0.854255199432373,0.519612729549408,-0.014468131586909294,-0.006426693871617317,0.5223045945167542,0.08403069525957108,-2.916
-0.0001575872302055359,0.0046255625784397125,0.13200534880161285,-0.8542474508285522,0.519625723361969,-0.014465977437794209,-0.006410827394574881,0.5223071575164795,0.08414830267429352,-2.9115
-0.0001753196120262146,0.004618477076292038,0.13199685513973236,-0.8542394042015076,0.519639253616333,-0.014464004896581173,-0.006394739728420973,0.5223094820976257,0.08426573127508163,-2.907
-0.00019416958093643188,0.0046116262674331665,0.13198243081569672,-0.8542314171791077,0.5196526646614075,-0.01446213386952877,-0.006378374062478542,0.5223121643066406,0.08438310027122498,-2.9025
-0.00021420419216156006,0.00460510328412056,0.13196171820163727,-0.8542233109474182,0.5196662545204163,-0.014460103586316109,-0.006362011656165123,0.5223142504692078,0.08450037986040115,-2.8979999999999997
-0.00023549795150756836,0.004598930478096008,0.13193422555923462,-0.8542150259017944,0.5196802020072937,-0.014458335004746914,-0.006345457397401333,0.5223163366317749,0.08461745083332062,-2.8935
-0.00025807321071624756,0.004593111574649811,0.1318996250629425,-0.8542066216468811,0.5196940898895264,-0.014456459321081638,-0.006328734569251537,0.5223184823989868,0.08473443984985352,-2.8890000000000002
-0.00028201937675476074,0.004587654024362564,0.13185743987560272,-0.8541983962059021,0.5197080373764038,-0.014454690739512444,-0.00631182175129652,0.5223205089569092,0.08485116064548492,-2.8845
-0.00030741095542907715,0.004582628607749939,0.13180719316005707,-0.8541898131370544,0.5197221636772156,-0.014453026466071606,-0.006294912192970514,0.5223221182823181,0.08496774733066559,-2.88
-0.0003342628479003906,0.004578083753585815,0.13174837827682495,-0.8541814684867859,0.5197363495826721,-0.014451400376856327,-0.006277837790548801,0.5223241448402405,0.08508413285017014,-2.8754999999999997
-0.0003626123070716858,0.00457397848367691,0.13168048858642578,-0.854172945022583,0.5197506546974182,-0.01444973424077034,-0.006260711699724197,0.5223257541656494,0.08520031720399857,-2.871
-0.0003925636410713196,0.004570379853248596,0.1316029578447342,-0.8541644215583801,0.5197649598121643,-0.014448132365942001,-0.006243421696126461,0.5223274827003479,0.08531622588634491,-2.8665000000000003
-0.00042410194873809814,0.004567280411720276,0.1315152645111084,-0.8541557192802429,0.5197793245315552,-0.014446597546339035,-0.006226049270480871,0.5223290324211121,0.08543188869953156,-2.862
-0.0004573017358779907,0.004564736038446426,0.13141682744026184,-0.8541470170021057,0.5197939276695251,-0.014445102773606777,-0.006208569742739201,0.5223304033279419,0.08554723858833313,-2.8575
-0.0004921555519104004,0.004562731832265854,0.13130700588226318,-0.8541382551193237,0.5198083519935608,-0.014443548396229744,-0.0061910091899335384,0.5223314166069031,0.0856623575091362,-2.8529999999999998
-0.0005286857485771179,0.0045613013207912445,0.1311851441860199,-0.8541297316551208,0.5198229551315308,-0.014442129991948605,-0.00617348263040185,0.5223329663276672,0.08577713370323181,-2.8485
-0.0005668848752975464,0.004560414701700211,0.13105063140392303,-0.8541208505630493,0.5198376774787903,-0.014440689235925674,-0.006155876442790031,0.5223341584205627,0.08589158952236176,-2.8440000000000003
-0.0006067752838134766,0.004560112953186035,0.1309027522802353,-0.8541120886802673,0.5198523998260498,-0.01443929597735405,-0.006138161290436983,0.5223351120948792,0.08600567281246185,-2.8395
-0.0006482973694801331,0.004560329020023346,0.13074086606502533,-0.8541033864021301,0.519866943359375,-0.014437787234783173,-0.006120422855019569,0.5223363041877747,0.08611942827701569,-2.835
-0.000691436231136322,0.004561088979244232,0.13056430220603943,-0.8540945053100586,0.5198816657066345,-0.014436492696404457,-0.006102659739553928,0.5223372578620911,0.0862327441573143,-2.8305
-0.0007361173629760742,0.004562340676784515,0.13037225604057312,-0.8540856242179871,0.519896388053894,-0.014435190707445145,-0.006084845867007971,0.5223382115364075,0.08634570986032486,-2.826
-0.0007822737097740173,0.004564031958580017,0.13016410171985626,-0.8540768027305603,0.5199111104011536,-0.014433765783905983,-0.006067035719752312,0.5223389863967896,0.0864582359790802,-2.8215
-0.0008297935128211975,0.0045660994946956635,0.12993907928466797,-0.8540681004524231,0.5199257135391235,-0.014432393945753574,-0.006049090996384621,0.5223396420478821,0.08657030761241913,-2.817
-0.0008785724639892578,0.004568468779325485,0.12969651818275452,-0.8540593385696411,0.5199403166770935,-0.014431173913180828,-0.006031206343322992,0.5223403573036194,0.08668188005685806,-2.8125
-0.0009284988045692444,0.0045710839331150055,0.1294357180595398,-0.8540506362915039,0.5199552178382874,-0.014429827220737934,-0.006013411562889814,0.5223408341407776,0.08679305016994476,-2.808
-0.0009793713688850403,0.004573754966259003,0.12915600836277008,-0.8540418744087219,0.5199697613716125,-0.0144284563139081,-0.005995509214699268,0.5223414301872253,0.0869036465883255,-2.8035
-0.0010310113430023193,0.004576403647661209,0.12885677814483643,-0.8540330529212952,0.5199843645095825,-0.014427236281335354,-0.005977581720799208,0.5223419070243835,0.08701374381780624,-2.799
-0.0010832548141479492,0.004578862339258194,0.1285374015569687,-0.854024350643158,0.5199990272521973,-0.014425895176827908,-0.005959716159850359,0.5223422646522522,0.08712327480316162,-2.7945
-0.0011358335614204407,0.004580952227115631,0.12819747626781464,-0.8540155291557312,0.5200134515762329,-0.01442462857812643,-0.005941770505160093,0.5223429203033447,0.08723220974206924,-2.79
-0.001188516616821289,0.004582434892654419,0.12783634662628174,-0.8540068864822388,0.5200278759002686,-0.014423247426748276,-0.005923941265791655,0.5223432183265686,0.0873405858874321,-2.7855
-0.0012410655617713928,0.004583176225423813,0.1274537444114685,-0.8539983034133911,0.5200423002243042,-0.014421964064240456,-0.005906118545681238,0.5223433375358582,0.08744832128286362,-2.7809999999999997
-0.0012931451201438904,0.004582878202199936,0.12704940140247345,-0.8539897799491882,0.5200566053390503,-0.014420595951378345,-0.005888328421860933,0.5223438739776611,0.08755543828010559,-2.7765
-0.001344524323940277,0.004581283777952194,0.12662316858768463,-0.853981077671051,0.5200710296630859,-0.0144193759188056,-0.005870597902685404,0.5223439931869507,0.08766190707683563,-2.7720000000000002
-0.0013948827981948853,0.004578150808811188,0.12617485225200653,-0.8539726734161377,0.5200851559638977,-0.014417936094105244,-0.005852817092090845,0.5223438143730164,0.08776766806840897,-2.7675
-0.001443915069103241,0.0045731887221336365,0.1257045716047287,-0.8539642095565796,0.5200992822647095,-0.01441655121743679,-0.0058350954204797745,0.5223441123962402,0.08787272125482559,-2.763
-0.0014913082122802734,0.004566121846437454,0.12521269917488098,-0.8539556860923767,0.5201134085655212,-0.01441525761038065,-0.005817435681819916,0.5223439931869507,0.08797707408666611,-2.7584999999999997
-0.0015367567539215088,0.004556663334369659,0.12469957768917084,-0.8539474606513977,0.5201272964477539,-0.014413873665034771,-0.005799836944788694,0.5223439931869507,0.08808059245347977,-2.754
-0.0015800073742866516,0.004544533789157867,0.12416563928127289,-0.8539391756057739,0.520141065120697,-0.014412381686270237,-0.00578221445903182,0.5223439931869507,0.0881834328174591,-2.7495000000000003
-0.0016207769513130188,0.004529498517513275,0.12361188232898712,-0.8539309501647949,0.5201548337936401,-0.014411009848117828,-0.005764681380242109,0.5223439931869507,0.08828538656234741,-2.745
-0.001658804714679718,0.004511304199695587,0.12303906679153442,-0.8539227843284607,0.5201684832572937,-0.014409485273063183,-0.005747123155742884,0.5223438739776611,0.08838652074337006,-2.7405
-0.0016938745975494385,0.004489753395318985,0.12244850397109985,-0.8539147973060608,0.5201819539070129,-0.014407915063202381,-0.005729655735194683,0.5223436951637268,0.08848677575588226,-2.7359999999999998
-0.0017257928848266602,0.004464633762836456,0.12184123694896698,-0.8539068698883057,0.5201953649520874,-0.014406314119696617,-0.0057123336009681225,0.5223435759544373,0.08858615905046463,-2.7315
-0.0017543956637382507,0.004435881972312927,0.12121909856796265,-0.8538988828659058,0.520208477973938,-0.014404798857867718,-0.005694901570677757,0.5223434567451477,0.08868467807769775,-2.7270000000000003
-0.0017795935273170471,0.004403386265039444,0.12058353424072266,-0.8538909554481506,0.5202217698097229,-0.01440315693616867,-0.005677671171724796,0.5223431587219238,0.08878220617771149,-2.7225
-0.0018012896180152893,0.004367094486951828,0.11993646621704102,-0.8538831472396851,0.5202346444129944,-0.014401515014469624,-0.005660444963723421,0.5223429203033447,0.08887874335050583,-2.718
-0.0018194615840911865,0.004327051341533661,0.11927978694438934,-0.8538755178451538,0.5202474594116211,-0.014399750158190727,-0.005643336568027735,0.5223425626754761,0.08897431194782257,-2.7135
-0.0018341243267059326,0.0042833685874938965,0.11861591041088104,-0.8538679480552673,0.520260214805603,-0.014397970400750637,-0.005626259837299585,0.5223420858383179,0.08906885236501694,-2.709
-0.001845337450504303,0.0042361244559288025,0.11794649064540863,-0.8538604974746704,0.5202726125717163,-0.014396131038665771,-0.005609158892184496,0.5223419070243835,0.08916234225034714,-2.7045
-0.001853153109550476,0.004185572266578674,0.11727423965930939,-0.8538531064987183,0.5202850103378296,-0.014394339174032211,-0.0055922032333910465,0.5223415493965149,0.0892547070980072,-2.7
-0.0018577799201011658,0.004131954163312912,0.11660124361515045,-0.8538458943367004,0.5202970504760742,-0.014392347075045109,-0.005575280170887709,0.5223409533500671,0.0893460065126419,-2.6955
-0.0018592923879623413,0.004075460135936737,0.11592997610569,-0.8538386225700378,0.5203090906143188,-0.01439037173986435,-0.005558444187045097,0.5223405957221985,0.0894361138343811,-2.691
-0.001857958734035492,0.004016540944576263,0.11526249349117279,-0.8538315892219543,0.5203209519386292,-0.014388227835297585,-0.005541641730815172,0.5223401784896851,0.08952502906322479,-2.6865
-0.0018539577722549438,0.003955457359552383,0.11460117995738983,-0.8538246750831604,0.5203328132629395,-0.01438622735440731,-0.005525011103600264,0.5223397016525269,0.08961273729801178,-2.682
-0.0018475279211997986,0.0038926973938941956,0.1139480471611023,-0.8538177013397217,0.5203441977500916,-0.014384019188582897,-0.005508385132998228,0.5223395228385925,0.0896991640329361,-2.6775
-0.0018389075994491577,0.0038285255432128906,0.11330515146255493,-0.8538110256195068,0.5203555226325989,-0.01438178215175867,-0.005491817835718393,0.5223388671875,0.08978433161973953,-2.673
-0.0018283650279045105,0.0037634335458278656,0.11267444491386414,-0.8538044095039368,0.5203666090965271,-0.014379396103322506,-0.0054752277210354805,0.5223384499549866,0.08986816555261612,-2.6685
-0.0018161386251449585,0.003697764128446579,0.11205759644508362,-0.8537978529930115,0.5203773975372314,-0.014376969076693058,-0.0054588355123996735,0.5223376750946045,0.08995060622692108,-2.6639999999999997
-0.0018024742603302002,0.0036319196224212646,0.1114560216665268,-0.8537914156913757,0.5203883647918701,-0.01437461469322443,-0.005442450288683176,0.5223374366760254,0.09003165364265442,-2.6595
-0.0017876029014587402,0.0035663023591041565,0.11087141931056976,-0.8537851572036743,0.5203987956047058,-0.01437200978398323,-0.005426123272627592,0.5223369598388672,0.09011124819517136,-2.6550000000000002
-0.001771785318851471,0.003501199185848236,0.11030471324920654,-0.8537790179252625,0.5204089879989624,-0.014369255863130093,-0.005409799516201019,0.5223361849784851,0.0901893824338913,-2.6505
-0.0017552152276039124,0.0034369677305221558,0.1097569465637207,-0.8537729978561401,0.5204190611839294,-0.014366503804922104,-0.005393591709434986,0.5223356485366821,0.09026598930358887,-2.646
-0.0017381012439727783,0.003373894840478897,0.10922904312610626,-0.8537672758102417,0.5204289555549622,-0.014363711699843407,-0.005377473309636116,0.5223348736763,0.09034103155136108,-2.6414999999999997
-0.0017206072807312012,0.0033122487366199493,0.10872165858745575,-0.8537614345550537,0.520438551902771,-0.014360801316797733,-0.0053614117205142975,0.5223343968391418,0.09041439741849899,-2.637
-0.0017029047012329102,0.0032522454857826233,0.10823498666286469,-0.8537558317184448,0.5204480290412903,-0.014357690699398518,-0.005345383659005165,0.5223336219787598,0.09048616886138916,-2.6325000000000003
-0.0016851499676704407,0.0031940825283527374,0.10776956379413605,-0.853750467300415,0.5204572081565857,-0.014354504644870758,-0.00532930251210928,0.5223331451416016,0.09055615961551666,-2.628
-0.0016674622893333435,0.0031379126012325287,0.10732538998126984,-0.85374516248703,0.5204660892486572,-0.014351198449730873,-0.005313476547598839,0.522332489490509,0.09062445908784866,-2.6235
-0.0016499459743499756,0.003083880990743637,0.10690246522426605,-0.8537399768829346,0.5204747915267944,-0.01434792298823595,-0.005297570023685694,0.5223318338394165,0.09069087356328964,-2.6189999999999998
-0.001632697880268097,0.003032069653272629,0.10650062561035156,-0.8537351489067078,0.5204832553863525,-0.014344444498419762,-0.0052817510440945625,0.5223312377929688,0.09075548499822617,-2.6145
-0.001615762710571289,0.0029825642704963684,0.10611964762210846,-0.853730320930481,0.5204913020133972,-0.014340808615088463,-0.005265991669148207,0.5223304033279419,0.0908181220293045,-2.6100000000000003
-0.001599244773387909,0.0029353946447372437,0.10575911402702332,-0.8537257313728333,0.5204993486404419,-0.014337011612951756,-0.005250233691185713,0.5223298668861389,0.09087882190942764,-2.6055
-0.0015831515192985535,0.0028906241059303284,0.10541853308677673,-0.8537211418151855,0.5205069780349731,-0.014333156868815422,-0.005234619602560997,0.5223292112350464,0.09093746542930603,-2.601
-0.001567557454109192,0.0028481967747211456,0.1050974428653717,-0.8537168502807617,0.5205142498016357,-0.014329192228615284,-0.00521892448887229,0.5223285555839539,0.09099400043487549,-2.5965
-0.0015524551272392273,0.0028081052005290985,0.1047951877117157,-0.8537126183509827,0.5205212235450745,-0.0143250348046422,-0.00520339934155345,0.5223279595375061,0.09104835987091064,-2.592
-0.0015378668904304504,0.0027703382074832916,0.10451109707355499,-0.8537085652351379,0.5205281376838684,-0.014320801943540573,-0.00518776522949338,0.522327184677124,0.09110046178102493,-2.5875
-0.0015237852931022644,0.0027348101139068604,0.10424456000328064,-0.8537048697471619,0.5205346941947937,-0.014316443353891373,-0.005172331817448139,0.522326648235321,0.09115029126405716,-2.583
-0.0015102028846740723,0.002701491117477417,0.10399475693702698,-0.8537010550498962,0.5205408930778503,-0.014311842620372772,-0.005156786181032658,0.5223259925842285,0.09119772166013718,-2.5785
-0.0014971643686294556,0.0026703253388404846,0.1037609875202179,-0.8536977767944336,0.5205467939376831,-0.014307131059467793,-0.005141272675246,0.5223251581192017,0.09124267101287842,-2.574
-0.001484595239162445,0.002641189843416214,0.10354249179363251,-0.853694498538971,0.520552396774292,-0.01430223137140274,-0.00512584438547492,0.5223245024681091,0.09128513187170029,-2.5694999999999997
-0.0014725103974342346,0.0026140473783016205,0.10333849489688873,-0.853691577911377,0.520557701587677,-0.014297187328338623,-0.0051105329766869545,0.5223236680030823,0.09132494777441025,-2.565
-0.0014608800411224365,0.002588767558336258,0.10314826667308807,-0.853688657283783,0.5205627083778381,-0.01429198682308197,-0.005095194559544325,0.5223230123519897,0.09136208891868591,-2.5605
-0.001449674367904663,0.002565290778875351,0.10297101736068726,-0.8536859750747681,0.5205672979354858,-0.014286704361438751,-0.005079802591353655,0.5223221778869629,0.09139634668827057,-2.556
-0.0014388784766197205,0.002543501555919647,0.10280604660511017,-0.8536835312843323,0.5205715894699097,-0.014281035400927067,-0.005064467899501324,0.5223215818405151,0.091427743434906,-2.5515
-0.0014284700155258179,0.002523329108953476,0.1026526391506195,-0.8536814451217651,0.5205756425857544,-0.014275357127189636,-0.005049277096986771,0.5223209261894226,0.0914561003446579,-2.5469999999999997
-0.0014184191823005676,0.0025046877562999725,0.10251002013683319,-0.853679358959198,0.5205790996551514,-0.014269400388002396,-0.005033917725086212,0.5223202109336853,0.09148140996694565,-2.5425
-0.001408696174621582,0.002487458288669586,0.10237756371498108,-0.85367751121521,0.5205825567245483,-0.014263424091041088,-0.005018674302846193,0.5223197937011719,0.09150344133377075,-2.5380000000000003
-0.0013992711901664734,0.002471543848514557,0.10225453972816467,-0.853675901889801,0.5205853581428528,-0.01425698958337307,-0.005003432277590036,0.5223188996315002,0.09152212738990784,-2.5335
-0.0013901367783546448,0.0024569258093833923,0.1021403968334198,-0.8536745309829712,0.5205879807472229,-0.014250612817704678,-0.004988163709640503,0.5223181843757629,0.09153737872838974,-2.529
-0.0013812333345413208,0.002443421632051468,0.10203444957733154,-0.8536734580993652,0.5205901861190796,-0.01424392033368349,-0.004972925875335932,0.5223174095153809,0.09154897928237915,-2.5244999999999997
-0.0013725683093070984,0.0024310313165187836,0.10193608701229095,-0.8536725044250488,0.5205919146537781,-0.01423702109605074,-0.0049577453173696995,0.5223166942596436,0.0915568619966507,-2.52
-0.001364096999168396,0.002419646829366684,0.10184481739997864,-0.8536718487739563,0.5205933451652527,-0.014229889959096909,-0.004942622501403093,0.5223159193992615,0.09156093746423721,-2.5155000000000003
-0.001355789601802826,0.0024091824889183044,0.10176002979278564,-0.8536714911460876,0.5205942988395691,-0.014222480356693268,-0.004927418194711208,0.5223153233528137,0.09156089276075363,-2.511
-0.0013476461172103882,0.002399582415819168,0.10168121755123138,-0.8536714315414429,0.5205949544906616,-0.014214951545000076,-0.004912270698696375,0.5223146080970764,0.0915566012263298,-2.5065
-0.001339644193649292,0.0023907534778118134,0.10160791873931885,-0.8536713719367981,0.520595133304596,-0.01420715730637312,-0.00489715114235878,0.5223138928413391,0.09154798090457916,-2.502
-0.0013317391276359558,0.002382654696702957,0.10153968632221222,-0.8536717295646667,0.5205947756767273,-0.01419910043478012,-0.004882034845650196,0.5223131775856018,0.0915348082780838,-2.4975
-0.0013239458203315735,0.0023752525448799133,0.10147599875926971,-0.853672444820404,0.52059406042099,-0.014190786518156528,-0.004866835195571184,0.5223122835159302,0.09151691198348999,-2.493
-0.0013161972165107727,0.002368427813053131,0.10141652822494507,-0.8536733984947205,0.5205930471420288,-0.01418224722146988,-0.004851693753153086,0.5223116278648376,0.09149403870105743,-2.4885
-0.001308530569076538,0.0023621730506420135,0.10136079788208008,-0.853674590587616,0.5205915570259094,-0.014173432253301144,-0.004836609121412039,0.5223109722137451,0.09146597981452942,-2.484
-0.0013008937239646912,0.0023564212024211884,0.10130846500396729,-0.8536759614944458,0.5205894112586975,-0.01416434533894062,-0.004821524955332279,0.522310197353363,0.09143250435590744,-2.4795
-0.0012932941317558289,0.0023511163890361786,0.10125918686389923,-0.8536778092384338,0.5205869674682617,-0.014155005104839802,-0.0048064435832202435,0.5223093628883362,0.09139339625835419,-2.475
-0.0012857094407081604,0.002346247434616089,0.10121260583400726,-0.8536797761917114,0.5205841660499573,-0.014145294204354286,-0.004791361279785633,0.5223088264465332,0.09134838730096817,-2.4705
-0.0012781322002410889,0.0023417770862579346,0.1011684387922287,-0.8536822199821472,0.5205807089805603,-0.014135431498289108,-0.004776309244334698,0.5223082304000854,0.0912972241640091,-2.466
-0.0012705549597740173,0.0023376308381557465,0.1011262834072113,-0.8536848425865173,0.5205767750740051,-0.014125234447419643,-0.004761398304253817,0.522307276725769,0.0912395566701889,-2.4615
-0.001262947916984558,0.0023338012397289276,0.10108596086502075,-0.8536877632141113,0.5205725431442261,-0.014114700257778168,-0.0047463481314480305,0.5223066806793213,0.09117516130208969,-2.457
-0.001255325973033905,0.0023302510380744934,0.10104715824127197,-0.8536909222602844,0.5205677151679993,-0.014103900641202927,-0.0047314101830124855,0.5223058462142944,0.09110362827777863,-2.4525
-0.0012476742267608643,0.0023269541561603546,0.10100962221622467,-0.8536944389343262,0.5205622315406799,-0.014092843048274517,-0.004716332070529461,0.5223053097724915,0.09102465212345123,-2.448
-0.0012400001287460327,0.0023238807916641235,0.10097311437129974,-0.8536983132362366,0.5205562710762024,-0.014081309549510479,-0.004701507277786732,0.5223045349121094,0.09093785285949707,-2.4435
-0.0012322813272476196,0.0023210272192955017,0.10093739628791809,-0.8537024259567261,0.5205499529838562,-0.014069532044231892,-0.004686711356043816,0.5223037004470825,0.09084288030862808,-2.439
-0.001224510371685028,0.002318345010280609,0.10090228915214539,-0.8537068367004395,0.520543098449707,-0.014057367108762264,-0.004671887494623661,0.5223032236099243,0.09073929488658905,-2.4345
-0.001216702163219452,0.0023158378899097443,0.10086750984191895,-0.8537116050720215,0.5205357670783997,-0.014044882729649544,-0.004657120443880558,0.5223024487495422,0.0906265527009964,-2.43
-0.0012088418006896973,0.0023135021328926086,0.10083293914794922,-0.8537167310714722,0.5205278396606445,-0.014032137580215931,-0.004642409738153219,0.5223017930984497,0.09050428122282028,-2.4255
-0.001200936734676361,0.002311296761035919,0.1007983386516571,-0.853722095489502,0.5205194354057312,-0.014018947258591652,-0.004627810791134834,0.5223008990287781,0.09037192165851593,-2.421
-0.0011929869651794434,0.0023092254996299744,0.10076355934143066,-0.8537279367446899,0.5205104947090149,-0.014005386270582676,-0.004613324999809265,0.5223003029823303,0.09022896736860275,-2.4165
-0.001184992492198944,0.002307269722223282,0.10072842240333557,-0.8537339568138123,0.5205011367797852,-0.013991452753543854,-0.004598838277161121,0.5222996473312378,0.09007485210895538,-2.412
-0.0011769458651542664,0.0023054219782352448,0.1006927490234375,-0.8537402749061584,0.520491361618042,-0.0139771718531847,-0.004584575071930885,0.5222988724708557,0.08990896493196487,-2.4075
-0.001168861985206604,0.0023037008941173553,0.1006564199924469,-0.8537468910217285,0.5204809308052063,-0.01396242342889309,-0.004570255056023598,0.5222983360290527,0.08973059803247452,-2.403
-0.001160740852355957,0.002302061766386032,0.10061924159526825,-0.853753924369812,0.5204700827598572,-0.013947426341474056,-0.004556216299533844,0.5222973227500916,0.08953912556171417,-2.3985
-0.0011525675654411316,0.002300526946783066,0.1005811095237732,-0.8537610769271851,0.5204588770866394,-0.01393192820250988,-0.004542204085737467,0.522296667098999,0.08933373540639877,-2.394
-0.0011443868279457092,0.002299085259437561,0.10054190456867218,-0.853768527507782,0.5204471945762634,-0.013916070573031902,-0.004528499674052,0.5222960114479065,0.08911369740962982,-2.3895
-0.0011361762881278992,0.002297721803188324,0.10050144791603088,-0.853776216506958,0.5204348564147949,-0.01389963086694479,-0.004514961037784815,0.522295355796814,0.08887820690870285,-2.385
-0.0011279359459877014,0.00229644775390625,0.10045965015888214,-0.8537841439247131,0.5204225182533264,-0.013882881961762905,-0.004501562099903822,0.5222947001457214,0.08862629532814026,-2.3805
-0.0011196956038475037,0.0022952593863010406,0.1004163920879364,-0.8537924289703369,0.5204095840454102,-0.013865655288100243,-0.004488441161811352,0.5222939848899841,0.08835700899362564,-2.376
-0.0011114180088043213,0.002294164150953293,0.10037150979042053,-0.8538007736206055,0.52039635181427,-0.013848040252923965,-0.004475572146475315,0.522293210029602,0.088069386780262,-2.3715
-0.0011031478643417358,0.002293109893798828,0.10032500326633453,-0.8538093566894531,0.5203828811645508,-0.013829964213073254,-0.004462980665266514,0.5222925543785095,0.08776230365037918,-2.367
-0.0010949000716209412,0.0022921711206436157,0.10027666389942169,-0.8538181185722351,0.520369291305542,-0.013811437413096428,-0.004450751002877951,0.5222916603088379,0.08743464201688766,-2.3625
-0.0010866373777389526,0.0022912584245204926,0.100226491689682,-0.8538268804550171,0.5203555822372437,-0.013792512007057667,-0.004438798874616623,0.5222911834716797,0.08708519488573074,-2.358
-0.0010784193873405457,0.0022904500365257263,0.10017429292201996,-0.8538357019424438,0.5203415751457214,-0.01377300824970007,-0.004427263513207436,0.5222902297973633,0.08671261370182037,-2.3535
-0.0010701864957809448,0.002289697527885437,0.10012003779411316,-0.8538445830345154,0.5203275680541992,-0.013753213919699192,-0.004416201263666153,0.5222896933555603,0.08631566166877747,-2.349
-0.0010620132088661194,0.0022889897227287292,0.10006363689899445,-0.8538535237312317,0.5203136801719666,-0.013732762075960636,-0.004405585117638111,0.5222889184951782,0.08589277416467667,-2.3445
-0.0010538697242736816,0.0022883303463459015,0.10000503063201904,-0.8538622856140137,0.5202999711036682,-0.01371209416538477,-0.00439552403986454,0.5222881436347961,0.08544249832630157,-2.34
-0.0010457560420036316,0.00228770449757576,0.0999441146850586,-0.8538708686828613,0.5202864408493042,-0.013690694235265255,-0.00438610278069973,0.5222877264022827,0.08496317267417908,-2.3355
-0.001037687063217163,0.002287101000547409,0.0998808741569519,-0.8538791537284851,0.5202732682228088,-0.013668945990502834,-0.00437729200348258,0.5222868323326111,0.08445314317941666,-2.331
-0.0010296925902366638,0.002286512404680252,0.09981521964073181,-0.8538872003555298,0.520260751247406,-0.013646877370774746,-0.004369176458567381,0.5222862958908081,0.08391065895557404,-2.3265
-0.00102175772190094,0.002285923808813095,0.09974712133407593,-0.8538949489593506,0.5202489495277405,-0.013624180108308792,-0.00436192424967885,0.5222855806350708,0.08333383500576019,-2.322
-0.0010138601064682007,0.0022852979600429535,0.09967653453350067,-0.8539018630981445,0.520237922668457,-0.013601244427263737,-0.004355559591203928,0.5222848653793335,0.0827207863330841,-2.3175
-0.0010060444474220276,0.002284649759531021,0.09960341453552246,-0.8539084196090698,0.5202280282974243,-0.013577735982835293,-0.004350169096142054,0.5222840309143066,0.08206946402788162,-2.313
-0.0009982883930206299,0.002283930778503418,0.0995277464389801,-0.8539141416549683,0.5202192068099976,-0.013553843833506107,-0.004345748573541641,0.5222834348678589,0.08137769997119904,-2.3085
-0.0009905993938446045,0.0022830963134765625,0.0994495302438736,-0.8539187908172607,0.5202122330665588,-0.013529634103178978,-0.004342636093497276,0.5222830772399902,0.08064353466033936,-2.304
-0.0009829923510551453,0.0022821836173534393,0.09936875104904175,-0.8539226055145264,0.5202067494392395,-0.01350503321737051,-0.0043408568017184734,0.522282063961029,0.07986482977867126,-2.2995
-0.0009754523634910583,0.0022811032831668854,0.09928543865680695,-0.8539249897003174,0.5202035903930664,-0.013480156660079956,-0.004340439103543758,0.5222816467285156,0.0790390819311142,-2.295
-0.0009679794311523438,0.0022798553109169006,0.09919954836368561,-0.8539258241653442,0.5202026963233948,-0.013454959727823734,-0.004341574851423502,0.5222809910774231,0.07816432416439056,-2.2905
-0.0009605735540390015,0.002278372645378113,0.0991111546754837,-0.8539251089096069,0.5202046036720276,-0.013429461047053337,-0.0043445732444524765,0.5222803354263306,0.07723839581012726,-2.286
-0.0009532421827316284,0.002276632934808731,0.09902027249336243,-0.8539222478866577,0.5202096700668335,-0.01340374257415533,-0.0043493472039699554,0.522279679775238,0.07625890523195267,-2.2815
-0.0009459853172302246,0.002274632453918457,0.09892699122428894,-0.8539173007011414,0.5202183723449707,-0.013377840630710125,-0.004356204066425562,0.5222788453102112,0.0752238780260086,-2.277
-0.0009387806057929993,0.002272285521030426,0.09883135557174683,-0.8539100289344788,0.5202312469482422,-0.01335200760513544,-0.004365421365946531,0.5222784280776978,0.07413164526224136,-2.2725
-0.0009316280484199524,0.002269558608531952,0.09873338043689728,-0.8538995981216431,0.5202485918998718,-0.013325965963304043,-0.004376939032226801,0.5222778916358948,0.07297984510660172,-2.268
-0.0009245350956916809,0.002266421914100647,0.09863322973251343,-0.8538861274719238,0.5202714800834656,-0.013300118036568165,-0.004391400143504143,0.5222771167755127,0.07176737487316132,-2.2635
-0.000917486846446991,0.0022628270089626312,0.09853100776672363,-0.8538690209388733,0.5203001499176025,-0.01327428687363863,-0.004408716689795256,0.5222766995429993,0.07049284875392914,-2.259
-0.0009104833006858826,0.0022587068378925323,0.09842674434185028,-0.853847861289978,0.5203352570533752,-0.013248566538095474,-0.004429277032613754,0.5222759246826172,0.06915510445833206,-2.2545
-0.0009035170078277588,0.002254091203212738,0.0983206182718277,-0.8538221716880798,0.5203778743743896,-0.01322336308658123,-0.004453273024410009,0.5222755074501038,0.06775376200675964,-2.25
-0.0008965879678726196,0.00224887952208519,0.09821280837059021,-0.8537915349006653,0.520428478717804,-0.013198486529290676,-0.004481121432036161,0.5222748517990112,0.0662890076637268,-2.2455
-0.0008896738290786743,0.0022430457174777985,0.0981033444404602,-0.8537554740905762,0.5204881429672241,-0.013174066320061684,-0.004513151943683624,0.5222741961479187,0.06476083397865295,-2.241
-0.0008827969431877136,0.0022365637123584747,0.09799244999885559,-0.8537130355834961,0.5205578207969666,-0.013150506652891636,-0.004549552220851183,0.5222737789154053,0.06317079067230225,-2.2365
-0.0008759200572967529,0.002229396253824234,0.0978802889585495,-0.8536640405654907,0.5206384062767029,-0.013127670623362064,-0.00459068501368165,0.5222733616828918,0.061520472168922424,-2.232
-0.0008690506219863892,0.002221517264842987,0.09776702523231506,-0.8536074757575989,0.5207311511039734,-0.013105749152600765,-0.004637125413864851,0.522273063659668,0.059812646359205246,-2.2275
-0.0008622109889984131,0.0022129155695438385,0.09765282273292542,-0.8535428047180176,0.5208373665809631,-0.013085191138088703,-0.004689119290560484,0.522272527217865,0.05805063247680664,-2.223
-0.0008553788065910339,0.002203572541475296,0.09753784537315369,-0.8534692525863647,0.5209576487541199,-0.013065914623439312,-0.00474707642570138,0.5222721099853516,0.05623868480324745,-2.2185
-0.0008485391736030579,0.0021934695541858673,0.09742237627506256,-0.8533860445022583,0.5210937857627869,-0.013048128224909306,-0.004811376798897982,0.522271454334259,0.05438222736120224,-2.214
-0.0008416995406150818,0.00218258798122406,0.0973065197467804,-0.8532922863960266,0.5212472677230835,-0.01303212158381939,-0.004882568493485451,0.5222710371017456,0.052487146109342575,-2.2095
-0.0008348524570465088,0.0021709613502025604,0.09719046950340271,-0.853187084197998,0.5214189887046814,-0.01301824301481247,-0.004961168859153986,0.5222705006599426,0.05055985599756241,-2.205
-0.0008280202746391296,0.0021585561335086823,0.0970744788646698,-0.8530692458152771,0.5216110944747925,-0.013006506487727165,-0.005047357175499201,0.5222700834274292,0.0486086942255497,-2.2005
-0.0008211806416511536,0.0021454207599163055,0.0969586968421936,-0.8529382348060608,0.5218247175216675,-0.012997396290302277,-0.005141872446984053,0.5222698450088501,0.04664117842912674,-2.196
-0.0008143484592437744,0.0021315589547157288,0.09684333205223083,-0.8527927994728088,0.5220614075660706,-0.012990973889827728,-0.00524497264996171,0.5222693085670471,0.04466639459133148,-2.1915
-0.0008075088262557983,0.002116989344358444,0.09672859311103821,-0.8526318669319153,0.5223230719566345,-0.012987618334591389,-0.005357334855943918,0.5222689509391785,0.04269338771700859,-2.187
-0.000800691545009613,0.002101752907037735,0.09661464393138885,-0.8524546027183533,0.5226112008094788,-0.012987692840397358,-0.0054792738519608974,0.5222686529159546,0.04073192924261093,-2.1825
-0.0007938593626022339,0.002085864543914795,0.0965016633272171,-0.8522598147392273,0.5229274034500122,-0.012991269119083881,-0.005611315835267305,0.5222682356834412,0.038790687918663025,-2.178
-0.0007870644330978394,0.0020693764090538025,0.09638983011245728,-0.8520461916923523,0.5232734680175781,-0.012998954392969608,-0.00575390737503767,0.5222678184509277,0.03687902167439461,-2.1735
-0.0007802620530128479,0.0020523257553577423,0.09627930819988251,-0.8518128991127014,0.5236511826515198,-0.013011006638407707,-0.005907545331865549,0.5222675800323486,0.03500553220510483,-2.169
-0.0007734894752502441,0.0020347610116004944,0.0961703211069107,-0.8515586853027344,0.5240620374679565,-0.013027491979300976,-0.00607241690158844,0.5222671627998352,0.033178724348545074,-2.1645
-0.0007667466998100281,0.002016741782426834,0.09606294333934784,-0.85128253698349,0.5245078802108765,-0.013049141503870487,-0.006249070633202791,0.5222668051719666,0.03140564635396004,-2.16
-0.0007600188255310059,0.0019982941448688507,0.09595730900764465,-0.8509834408760071,0.5249902009963989,-0.01307606976479292,-0.006437848322093487,0.5222667455673218,0.02969241514801979,-2.1555
-0.0007533133029937744,0.0019794777035713196,0.09585358202457428,-0.8506603240966797,0.5255104303359985,-0.013108521699905396,-0.006639068480581045,0.5222665071487427,0.028045017272233963,-2.151
-0.0007466673851013184,0.0019603557884693146,0.09575186669826508,-0.8503120541572571,0.5260699987411499,-0.01314702071249485,-0.006852817256003618,0.5222659111022949,0.02646767534315586,-2.1465
-0.0007400438189506531,0.0019409693777561188,0.09565231204032898,-0.849937915802002,0.5266701579093933,-0.013191740959882736,-0.007079625502228737,0.5222658514976501,0.024963682517409325,-2.142
-0.0007334575057029724,0.0019213519990444183,0.09555496275424957,-0.849536657333374,0.5273124575614929,-0.013243165798485279,-0.007319376338273287,0.5222654342651367,0.023535314947366714,-2.1375
-0.0007269158959388733,0.001901581883430481,0.09545990824699402,-0.8491079807281494,0.5279976725578308,-0.013301431201398373,-0.007572290021926165,0.5222652554512024,0.022183574736118317,-2.133
-0.0007204413414001465,0.0018816851079463959,0.09536725282669067,-0.8486505746841431,0.5287266969680786,-0.013366865925490856,-0.007838322781026363,0.5222648978233337,0.020909130573272705,-2.1285
-0.0007139891386032104,0.0018617026507854462,0.09527705609798431,-0.8481643795967102,0.5295004844665527,-0.013439775444567204,-0.008117380551993847,0.5222647786140442,0.019711166620254517,-2.124
-0.0007075965404510498,0.0018416717648506165,0.09518937766551971,-0.8476483821868896,0.5303195714950562,-0.013520321808755398,-0.008409528993070126,0.522264838218689,0.018588298931717873,-2.1195
-0.0007012784481048584,0.001821625977754593,0.09510423243045807,-0.8471023440361023,0.5311843156814575,-0.013608701527118683,-0.008714525029063225,0.5222644805908203,0.01753864623606205,-2.115
-0.0006950050592422485,0.0018016323447227478,0.09502166509628296,-0.8465256690979004,0.5320947170257568,-0.013705281540751457,-0.009032066911458969,0.5222642421722412,0.0165596641600132,-2.1105
-0.0006887912750244141,0.0017816722393035889,0.09494177997112274,-0.8459189534187317,0.5330505967140198,-0.01380991842597723,-0.009361696429550648,0.5222642421722412,0.015648579224944115,-2.106
-0.0006826594471931458,0.001761801540851593,0.09486448764801025,-0.8452813029289246,0.5340521335601807,-0.013923157006502151,-0.009703187271952629,0.5222641229629517,0.014802129939198494,-2.1015
-0.000676572322845459,0.0017420165240764618,0.09478983283042908,-0.844613254070282,0.5350982546806335,-0.014044494368135929,-0.01005587913095951,0.5222638845443726,0.014016971923410892,-2.097
-0.0006705820560455322,0.0017223656177520752,0.09471787512302399,-0.8439149856567383,0.5361886024475098,-0.014174306765198708,-0.010419312864542007,0.5222637057304382,0.013289626687765121,-2.0925
-0.0006646662950515747,0.001702815294265747,0.09464861452579498,-0.8431866765022278,0.537321925163269,-0.014312533661723137,-0.010792742483317852,0.5222636461257935,0.012616700492799282,-2.088
-0.0006588324904441833,0.0016834214329719543,0.09458194673061371,-0.842428982257843,0.5384972095489502,-0.014459150843322277,-0.011175621300935745,0.5222633481025696,0.011994496919214725,-2.0835
-0.0006530657410621643,0.0016641654074192047,0.09451797604560852,-0.8416428565979004,0.5397128462791443,-0.014614037238061428,-0.011567031033337116,0.52226322889328,0.011419792659580708,-2.079
-0.0006474107503890991,0.0016450434923171997,0.09445664286613464,-0.8408286571502686,0.5409672856330872,-0.014776756055653095,-0.011965966783463955,0.52226322889328,0.010889261960983276,-2.0745
-0.0006418377161026001,0.001626085489988327,0.09439793229103088,-0.8399875164031982,0.5422586798667908,-0.01494741439819336,-0.01237192191183567,0.5222631096839905,0.010399765335023403,-2.07
-0.0006363987922668457,0.001607254147529602,0.09434181451797485,-0.8391202092170715,0.5435854196548462,-0.015125579200685024,-0.01278371550142765,0.5222629904747009,0.009948309510946274,-2.0655
-0.0006310567259788513,0.0015885569155216217,0.09428831934928894,-0.8382284641265869,0.5449445843696594,-0.015311002731323242,-0.013200396671891212,0.5222629904747009,0.00953224953263998,-2.061
-0.0006258115172386169,0.0015699751675128937,0.09423740208148956,-0.837312638759613,0.5463345646858215,-0.015503471717238426,-0.01362114679068327,0.5222628116607666,0.009148865006864071,-2.0565
-0.000620715320110321,0.0015514977276325226,0.09418903291225433,-0.836374819278717,0.547753095626831,-0.015702353790402412,-0.014044873416423798,0.5222626328468323,0.008795853704214096,-2.052
-0.0006157606840133667,0.0015330985188484192,0.09414324164390564,-0.8354158997535706,0.5491974353790283,-0.01590740494430065,-0.014470611698925495,0.522262692451477,0.008471000008285046,-2.0475
-0.0006109327077865601,0.001514773815870285,0.09409995377063751,-0.8344371914863586,0.5506658554077148,-0.016118094325065613,-0.014897421933710575,0.5222625732421875,0.008172349072992802,-2.043
-0.0006062686443328857,0.0014964863657951355,0.09405916929244995,-0.8334400653839111,0.5521557927131653,-0.016333935782313347,-0.015324084088206291,0.5222623944282532,0.007898110896348953,-2.0385
-0.0006017386913299561,0.0014782175421714783,0.09402088820934296,-0.8324256539344788,0.5536653995513916,-0.01655462570488453,-0.01574999839067459,0.5222623944282532,0.007646685000509024,-2.034
-0.0005974024534225464,0.0014599338173866272,0.09398509562015533,-0.8313952684402466,0.5551925301551819,-0.0167797040194273,-0.016174208372831345,0.5222621560096741,0.007416714448481798,-2.0295
-0.0005932450294494629,0.0014416053891181946,0.09395177662372589,-0.8303496241569519,0.5567357540130615,-0.017008647322654724,-0.016595562919974327,0.5222622156143188,0.007207002490758896,-2.025
-0.0005892738699913025,0.0014231875538825989,0.09392096102237701,-0.8292896151542664,0.5582939386367798,-0.01724095642566681,-0.017013495787978172,0.5222621560096741,0.007016527932137251,-2.0205
-0.0005855187773704529,0.001404639333486557,0.09389260411262512,-0.8282153010368347,0.5598661303520203,-0.017476538196206093,-0.017427250742912292,0.5222620368003845,0.006844532676041126,-2.016
-0.0005819723010063171,0.0013858899474143982,0.09386676549911499,-0.8271274566650391,0.5614520907402039,-0.017714934423565865,-0.017835991457104683,0.5222620368003845,0.006690459791570902,-2.0115
-0.0005786493420600891,0.0013668909668922424,0.09384337067604065,-0.8260250091552734,0.5630520582199097,-0.017956087365746498,-0.01823921874165535,0.5222620368003845,0.006553937681019306,-2.007
-0.0005755871534347534,0.001347605139017105,0.09382259845733643,-0.8249074816703796,0.5646671056747437,-0.01819952018558979,-0.018636243417859077,0.5222620368003845,0.006434899754822254,-2.0025
-0.0005727857351303101,0.0013278983533382416,0.09380432963371277,-0.8237729668617249,0.5663000345230103,-0.018445810303092003,-0.019026702269911766,0.522261917591095,0.0063335164450109005,-1.9980000000000002
-0.000570252537727356,0.001307699829339981,0.09378869831562042,-0.8226189613342285,0.5679538249969482,-0.018694888800382614,-0.019410111010074615,0.522261917591095,0.006250299047678709,-1.9935
-0.0005680173635482788,0.0012869201600551605,0.09377570450305939,-0.8214423656463623,0.5696330666542053,-0.01894732192158699,-0.019785862416028976,0.5222616195678711,0.006186175625771284,-1.9889999999999999
-0.0005661100149154663,0.001265406608581543,0.09376545250415802,-0.8202387094497681,0.5713435411453247,-0.01920374110341072,-0.020153705030679703,0.5222616195678711,0.006142520811408758,-1.9845000000000002
-0.0005645453929901123,0.0012430250644683838,0.0937580019235611,-0.8190015554428101,0.5730940699577332,-0.01946507953107357,-0.020513266324996948,0.5222617387771606,0.006121282931417227,-1.98
-0.0005633309483528137,0.001219581812620163,0.09375344216823578,-0.81772381067276,0.57489413022995,-0.019732819870114326,-0.02086411789059639,0.5222616195678711,0.006125194951891899,-1.9754999999999998
-0.000562526285648346,0.0011948831379413605,0.09375189244747162,-0.8163954615592957,0.5767569541931152,-0.020008644089102745,-0.021205756813287735,0.5222617387771606,0.006157926749438047,-1.971
-0.0005621463060379028,0.0011686868965625763,0.09375351667404175,-0.8150049448013306,0.5786978602409363,-0.020294493064284325,-0.021537261083722115,0.5222616195678711,0.006224460434168577,-1.9665
-0.0005622357130050659,0.0011406876146793365,0.09375840425491333,-0.8135375380516052,0.580736517906189,-0.02059352956712246,-0.021858034655451775,0.5222615003585815,0.00633150665089488,-1.9620000000000002
-0.0005628690123558044,0.0011105649173259735,0.09376680850982666,-0.8119754195213318,0.582895815372467,-0.020908722653985023,-0.022166265174746513,0.5222613215446472,0.006488108541816473,-1.9575
-0.0005640536546707153,0.0010779164731502533,0.09377884864807129,-0.8102970123291016,0.585203230381012,-0.0212442334741354,-0.022460302338004112,0.5222613215446472,0.006706621963530779,-1.9529999999999998
-0.0005658864974975586,0.0010422728955745697,0.0937948226928711,-0.8084767460823059,0.5876917839050293,-0.021604640409350395,-0.022737208753824234,0.5222613215446472,0.007003961130976677,-1.9485000000000001
-0.0005684345960617065,0.001003079116344452,0.0938149243593216,-0.8064836263656616,0.5903996229171753,-0.02199559099972248,-0.022993190214037895,0.5222615003585815,0.007403558120131493,-1.944
-0.0005717799067497253,0.0009597651660442352,0.09383943676948547,-0.8042818307876587,0.5933704972267151,-0.02242293208837509,-0.023222727701067924,0.5222611427307129,0.0079379603266716,-1.9394999999999998
-0.0005760267376899719,0.0009115971624851227,0.09386864304542542,-0.8018303513526917,0.5966536998748779,-0.022893521934747696,-0.023418821394443512,0.5222611427307129,0.008652705699205399,-1.935
-0.0005812942981719971,0.0008577816188335419,0.0939028412103653,-0.7990824580192566,0.6003028154373169,-0.023414013907313347,-0.023571718484163284,0.5222613215446472,0.009611129760742188,-1.9304999999999999
-0.0005877390503883362,0.0007974579930305481,0.09394222497940063,-0.7959869503974915,0.6043748259544373,-0.023990724235773087,-0.023669442161917686,0.5222611427307129,0.010900798253715038,-1.9260000000000002
-0.0005955100059509277,0.0007296241819858551,0.09398715198040009,-0.7924915552139282,0.6089245676994324,-0.024628562852740288,-0.023697108030319214,0.5222611427307129,0.012638756074011326,-1.9215
-0.0006047859787940979,0.0006533078849315643,0.09403769671916962,-0.7885462641716003,0.6139988303184509,-0.025329183787107468,-0.023637186735868454,0.5222611427307129,0.014973027631640434,-1.9169999999999998
-0.0006158053874969482,0.000567462295293808,0.09409406781196594,-0.7841096520423889,0.619629442691803,-0.026089170947670937,-0.02347089909017086,0.5222613215446472,0.01807357370853424,-1.9125
-0.0006287992000579834,0.0004710964858531952,0.0941561907529831,-0.7791604399681091,0.6258180141448975,-0.02689625695347786,-0.02317957580089569,0.5222612619400024,0.022099284455180168,-1.908
-0.0006440281867980957,0.00036327168345451355,0.09422403573989868,-0.7737079858779907,0.6325265169143677,-0.027727102860808372,-0.022748520597815514,0.5222609639167786,0.02714107744395733,-1.9035000000000002
-0.0006617680191993713,0.00024330615997314453,0.09429726004600525,-0.7678060531616211,0.639661967754364,-0.028543833643198013,-0.022170472890138626,0.5222609639167786,0.033147964626550674,-1.899
-0.0006822720170021057,0.00011074542999267578,0.09437546133995056,-0.7615595459938049,0.6470771431922913,-0.029293997213244438,-0.02145017683506012,0.5222611427307129,0.03988686203956604,-1.8944999999999999
-0.0007057487964630127,-3.445148468017578e-05,0.0944579690694809,-0.7551266551017761,0.6545716524124146,-0.029913470149040222,-0.0206066332757473,0.5222610831260681,0.04696748033165932,-1.8900000000000001
-0.0007324442267417908,-0.00019185245037078857,0.09454415738582611,-0.7487012147903442,0.661920964717865,-0.03033524937927723,-0.019673116505146027,0.5222609639167786,0.05394980311393738,-1.8855
-0.0007623806595802307,-0.0003604516386985779,0.09463325142860413,-0.742487907409668,0.6689034104347229,-0.03050251491367817,-0.0186928603798151,0.5222609043121338,0.06045849621295929,-1.8809999999999998
-0.0007956176996231079,-0.0005386695265769958,0.09472450613975525,-0.7366684079170227,0.6753390431404114,-0.03038204461336136,-0.01771131530404091,0.5222609639167786,0.06625820696353912,-1.8765
-0.0008319318294525146,-0.0007244683802127838,0.0948173850774765,-0.731378436088562,0.681106448173523,-0.029972897842526436,-0.016768192872405052,0.5222610831260681,0.07125464826822281,-1.8719999999999999
-0.0008710771799087524,-0.0009152851998806,0.09491153061389923,-0.7266953587532043,0.6861504316329956,-0.029306665062904358,-0.015892518684267998,0.522260844707489,0.07546000182628632,-1.8675000000000002
-0.0009125620126724243,-0.001108366996049881,0.09500697255134583,-0.7226420640945435,0.6904720664024353,-0.028439095243811607,-0.01510001439601183,0.5222607254981995,0.07894644141197205,-1.863
-0.0009558051824569702,-0.001300860196352005,0.09510406851768494,-0.7191988229751587,0.6941130757331848,-0.027436213567852974,-0.014394223690032959,0.522260844707489,0.08181027323007584,-1.8584999999999998
-0.001000143587589264,-0.0014900602400302887,0.09520354866981506,-0.7163188457489014,0.6971390247344971,-0.026361661031842232,-0.013770471327006817,0.5222609639167786,0.08414912223815918,-1.854
-0.0010449066758155823,-0.0016735345125198364,0.09530645608901978,-0.7139398455619812,0.6996260285377502,-0.025267770513892174,-0.013218799605965614,0.5222607254981995,0.086051806807518,-1.8495
-0.0010893866419792175,-0.0018492937088012695,0.09541399776935577,-0.7119956016540527,0.7016514539718628,-0.024192340672016144,-0.012727812863886356,0.5222609639167786,0.08759415149688721,-1.8450000000000002
-0.0011330023407936096,-0.0020159147679805756,0.09552755951881409,-0.710420548915863,0.7032889723777771,-0.023159166797995567,-0.012285975739359856,0.5222607254981995,0.08883921056985855,-1.8405
-0.0011751875281333923,-0.0021723806858062744,0.09564852714538574,-0.7091547846794128,0.7046035528182983,-0.022180264815688133,-0.011883014813065529,0.5222607254981995,0.08983871340751648,-1.8359999999999999
-0.0012155771255493164,-0.0023183301091194153,0.0957781970500946,-0.7081448435783386,0.705653190612793,-0.021259823814034462,-0.011510484851896763,0.5222607254981995,0.09063486754894257,-1.8315000000000001
-0.0012538731098175049,-0.002453722059726715,0.09591774642467499,-0.7073456048965454,0.706485390663147,-0.02039671503007412,-0.011161516420543194,0.5222606658935547,0.09126187115907669,-1.827
-0.0012899041175842285,-0.0025788545608520508,0.0960681289434433,-0.7067184448242188,0.7071408033370972,-0.01958712749183178,-0.010830649174749851,0.5222604870796204,0.09174777567386627,-1.8224999999999998
-0.0013235881924629211,-0.0026943422853946686,0.09623026847839355,-0.7062318325042725,0.7076523303985596,-0.018825272098183632,-0.01051368284970522,0.5222606658935547,0.09211546182632446,-1.818
-0.0013549551367759705,-0.0028009675443172455,0.09640488028526306,-0.7058594226837158,0.7080469131469727,-0.018105318769812584,-0.01020747423171997,0.5222606658935547,0.09238374978303909,-1.8135
-0.0013840273022651672,-0.0028995610773563385,0.09659256041049957,-0.7055799961090088,0.708346962928772,-0.017421508207917213,-0.0099093709141016,0.5222606658935547,0.09256814420223236,-1.8090000000000002
-0.0014109238982200623,-0.002991046756505966,0.09679388999938965,-0.7053760290145874,0.7085696458816528,-0.016768252477049828,-0.009617567993700504,0.5222605466842651,0.09268137812614441,-1.8045
-0.0014357492327690125,-0.0030763186514377594,0.09700937569141388,-0.7052335143089294,0.7087298631668091,-0.016141081228852272,-0.009330698288977146,0.5222606658935547,0.0927339568734169,-1.7999999999999998
-0.0014586448669433594,-0.0031562484800815582,0.09723949432373047,-0.7051410675048828,0.7088391780853271,-0.015535672195255756,-0.009047535248100758,0.5222606658935547,0.09273459762334824,-1.7955
-0.00147971510887146,-0.003231644630432129,0.09748475253582001,-0.7050889134407043,0.7089071273803711,-0.014948414638638496,-0.008767218329012394,0.5222605466842651,0.09269041568040848,-1.791
-0.001499086618423462,-0.003303263336420059,0.09774565696716309,-0.7050696611404419,0.7089414000511169,-0.014376170933246613,-0.008489168249070644,0.5222605466842651,0.09260743856430054,-1.7865000000000002
-0.0015168637037277222,-0.0033717676997184753,0.09802268445491791,-0.705077052116394,0.7089484930038452,-0.013816808350384235,-0.008212952874600887,0.5222605466842651,0.09249050170183182,-1.782
-0.001533113420009613,-0.0034377872943878174,0.09831653535366058,-0.7051056623458862,0.7089337110519409,-0.013267964124679565,-0.007938195019960403,0.5222605466842651,0.09234370291233063,-1.7774999999999999
-0.0015479475259780884,-0.003501836210489273,0.09862768650054932,-0.7051513195037842,0.7089011669158936,-0.01272820495069027,-0.007664732169359922,0.5222605466842651,0.09217024594545364,-1.7730000000000001
-0.0015614107251167297,-0.0035643912851810455,0.09895682334899902,-0.7052104473114014,0.7088545560836792,-0.012196023017168045,-0.007392435800284147,0.522260844707489,0.0919729471206665,-1.7685
-0.001573510468006134,-0.0036258846521377563,0.0993046909570694,-0.705280065536499,0.7087969183921814,-0.011670433916151524,-0.0071211992762982845,0.522260844707489,0.09175405651330948,-1.7639999999999998
-0.0015843138098716736,-0.003686666488647461,0.09967191517353058,-0.7053574919700623,0.708730936050415,-0.011150788515806198,-0.006851136684417725,0.5222605466842651,0.09151535481214523,-1.7595
-0.0015938282012939453,-0.003747079521417618,0.10005927085876465,-0.7054407000541687,0.7086585760116577,-0.010636446997523308,-0.006582289468497038,0.522260844707489,0.09125839173793793,-1.755
-0.001602068543434143,-0.0038073882460594177,0.1004674881696701,-0.7055278420448303,0.7085816264152527,-0.010126928798854351,-0.006314774043858051,0.522260844707489,0.09098438918590546,-1.7505000000000002
-0.00160902738571167,-0.003867838531732559,0.1008974015712738,-0.7056171894073486,0.7085019946098328,-0.009622208774089813,-0.006048828363418579,0.522260844707489,0.09069431573152542,-1.746
-0.001614682376384735,-0.003928668797016144,0.10134978592395782,-0.7057074904441833,0.7084211111068726,-0.009121846407651901,-0.005784525536000729,0.5222607254981995,0.09038905799388885,-1.7414999999999998
-0.0016190260648727417,-0.003990039229393005,0.1018252819776535,-0.7057971954345703,0.7083396911621094,-0.008626013062894344,-0.0055221738293766975,0.5222607254981995,0.09006933867931366,-1.737
-0.0016220733523368835,-0.004052106291055679,0.10232473909854889,-0.7058855295181274,0.7082595825195312,-0.008134804666042328,-0.005261972546577454,0.522260844707489,0.0897357314825058,-1.7325
-0.0016237497329711914,-0.004115026444196701,0.10284878313541412,-0.7059711813926697,0.7081815600395203,-0.007648466154932976,-0.005004233680665493,0.5222607254981995,0.0893888920545578,-1.7280000000000002
-0.0016240701079368591,-0.004178948700428009,0.10339811444282532,-0.7060534358024597,0.7081063389778137,-0.007166997995227575,-0.004749179817736149,0.5222607254981995,0.08902919292449951,-1.7235
-0.0016229674220085144,-0.004243925213813782,0.10397334396839142,-0.7061313390731812,0.7080349922180176,-0.006690694950520992,-0.00449715182185173,0.5222606658935547,0.08865717053413391,-1.7189999999999999
-0.0016204789280891418,-0.004310045391321182,0.10457488894462585,-0.7062039971351624,0.7079684734344482,-0.006220032460987568,-0.004248348996043205,0.522260844707489,0.08827343583106995,-1.7145000000000001
-0.00161655992269516,-0.004377368837594986,0.10520310699939728,-0.7062705159187317,0.7079072594642639,-0.005755280144512653,-0.004003261681646109,0.5222607254981995,0.0878785029053688,-1.71
-0.001611180603504181,-0.004445936530828476,0.1058584600687027,-0.7063304781913757,0.7078523635864258,-0.005296533461660147,-0.0037618717178702354,0.5222607254981995,0.08747297525405884,-1.7054999999999998
-0.0016043409705162048,-0.0045157745480537415,0.10654088854789734,-0.7063830494880676,0.7078045010566711,-0.004844686482101679,-0.0035247704945504665,0.5222606658935547,0.08705753087997437,-1.701
-0.0015960335731506348,-0.004586849361658096,0.10725033283233643,-0.7064273953437805,0.7077641487121582,-0.004399591591209173,-0.0032920853700488806,0.5222607254981995,0.08663313090801239,-1.6965
-0.0015862509608268738,-0.004659142345190048,0.10798667371273041,-0.706463098526001,0.7077321410179138,-0.003961971495300531,-0.003064045449718833,0.5222604274749756,0.08620062470436096,-1.6920000000000002
-0.0015750154852867126,-0.004732605069875717,0.10874935984611511,-0.7064893245697021,0.7077091336250305,-0.0035320038441568613,-0.002840926870703697,0.5222606658935547,0.08576107770204544,-1.6875
-0.0015623271465301514,-0.004807155579328537,0.10953769087791443,-0.7065054774284363,0.7076959609985352,-0.003110333578661084,-0.0026231540832668543,0.5222606658935547,0.08531583845615387,-1.6829999999999998
-0.0015482157468795776,-0.004882648587226868,0.11035068333148956,-0.7065109610557556,0.7076928615570068,-0.0026970684994012117,-0.002410785760730505,0.5222604274749756,0.08486634492874146,-1.6785
-0.001532718539237976,-0.004958990961313248,0.11118718981742859,-0.7065048813819885,0.7077008485794067,-0.002292782533913851,-0.0022041506599634886,0.5222606658935547,0.08441422879695892,-1.674
-0.0015158653259277344,-0.005035959184169769,0.11204560101032257,-0.7064868807792664,0.7077206969261169,-0.0018978104926645756,-0.0020034785848110914,0.5222604870796204,0.08396147936582565,-1.6695000000000002
-0.0014976859092712402,-0.005113378167152405,0.11292411386966705,-0.7064562439918518,0.7077528238296509,-0.0015122988261282444,-0.001808878849260509,0.5222606658935547,0.0835101529955864,-1.665
-0.0014782547950744629,-0.005191013216972351,0.11382058262825012,-0.706412136554718,0.7077981233596802,-0.0011369942221790552,-0.0016207786975428462,0.5222604274749756,0.08306282758712769,-1.6604999999999999
-0.0014576166868209839,-0.005268603563308716,0.11473268270492554,-0.7063537836074829,0.7078571915626526,-0.0007718349806964397,-0.0014390667201951146,0.5222606658935547,0.08262211084365845,-1.6560000000000001
-0.001435793936252594,-0.005345840007066727,0.11565765738487244,-0.706280529499054,0.7079307436943054,-0.0004173475899733603,-0.001264146063476801,0.5222604274749756,0.0821910947561264,-1.6515
-0.0014128908514976501,-0.00542241707444191,0.11659272015094757,-0.7061917781829834,0.7080199122428894,-7.37646987545304e-05,-0.0010961025254800916,0.5222604274749756,0.08177299052476883,-1.6469999999999998
-0.0013889074325561523,-0.005498014390468597,0.11753454804420471,-0.7060860991477966,0.7081252932548523,0.0002584184694569558,-0.0009350441978313029,0.5222604870796204,0.08137153834104538,-1.6425
-0.001363895833492279,-0.005572274327278137,0.11847998201847076,-0.7059630155563354,0.7082479596138,0.0005791053408756852,-0.0007811055984348059,0.5222604870796204,0.08099055290222168,-1.638
-0.0013378709554672241,-0.005644865334033966,0.11942557990550995,-0.7058215141296387,0.7083889245986938,0.0008878259104676545,-0.0006346405134536326,0.5222604870796204,0.08063434064388275,-1.6335000000000002
-0.0013108626008033752,-0.0057153962552547455,0.12036772072315216,-0.7056602835655212,0.7085492014884949,0.0011844850378111005,-0.0004956105840392411,0.5222604870796204,0.08030737191438675,-1.629
-0.0012828707695007324,-0.005783535540103912,0.12130287289619446,-0.7054782509803772,0.7087299823760986,0.0014685896458104253,-0.00036414884380064905,0.5222604274749756,0.08001445233821869,-1.6244999999999998
-0.0012538060545921326,-0.0058489516377449036,0.12222759425640106,-0.7052739262580872,0.7089328765869141,0.0017398996278643608,-0.00024043713347055018,0.5222604870796204,0.07976053655147552,-1.62
-0.0012236535549163818,-0.0059113092720508575,0.12313839793205261,-0.7050457000732422,0.7091589570045471,0.001998064573854208,-0.000124730882816948,0.5222604870796204,0.07955081015825272,-1.6155
-0.0011923089623451233,-0.005970314145088196,0.12403210997581482,-0.7047919631004333,0.7094106078147888,0.002242649206891656,-1.7113332432927564e-05,0.5222604870796204,0.07939063012599945,-1.6110000000000002
-0.0011596456170082092,-0.006025694310665131,0.12490558624267578,-0.7045109272003174,0.7096889019012451,0.0024735338520258665,8.228341903304681e-05,0.5222605466842651,0.07928545027971268,-1.6065
-0.0011255070567131042,-0.00607725977897644,0.12575607001781464,-0.7041999697685242,0.7099964022636414,0.002689952263608575,0.0001731303782435134,0.5222604870796204,0.0792405754327774,-1.6019999999999999
-0.001089736819267273,-0.006124783307313919,0.12658095359802246,-0.7038571834564209,0.7103356719017029,0.0028916948940604925,0.0002552708610892296,0.5222604870796204,0.07926152646541595,-1.5975000000000001
-0.0010521262884140015,-0.006168156862258911,0.12737800180912018,-0.7034791707992554,0.7107091546058655,0.0030783736146986485,0.00032863434171304107,0.5222605466842651,0.07935336977243423,-1.593
-0.0010124370455741882,-0.0062072500586509705,0.12814532220363617,-0.7030631899833679,0.7111198902130127,0.003249354427680373,0.0003928419610019773,0.5222604870796204,0.07952114939689636,-1.5884999999999998
-0.0009704306721687317,-0.006242021918296814,0.1288813054561615,-0.7026054263114929,0.7115713953971863,0.003404307411983609,0.0004475389141589403,0.5222605466842651,0.07976946234703064,-1.584
-0.000925891101360321,-0.006272494792938232,0.1295846551656723,-0.7021018266677856,0.7120675444602966,0.0035426176618784666,0.0004927766276523471,0.5222604274749756,0.08010242879390717,-1.5795
-0.0008785352110862732,-0.00629868358373642,0.13025444746017456,-0.7015476822853088,0.7126128077507019,0.0036637706216424704,0.0005280009936541319,0.5222605466842651,0.08052360266447067,-1.5750000000000002
-0.0008281618356704712,-0.00632065162062645,0.13088993728160858,-0.7009380459785461,0.7132120132446289,0.003767190035432577,0.0005532368668355048,0.5222604274749756,0.08103583753108978,-1.5705
-0.0007745474576950073,-0.0063385069370269775,0.1314907670021057,-0.7002665996551514,0.7138708233833313,0.0038526318967342377,0.0005682604387402534,0.5222604274749756,0.08164119720458984,-1.5659999999999998
-0.0007175356149673462,-0.006352439522743225,0.13205666840076447,-0.6995269060134888,0.7145951986312866,0.003919525071978569,0.00057280866894871,0.5222604274749756,0.08234066516160965,-1.5615
-0.0006569996476173401,-0.00636257603764534,0.13258779048919678,-0.6987112760543823,0.7153924703598022,0.003967630676925182,0.0005668260273523629,0.5222604274749756,0.08313439041376114,-1.557
-0.0005928352475166321,-0.006369136273860931,0.13308417797088623,-0.6978116631507874,0.7162699699401855,0.003996807150542736,0.0005506012821570039,0.5222604870796204,0.0840212032198906,-1.5525000000000002
-0.0005250200629234314,-0.006372362375259399,0.1335463672876358,-0.6968182325363159,0.7172363996505737,0.004007120616734028,0.0005240974714979529,0.5222604870796204,0.08499875664710999,-1.548
-0.0004536285996437073,-0.006372470408678055,0.13397470116615295,-0.6957206130027771,0.7183010578155518,0.003999127075076103,0.0004880436463281512,0.5222604274749756,0.08606357127428055,-1.5434999999999999
-0.00037876516580581665,-0.006369732320308685,0.13436982035636902,-0.6945073008537292,0.7194744944572449,0.0039734551683068275,0.00044295465340837836,0.5222605466842651,0.08721072971820831,-1.5390000000000001
-0.0003006085753440857,-0.006364453583955765,0.1347324103116989,-0.6931657195091248,0.7207674384117126,0.003931374754756689,0.0003900011070072651,0.5222605466842651,0.08843417465686798,-1.5345
-0.00021946430206298828,-0.0063568539917469025,0.13506311178207397,-0.6916813254356384,0.7221923470497131,0.003874783171340823,0.0003305768477730453,0.5222604870796204,0.08972662687301636,-1.5299999999999998
-0.00013568252325057983,-0.006347276270389557,0.13536280393600464,-0.6900395154953003,0.7237616181373596,0.0038061472587287426,0.0002665120700839907,0.522260308265686,0.09107968211174011,-1.5255
-4.964321851730347e-05,-0.0063360296189785,0.13563230633735657,-0.6882238984107971,0.7254888415336609,0.003728781593963504,0.0002001781977014616,0.522260308265686,0.09248417615890503,-1.521
3.816932439804077e-05,-0.006323397159576416,0.13587252795696259,-0.6862170696258545,0.7273877263069153,0.003646686440333724,0.0001342807081528008,0.5222604870796204,0.09393003582954407,-1.5165000000000002
0.0001272335648536682,-0.006309710443019867,0.13608449697494507,-0.6840009689331055,0.7294725179672241,0.0035646562464535236,7.199138053692877e-05,0.522260308265686,0.09540685266256332,-1.512
0.0002169981598854065,-0.00629521906375885,0.136269211769104,-0.6815568804740906,0.7317568063735962,0.0034883038606494665,1.6769254216342233e-05,0.522260308265686,0.09690362960100174,-1.5074999999999998
0.00030685216188430786,-0.006280247122049332,0.1364278793334961,-0.6788654923439026,0.7342546582221985,0.003423612331971526,-2.760349707386922e-05,0.522260308265686,0.09840990602970123,-1.5030000000000001
0.0003961920738220215,-0.00626508891582489,0.13656173646450043,-0.675908625125885,0.736977756023407,0.003376790089532733,-5.7691191614139825e-05,0.5222604274749756,0.09991477429866791,-1.4985
0.0004844367504119873,-0.006250027567148209,0.13667213916778564,-0.6726680994033813,0.7399367094039917,0.003354082116857171,-7.056320464471355e-05,0.5222604274749756,0.10140832513570786,-1.4940000000000002
0.0005709454417228699,-0.006235260516405106,0.13676054775714874,-0.6691269278526306,0.7431406378746033,0.00336067215539515,-6.379080878105015e-05,0.5222604274749756,0.10288120806217194,-1.4895
0.0006551370024681091,-0.006221052259206772,0.13682858645915985,-0.6652712821960449,0.7465940713882446,0.003400514367967844,-3.6492168874247e-05,0.5222604274749756,0.1043245941400528,-1.4849999999999999
0.0007364675402641296,-0.006207581609487534,0.13687796890735626,-0.6610890626907349,0.7502995133399963,0.0034754921216517687,1.0569754522293806e-05,0.5222604274749756,0.10573118925094604,-1.4805000000000001
0.0008143782615661621,-0.006195005029439926,0.1369106024503708,-0.6565728783607483,0.7542541027069092,0.0035851013381034136,7.47505109757185e-05,0.5222604274749756,0.10709451138973236,-1.476
0.0008883699774742126,-0.006183438003063202,0.13692837953567505,-0.6517209410667419,0.7584496140480042,0.0037255026400089264,0.0001512591406935826,0.5222601890563965,0.1084088459610939,-1.4714999999999998
0.0009579956531524658,-0.006172988563776016,0.13693346083164215,-0.6465355157852173,0.7628740072250366,0.0038897318299859762,0.00023285119095817208,0.5222601890563965,0.10967026650905609,-1.467
0.0010227859020233154,-0.006163660436868668,0.13692793250083923,-0.6410267353057861,0.7675077319145203,0.004067806992679834,0.00031079474138095975,0.5222601890563965,0.11087527126073837,-1.4625
0.0010823756456375122,-0.006155472248792648,0.13691399991512299,-0.6352110505104065,0.7723268270492554,0.004246706608682871,0.00037468172376975417,0.5222601890563965,0.11202173680067062,-1.4580000000000002
0.0011364147067070007,-0.006148435175418854,0.13689391314983368,-0.6291130185127258,0.7773012518882751,0.004412355832755566,0.00041368359234184027,0.5222604274749756,0.11310805380344391,-1.4535
0.0011845678091049194,-0.006142478436231613,0.13686983287334442,-0.6227622628211975,0.7823976874351501,0.004549711011350155,0.0004169004678260535,0.5222602486610413,0.1141337975859642,-1.4489999999999998
0.001226566731929779,-0.006137542426586151,0.13684391975402832,-0.6161966919898987,0.7875785827636719,0.004644080996513367,0.00037487686495296657,0.5222601890563965,0.11509880423545837,-1.4445000000000001
0.0012621879577636719,-0.006133526563644409,0.13681817054748535,-0.6094591617584229,0.7928035259246826,0.004682636354118586,0.00027964013861492276,0.5222601890563965,0.11600340902805328,-1.44
0.0012911930680274963,-0.006130386143922806,0.13679452240467072,-0.6025944352149963,0.7980340123176575,0.004655405413359404,0.00012557272566482425,0.5222604870796204,0.11684880405664444,-1.4355000000000002
0.0013134777545928955,-0.006128031760454178,0.1367746889591217,-0.5956528782844543,0.803229033946991,0.0045554800890386105,-9.005048923427239e-05,0.5222601890563965,0.1176358014345169,-1.431
0.0013288557529449463,-0.0061264075338840485,0.13676021993160248,-0.5886818170547485,0.8083528876304626,0.004379820544272661,-0.00036763559910468757,0.5222601890563965,0.11836594343185425,-1.4264999999999999
0.001337297260761261,-0.006125465035438538,0.13675238192081451,-0.5817305445671082,0.8133707642555237,0.004128618631511927,-0.0007047630497254431,0.5222600698471069,0.11904057115316391,-1.4220000000000002
0.0013387203216552734,-0.006125204265117645,0.13675226271152496,-0.574842631816864,0.8182544708251953,0.0038054012693464756,-0.0010971357114613056,0.5222600698471069,0.11966118216514587,-1.4175
0.0013331621885299683,-0.006125640124082565,0.13676053285598755,-0.5680591464042664,0.822979211807251,0.003416463267058134,-0.0015386418672278523,0.5222600698471069,0.12022911757230759,-1.4129999999999998
0.0013206228613853455,-0.006126835942268372,0.13677778840065002,-0.561416745185852,0.8275254964828491,0.0029698137659579515,-0.002022212604060769,0.5222601890563965,0.12074573338031769,-1.4085
0.0013012513518333435,-0.006128907203674316,0.13680419325828552,-0.5549465417861938,0.8318784236907959,0.0024747930001467466,-0.0025401536840945482,0.5222600698471069,0.12121208757162094,-1.404
0.0012750998139381409,-0.006131947040557861,0.13683967292308807,-0.5486730337142944,0.836029052734375,0.001941341906785965,-0.003084582509472966,0.5222600698471069,0.12162916362285614,-1.3995000000000002
0.001242324709892273,-0.006136100739240646,0.13688379526138306,-0.5426167249679565,0.8399713635444641,0.001379542052745819,-0.0036478403490036726,0.522260308265686,0.1219976469874382,-1.395
0.0012031346559524536,-0.00614156574010849,0.13693593442440033,-0.5367925763130188,0.8437033295631409,0.0007990772719494998,-0.004222725052386522,0.5222602486610413,0.12231791764497757,-1.3904999999999998
0.0011577904224395752,-0.0061485134065151215,0.1369951367378235,-0.5312116742134094,0.847225546836853,0.0002091339265462011,-0.004802636802196503,0.5222601890563965,0.1225900873541832,-1.3860000000000001
0.0011064782738685608,-0.006157130002975464,0.13706029951572418,-0.5258805751800537,0.850541353225708,-0.00038171056075952947,-0.005381554830819368,0.5222602486610413,0.1228138878941536,-1.3815
0.001049540936946869,-0.006167624145746231,0.13712996244430542,-0.5208035111427307,0.8536552786827087,-0.0009663715027272701,-0.005954425781965256,0.5222601890563965,0.12298860400915146,-1.3769999999999998
0.0009872987866401672,-0.006180129945278168,0.13720253109931946,-0.5159827470779419,0.8565728068351746,-0.001537870615720749,-0.0065164570696651936,0.5222601890563965,0.12311307340860367,-1.3725
0.0009201839566230774,-0.006194859743118286,0.13727615773677826,-0.5114168524742126,0.8593012094497681,-0.0020909791346639395,-0.0070640407502651215,0.5222601890563965,0.1231856420636177,-1.3679999999999999
0.0008486360311508179,-0.0062118880450725555,0.137348935008049,-0.5071041584014893,0.8618474006652832,-0.002620635787025094,-0.007593884598463774,0.5222601890563965,0.12320393323898315,-1.3635000000000002
0.000773109495639801,-0.006231270730495453,0.13741864264011383,-0.5030415058135986,0.864218533039093,-0.0031230628956109285,-0.008103248663246632,0.5222601890563965,0.12316499650478363,-1.359
0.0006943047046661377,-0.006253082305192947,0.1374831646680832,-0.49922558665275574,0.8664219975471497,-0.0035950513556599617,-0.008589895442128181,0.5222601890563965,0.12306500226259232,-1.3544999999999998
0.0006128400564193726,-0.006277251988649368,0.13754017651081085,-0.49565088748931885,0.8684653639793396,-0.004034251440316439,-0.009052334353327751,0.5222601890563965,0.12289920449256897,-1.35
0.0005295947194099426,-0.006303727626800537,0.13758735358715057,-0.49231284856796265,0.8703553676605225,-0.0044387271627783775,-0.009489031508564949,0.5222601890563965,0.12266185879707336,-1.3455
0.0004455149173736572,-0.006332390010356903,0.13762234151363373,-0.48920542001724243,0.8720992207527161,-0.004807551857084036,-0.009899027645587921,0.522260308265686,0.1223459392786026,-1.3410000000000002
0.00036166608333587646,-0.0063630640506744385,0.13764287531375885,-0.4863227307796478,0.8737037777900696,-0.005139950662851334,-0.010281682014465332,0.522260308265686,0.12194318324327469,-1.3365
0.0002794116735458374,-0.006395597010850906,0.1376466453075409,-0.48365792632102966,0.8751755952835083,-0.0054360367357730865,-0.010636895895004272,0.522260308265686,0.12144377827644348,-1.3319999999999999
0.0002001747488975525,-0.006429765373468399,0.1376316249370575,-0.4812033772468567,0.8765219449996948,-0.005696277134120464,-0.010964551940560341,0.522260308265686,0.120836541056633,-1.3275000000000001
0.00012552738189697266,-0.006465371698141098,0.1375957727432251,-0.478951096534729,0.8777492046356201,-0.005921453237533569,-0.011264951899647713,0.522260308265686,0.12010874599218369,-1.323
5.7250261306762695e-05,-0.006502218544483185,0.13753725588321686,-0.4768925607204437,0.8788647055625916,-0.006112839560955763,-0.011538703925907612,0.522260308265686,0.11924649029970169,-1.3184999999999998
-2.816319465637207e-06,-0.006540149450302124,0.13745442032814026,-0.47501829266548157,0.8798746466636658,-0.00627203518524766,-0.01178648415952921,0.522260308265686,0.11823523789644241,-1.314
-5.285441875457764e-05,-0.006578996777534485,0.13734598457813263,-0.47331833839416504,0.8807862997055054,-0.006401048973202705,-0.012009356170892715,0.5222601890563965,0.11706050485372543,-1.3094999999999999
-9.101629257202148e-05,-0.006618637591600418,0.1372106820344925,-0.4717824459075928,0.8816065192222595,-0.006501856260001659,-0.012208634987473488,0.5222600102424622,0.115709587931633,-1.3050000000000002
-0.00011567771434783936,-0.006658937782049179,0.137047678232193,-0.47039923071861267,0.8823422193527222,-0.0065767099149525166,-0.012385458685457706,0.5222600102424622,0.1141725406050682,-1.3005
-0.0001254752278327942,-0.006699774414300919,0.13685639202594757,-0.4691581428050995,0.883000373840332,-0.006627881899476051,-0.012541299685835838,0.522260308265686,0.11244529485702515,-1.2959999999999998
-0.00011939555406570435,-0.006740953773260117,0.13663646578788757,-0.4680473506450653,0.8835874199867249,-0.006657788064330816,-0.012677709572017193,0.5222600102424622,0.11053048819303513,-1.2915
-9.685009717941284e-05,-0.006782256066799164,0.136387899518013,-0.4670557975769043,0.884110152721405,-0.0066684638150036335,-0.012796078808605671,0.5222601890563965,0.10844068974256516,-1.287
-5.778670310974121e-05,-0.006823364645242691,0.13611088693141937,-0.4661727845668793,0.8845745325088501,-0.006662168074399233,-0.012897893786430359,0.5222601890563965,0.1061980277299881,-1.2825000000000002
-2.7418136596679688e-06,-0.006863851100206375,0.13580603897571564,-0.46538737416267395,0.8849869966506958,-0.006640990264713764,-0.012984598986804485,0.522260308265686,0.1038350835442543,-1.278
6.724148988723755e-05,-0.0069031864404678345,0.13547411561012268,-0.46468913555145264,0.8853529691696167,-0.006606725510209799,-0.013057692907750607,0.5222601890563965,0.10139200836420059,-1.2734999999999999
0.0001506209373474121,-0.006940700113773346,0.1351161152124405,-0.464068740606308,0.8856777548789978,-0.0065611181780695915,-0.013118361122906208,0.5222601890563965,0.09891492128372192,-1.2690000000000001
0.000245414674282074,-0.006975647062063217,0.134733185172081,-0.4635171890258789,0.8859662413597107,-0.006505737546831369,-0.013167729601264,0.5222601890563965,0.09645123779773712,-1.2645
0.0003493279218673706,-0.007007185369729996,0.1343265175819397,-0.46302610635757446,0.886222779750824,-0.006441925652325153,-0.013207160867750645,0.5222600102424622,0.09404585510492325,-1.2599999999999998
0.0004598945379257202,-0.007034454494714737,0.13389740884304047,-0.4625881612300873,0.8864515423774719,-0.006370790768414736,-0.013237429782748222,0.5222601890563965,0.09173869341611862,-1.2555
0.0005745589733123779,-0.0070565491914749146,0.13344706594944,-0.4621962010860443,0.8866561651229858,-0.006293554790318012,-0.013259450905025005,0.5222601890563965,0.08956214785575867,-1.251
0.0006908327341079712,-0.007072653621435165,0.1329764425754547,-0.46184438467025757,0.8868398666381836,-0.006211050786077976,-0.013274083845317364,0.5222601890563965,0.0875394344329834,-1.2465000000000002
0.0008064061403274536,-0.007081922143697739,0.13248638808727264,-0.46152716875076294,0.8870054483413696,-0.006123938597738743,-0.01328206155449152,0.5222601890563965,0.08568578958511353,-1.242
0.0009190961718559265,-0.0070836953818798065,0.1319776028394699,-0.46123969554901123,0.8871556520462036,-0.006033062469214201,-0.013283882290124893,0.5222601890563965,0.08400832116603851,-1.2374999999999998
0.0010270625352859497,-0.007077362388372421,0.13145029544830322,-0.4609774649143219,0.8872926235198975,-0.005938966758549213,-0.01328024361282587,0.5222601890563965,0.0825078934431076,-1.233
0.0011288151144981384,-0.007062461227178574,0.1309046596288681,-0.460737019777298,0.887418270111084,-0.00584215996786952,-0.013271487317979336,0.5222601890563965,0.08118020743131638,-1.2285
0.0012231096625328064,-0.00703863799571991,0.1303403228521347,-0.46051475405693054,0.887534499168396,-0.00574308168143034,-0.013258129358291626,0.5222600102424622,0.08001752942800522,-1.2240000000000002
0.0013090670108795166,-0.0070056915283203125,0.12975697219371796,-0.46030786633491516,0.8876427412033081,-0.005642191972583532,-0.013240566477179527,0.5222601890563965,0.07900982350111008,-1.2195
0.0013860240578651428,-0.0069634877145290375,0.12915407121181488,-0.4601137340068817,0.8877444267272949,-0.005539975594729185,-0.013218888081610203,0.5222600102424622,0.07814580202102661,-1.2149999999999999
0.0014536753296852112,-0.006912026554346085,0.12853077054023743,-0.45992985367774963,0.8878406286239624,-0.0054364497773349285,-0.013193576596677303,0.5222601890563965,0.07741345465183258,-1.2105000000000001
0.0015118271112442017,-0.006851397454738617,0.12788638472557068,-0.4597542881965637,0.887932538986206,-0.005332274362444878,-0.013164658099412918,0.5222601890563965,0.07680115103721619,-1.206
0.0015605315566062927,-0.006781738251447678,0.12722007930278778,-0.45958518981933594,0.8880211710929871,-0.005227712914347649,-0.0131324902176857,0.5222601890563965,0.0762973502278328,-1.2014999999999998
0.0016000494360923767,-0.006703320890665054,0.126531183719635,-0.4594208598136902,0.8881074786186218,-0.005122923757880926,-0.013097099959850311,0.5222601890563965,0.07589133083820343,-1.197
0.001630730926990509,-0.006616454571485519,0.12581898272037506,-0.4592594802379608,0.8881919980049133,-0.005018357187509537,-0.013058622367680073,0.5222601890563965,0.07557323575019836,-1.1925
0.0016529932618141174,-0.006521459668874741,0.12508319318294525,-0.4590999484062195,0.888275682926178,-0.004914252553135157,-0.01301717571914196,0.5222601890563965,0.07533375918865204,-1.1880000000000002
0.001667417585849762,-0.00641879066824913,0.1243235170841217,-0.458940714597702,0.8883591890335083,-0.004810940939933062,-0.012972951866686344,0.5222601890563965,0.0751647874712944,-1.1835
0.0016746371984481812,-0.006308961659669876,0.12354010343551636,-0.45878028869628906,0.8884432315826416,-0.004708687774837017,-0.012925762683153152,0.5222601890563965,0.07505865395069122,-1.1789999999999998
0.0016753226518630981,-0.006192445755004883,0.12273330986499786,-0.45861753821372986,0.88852858543396,-0.004607964772731066,-0.012875803746283054,0.5222601890563965,0.07500873506069183,-1.1745
0.0016702711582183838,-0.006069879978895187,0.12190388143062592,-0.45845118165016174,0.888615608215332,-0.004508923273533583,-0.012822967022657394,0.5222601890563965,0.0750088095664978,-1.17
0.0016602948307991028,-0.005941919982433319,0.12105296552181244,-0.45827996730804443,0.8887051939964294,-0.004412063863128424,-0.012767239473760128,0.5222601890563965,0.07505346089601517,-1.1655000000000002
0.0016462355852127075,-0.0058092474937438965,0.12018200755119324,-0.45810261368751526,0.8887979388237,-0.004317888990044594,-0.012708690017461777,0.5222601890563965,0.07513774931430817,-1.161
0.0016290172934532166,-0.00567261129617691,0.11929279565811157,-0.4579178988933563,0.8888944983482361,-0.004226566758006811,-0.012647213414311409,0.5222601890563965,0.07525717467069626,-1.1564999999999999
0.00160960853099823,-0.0055328309535980225,0.11838775873184204,-0.45772454142570496,0.8889954686164856,-0.004138787742704153,-0.012582667171955109,0.5222601890563965,0.07540779560804367,-1.1520000000000001
0.0015890225768089294,-0.005390770733356476,0.11746948957443237,-0.45752090215682983,0.8891017436981201,-0.004054835997521877,-0.012515092268586159,0.5222601890563965,0.07558583468198776,-1.1475
0.001568324863910675,-0.005247298628091812,0.11654086410999298,-0.45730575919151306,0.8892136812210083,-0.00397536950185895,-0.012444344349205494,0.5222601890563965,0.07578793913125992,-1.1429999999999998
0.0015485361218452454,-0.005103308707475662,0.11560532450675964,-0.4570775330066681,0.8893324136734009,-0.0039008366875350475,-0.012370374985039234,0.5222601890563965,0.0760110467672348,-1.1385
0.0015307068824768066,-0.0049596913158893585,0.11466625332832336,-0.4568347632884979,0.8894583582878113,-0.003831988899037242,-0.012292953208088875,0.5222601890563965,0.07625222951173782,-1.134
0.0015159845352172852,-0.004817333072423935,0.11372748017311096,-0.456575870513916,0.889592707157135,-0.0037694519851356745,-0.012212174013257027,0.5222601890563965,0.07650867104530334,-1.1295000000000002
0.0015053823590278625,-0.00467710942029953,0.1127927303314209,-0.4562990665435791,0.8897361755371094,-0.003713927697390318,-0.012127780355513096,0.5222601890563965,0.07677799463272095,-1.125
0.0014999434351921082,-0.004539810121059418,0.11186595261096954,-0.4560026526451111,0.8898895382881165,-0.0036663198843598366,-0.012039748951792717,0.5222601890563965,0.07705762982368469,-1.1204999999999998
0.001500651240348816,-0.004406169056892395,0.11095108091831207,-0.4556847810745239,0.8900536894798279,-0.003627168945968151,-0.01194788608700037,0.5222601890563965,0.07734526693820953,-1.116
0.0015084147453308105,-0.004276826977729797,0.11005178093910217,-0.45534321665763855,0.8902298212051392,-0.0035976385697722435,-0.011852226220071316,0.5222601890563965,0.07763858884572983,-1.1115
0.0015240535140037537,-0.004152357578277588,0.10917158424854279,-0.4549764096736908,0.8904188275337219,-0.0035787122324109077,-0.011752582155168056,0.5222601890563965,0.0779353678226471,-1.1070000000000002
0.0015482529997825623,-0.0040331557393074036,0.1083139181137085,-0.45458170771598816,0.8906217217445374,-0.003571297973394394,-0.011649026535451412,0.5222601890563965,0.0782332643866539,-1.1025
0.0015816763043403625,-0.003919564187526703,0.10748177766799927,-0.45415735244750977,0.8908395767211914,-0.00357652991078794,-0.011541459709405899,0.5222601890563965,0.07853002846240997,-1.0979999999999999
0.0016248077154159546,-0.0038117356598377228,0.10667775571346283,-0.45370063185691833,0.8910736441612244,-0.003595583373680711,-0.011429849080741405,0.5222601890563965,0.07882343232631683,-1.0935000000000001
0.0016779899597167969,-0.0037097185850143433,0.10590411722660065,-0.45320942997932434,0.8913249969482422,-0.003629644401371479,-0.01131436787545681,0.5222601890563965,0.0791110247373581,-1.089
0.0017414912581443787,-0.003613479435443878,0.10516268014907837,-0.4526810646057129,0.8915947675704956,-0.003680088557302952,-0.011195018887519836,0.5222601890563965,0.07939042150974274,-1.0844999999999998
0.0018153563141822815,-0.003522787243127823,0.1044548898935318,-0.4521128833293915,0.8918842077255249,-0.003748176386579871,-0.011072017252445221,0.5222601890563965,0.07965899258852005,-1.08
0.0018996074795722961,-0.0034373700618743896,0.10378164052963257,-0.45150226354599,0.8921945691108704,-0.00383520289324224,-0.010945579968392849,0.5222601890563965,0.07991402596235275,-1.0755
0.0019940808415412903,-0.003356844186782837,0.1031436175107956,-0.45084649324417114,0.8925274014472961,-0.0039425985887646675,-0.010815820656716824,0.5222601890563965,0.08015267550945282,-1.0710000000000002
0.0020985454320907593,-0.003280721604824066,0.10254085063934326,-0.4501423239707947,0.8928837180137634,-0.004072017502039671,-0.010683194734156132,0.5222601890563965,0.08037176728248596,-1.0665
0.0022126436233520508,-0.0032084956765174866,0.10197333991527557,-0.4493871033191681,0.8932648301124573,-0.004224606789648533,-0.01054814737290144,0.5222601890563965,0.08056790381669998,-1.0619999999999998
0.002335965633392334,-0.0031395815312862396,0.10144039988517761,-0.44857725501060486,0.8936726450920105,-0.004401800222694874,-0.010410919785499573,0.5222601890563965,0.08073726296424866,-1.0575
0.002468012273311615,-0.0030733756721019745,0.10094141960144043,-0.44770967960357666,0.8941081166267395,-0.0046047428622841835,-0.010272188112139702,0.5222601890563965,0.08087585866451263,-1.053
0.0026082322001457214,-0.003009248524904251,0.10047534108161926,-0.44678065180778503,0.8945731520652771,-0.00483484985306859,-0.010132638737559319,0.5222601890563965,0.08097890019416809,-1.0485000000000002
0.002756074070930481,-0.0029465705156326294,0.10004109144210815,-0.44578641653060913,0.8950690627098083,-0.005093121901154518,-0.009992636740207672,0.5222601890563965,0.08104122430086136,-1.044
0.002910904586315155,-0.002884708344936371,0.09963738918304443,-0.4447227716445923,0.8955978751182556,-0.005380750168114901,-0.009853096678853035,0.5222601890563965,0.08105695992708206,-1.0394999999999999
0.003072120249271393,-0.002823036164045334,0.09926287829875946,-0.4435851275920868,0.8961614370346069,-0.005698065739125013,-0.009714559651911259,0.5222601890563965,0.08101927489042282,-1.0350000000000001
0.0032390356063842773,-0.002760954201221466,0.0989162027835846,-0.44236862659454346,0.8967618942260742,-0.006045910995453596,-0.009577794931828976,0.5222601890563965,0.08092040568590164,-1.0305
0.003411024808883667,-0.002697862684726715,0.09859596192836761,-0.44106730818748474,0.8974011540412903,-0.006424280349165201,-0.009443586692214012,0.5222601890563965,0.0807514637708664,-1.0259999999999998
0.003587469458580017,-0.0026332102715969086,0.09830084443092346,-0.4396751821041107,0.8980826139450073,-0.006833171937614679,-0.00931261945515871,0.5222601890563965,0.08050194382667542,-1.0215
0.00376766175031662,-0.0025664083659648895,0.09802961349487305,-0.43818485736846924,0.8988085389137268,-0.0072715627029538155,-0.00918549858033657,0.5222601890563965,0.08015991002321243,-1.017
0.00395096093416214,-0.0024969540536403656,0.09778119623661041,-0.43658825755119324,0.8995826840400696,-0.00773840956389904,-0.009062805213034153,0.5222601890563965,0.07971125841140747,-1.0125000000000002
0.00413668155670166,-0.0024242885410785675,0.09755454957485199,-0.4348755180835724,0.9004083871841431,-0.00823182612657547,-0.008945245295763016,0.5222601890563965,0.0791395828127861,-1.008
0.004324071109294891,-0.002347927540540695,0.0973488986492157,-0.43303608894348145,0.9012908339500427,-0.008748894557356834,-0.008833055384457111,0.5222601890563965,0.07842590659856796,-1.0034999999999998
0.004512384533882141,-0.0022673606872558594,0.09716355800628662,-0.4310574233531952,0.9022345542907715,-0.009286302141845226,-0.008726738393306732,0.5222601890563965,0.07754804193973541,-0.9990000000000001
0.004700824618339539,-0.0021821297705173492,0.09699800610542297,-0.42892521619796753,0.9032452702522278,-0.0098392553627491,-0.008626571856439114,0.5222601890563965,0.07648039609193802,-0.9944999999999999
0.004888541996479034,-0.002091776579618454,0.09685193002223969,-0.4266236126422882,0.904329240322113,-0.01040172390639782,-0.008532694540917873,0.5222601890563965,0.07519378513097763,-0.9900000000000002
0.005074605345726013,-0.0019959211349487305,0.0967249870300293,-0.4241347014904022,0.9054933190345764,-0.0109663475304842,-0.008445360697805882,0.5222601890563965,0.07365528494119644,-0.9855
0.005258023738861084,-0.0018942132592201233,0.09661689400672913,-0.4214392900466919,0.9067447781562805,-0.011524136178195477,-0.008364740759134293,0.5222601890563965,0.0718282163143158,-0.9809999999999999
0.005437806248664856,-0.001786448061466217,0.09652730822563171,-0.41851669549942017,0.908091127872467,-0.01206465158611536,-0.008291204459965229,0.5222601890563965,0.06967338174581528,-0.9765000000000001
0.005612924695014954,-0.0016725249588489532,0.09645567834377289,-0.41534653306007385,0.9095391631126404,-0.012575318105518818,-0.008225535042583942,0.5222601890563965,0.06715127825737,-0.972
0.005782313644886017,-0.0015525147318840027,0.09640106558799744,-0.41190898418426514,0.9110950231552124,-0.013042149133980274,-0.008168714120984077,0.5222601890563965,0.0642244890332222,-0.9674999999999998
0.005944930016994476,-0.00142669677734375,0.0963621586561203,-0.40818682312965393,0.9127632975578308,-0.013450214639306068,-0.00812285766005516,0.5222601890563965,0.0608641654253006,-0.9630000000000001
0.006099812686443329,-0.0012955889105796814,0.09633705019950867,-0.40416812896728516,0.9145450592041016,-0.013783242553472519,-0.00809045135974884,0.5222601890563965,0.057057902216911316,-0.9584999999999999
0.006246037781238556,-0.00115995854139328,0.09632334113121033,-0.39984801411628723,0.9164385795593262,-0.014025909826159477,-0.008075662888586521,0.5222601890563965,0.05281917005777359,-0.9540000000000002
0.006382763385772705,-0.0010208338499069214,0.0963180661201477,-0.3952319025993347,0.9184365272521973,-0.014164031483232975,-0.008083674125373363,0.5222601890563965,0.048199865967035294,-0.9495
0.006509244441986084,-0.0008794926106929779,0.09631791710853577,-0.39033806324005127,0.920526385307312,-0.014186986722052097,-0.00812128558754921,0.5222601890563965,0.04329856112599373,-0.9449999999999998
0.006624892354011536,-0.0007373504340648651,0.09631949663162231,-0.38519829511642456,0.9226898550987244,-0.014088578522205353,-0.008195952512323856,0.5222601890563965,0.03826162964105606,-0.9405000000000001
0.006729260087013245,-0.0005959942936897278,0.09631955623626709,-0.3798587918281555,0.924903154373169,-0.013868504203855991,-0.008315948769450188,0.5222601890563965,0.033273182809352875,-0.9359999999999999
0.006822079420089722,-0.00045689940452575684,0.09631533920764923,-0.3743785321712494,0.9271383285522461,-0.013533897697925568,-0.00848910678178072,0.5222601890563965,0.028528710827231407,-0.9315000000000002
0.006903305649757385,-0.00032153353095054626,0.09630472958087921,-0.3688252568244934,0.9293655157089233,-0.013097655959427357,-0.00872175581753254,0.5222601890563965,0.024201441556215286,-0.927
0.006973184645175934,-0.00019105151295661926,0.09628665447235107,-0.3632715344429016,0.9315546751022339,-0.012578820809721947,-0.009017699398100376,0.5222601890563965,0.02041218988597393,-0.9224999999999999
0.00703217089176178,-6.641075015068054e-05,0.09626075625419617,-0.3577882945537567,0.9336784482002258,-0.012000423856079578,-0.009377554059028625,0.5222601890563965,0.01721346378326416,-0.9180000000000001
0.007080979645252228,5.180761218070984e-05,0.09622760117053986,-0.35243934392929077,0.9357140064239502,-0.011386878788471222,-0.009798242710530758,0.5222601890563965,0.014594892039895058,-0.9135
0.0071205198764801025,0.00016332417726516724,0.09618838131427765,-0.34727776050567627,0.9376443028450012,-0.01076209545135498,-0.010273565538227558,0.5222601890563965,0.012500779703259468,-0.9089999999999998
0.007151849567890167,0.0002680756151676178,0.09614455699920654,-0.3423433005809784,0.9394580125808716,-0.01014720555394888,-0.010794323869049549,0.5222601890563965,0.01085328683257103,-0.9045000000000001
0.007176049053668976,0.0003663301467895508,0.09609773755073547,-0.3376609683036804,0.9411508440971375,-0.009559963829815388,-0.01135003101080656,0.5222601890563965,0.009569976478815079,-0.8999999999999999
0.007194198668003082,0.0004583485424518585,0.09604950249195099,-0.3332417905330658,0.9427226781845093,-0.009014060720801353,-0.01192957628518343,0.5222601890563965,0.008575544692575932,-0.8955000000000002
0.007207334041595459,0.0005446076393127441,0.09600110352039337,-0.32908570766448975,0.9441787004470825,-0.008518506772816181,-0.012522577308118343,0.5222601890563965,0.007806587964296341,-0.891
0.007216274738311768,0.0006255470216274261,0.09595347940921783,-0.32518184185028076,0.9455260038375854,-0.008079658262431622,-0.01312039140611887,0.5222601890563965,0.007212414406239986,-0.8864999999999998
0.007221780717372894,0.0007016360759735107,0.09590727090835571,-0.3215124011039734,0.9467746615409851,-0.007700459565967321,-0.013716233894228935,0.5222601890563965,0.006753961089998484,-0.8820000000000001
0.007224462926387787,0.0007732771337032318,0.09586271643638611,-0.31805479526519775,0.9479357004165649,-0.007383009884506464,-0.014305610209703445,0.5222601890563965,0.006401785183697939,-0.8775
0.007224716246128082,0.0008408352732658386,0.09581990540027618,-0.31478333473205566,0.9490201473236084,-0.007127923425287008,-0.01488581020385027,0.5222601890563965,0.0061341808177530766,-0.8730000000000002
0.0072228386998176575,0.0009046271443367004,0.095778688788414,-0.3116694986820221,0.9500396251678467,-0.006936660967767239,-0.015456504188477993,0.5222601890563965,0.005935445427894592,-0.8685
0.0072190240025520325,0.0009648539125919342,0.09573879837989807,-0.3086841106414795,0.9510053396224976,-0.006811284460127354,-0.016018886119127274,0.5222601890563965,0.005794836208224297,-0.8639999999999999
0.007213324308395386,0.0010216832160949707,0.09569990634918213,-0.30579742789268494,0.9519283175468445,-0.006754700560122728,-0.016575580462813377,0.5222601890563965,0.005705604795366526,-0.8595000000000002
0.0072057247161865234,0.00107516348361969,0.09566168487071991,-0.30297866463661194,0.9528194069862366,-0.006772346794605255,-0.017130304127931595,0.5222601890563965,0.005664617754518986,-0.855
0.007196180522441864,0.001125279814004898,0.09562395513057709,-0.30019643902778625,0.9536886215209961,-0.006870429962873459,-0.017686916515231133,0.5222601890563965,0.0056723072193562984,-0.8504999999999998
0.007184572517871857,0.0011718980967998505,0.09558659791946411,-0.2974196672439575,0.9545463919639587,-0.007056637201458216,-0.01824936643242836,0.5222601890563965,0.005732972640544176,-0.8460000000000001
0.007170744240283966,0.0012148134410381317,0.09554964303970337,-0.2946164608001709,0.955402135848999,-0.0073377410881221294,-0.018820108845829964,0.5222601890563965,0.005855681374669075,-0.8414999999999999
0.007154613733291626,0.0012536868453025818,0.09551338851451874,-0.2917569577693939,0.9562646150588989,-0.007718569133430719,-0.01939895562827587,0.5222601890563965,0.006055794190615416,-0.8370000000000002
0.0071359723806381226,0.0012880638241767883,0.09547822177410126,-0.28881388902664185,0.957141637802124,-0.008197380229830742,-0.019980860874056816,0.5222601890563965,0.006357802543789148,-0.8325
0.007114723324775696,0.0013173557817935944,0.09544479846954346,-0.28576669096946716,0.958038866519928,-0.008763357996940613,-0.020553767681121826,0.5222601890563965,0.006799630355089903,-0.8279999999999998
0.0070907846093177795,0.0013409070670604706,0.09541395306587219,-0.28260475397109985,0.9589583277702332,-0.00938986986875534,-0.021096060052514076,0.5222601890563965,0.007439958397299051,-0.8235000000000001
0.007064074277877808,0.0013578757643699646,0.09538662433624268,-0.27933254837989807,0.9598996043205261,-0.010032796300947666,-0.021574899554252625,0.5222601890563965,0.008369104005396366,-0.819
0.007034569978713989,0.0013673938810825348,0.09536361694335938,-0.27597326040267944,0.9608559012413025,-0.010629701428115368,-0.02194705605506897,0.5222601890563965,0.009725027717649937,-0.8144999999999998
0.007002219557762146,0.0013686232268810272,0.09534567594528198,-0.2725706100463867,0.9618163704872131,-0.011106438934803009,-0.022164128720760345,0.5222601890563965,0.011711377650499344,-0.81
0.0069670528173446655,0.001360774040222168,0.09533321857452393,-0.2691860795021057,0.9627652764320374,-0.011390716768801212,-0.02218063548207283,0.5222601890563965,0.014607688412070274,-0.8054999999999999
0.006928950548171997,0.0013433806598186493,0.09532628953456879,-0.26589179039001465,0.9636847376823425,-0.011430101469159126,-0.021966684609651566,0.5222601890563965,0.018741795793175697,-0.8010000000000002
0.0068878307938575745,0.0013163723051548004,0.09532471001148224,-0.2627604305744171,0.9645559191703796,-0.011209032498300076,-0.021518787369132042,0.5222601890563965,0.024383848533034325,-0.7965
0.0068437159061431885,0.0012802742421627045,0.09532846510410309,-0.259855180978775,0.9653623104095459,-0.01075353380292654,-0.020862681791186333,0.5222601890563965,0.031558167189359665,-0.7919999999999998
0.006796590983867645,0.0012362636625766754,0.09533815085887909,-0.2572225034236908,0.9660912156105042,-0.010124550200998783,-0.020050130784511566,0.5222601890563965,0.03988727182149887,-0.7875000000000001
0.00674670934677124,0.0011860914528369904,0.09535562992095947,-0.25488734245300293,0.9667354822158813,-0.009400024078786373,-0.01914600096642971,0.5222601890563965,0.04865018278360367,-0.7829999999999999
0.006694510579109192,0.0011318661272525787,0.09538429975509644,-0.252855509519577,0.9672938585281372,-0.008655427023768425,-0.018215876072645187,0.5222601890563965,0.05705918371677399,-0.7785000000000002
0.006640546023845673,0.001075737178325653,0.0954291969537735,-0.25111445784568787,0.9677699208259583,-0.00795003678649664,-0.01731453649699688,0.5222601890563965,0.06454344838857651,-0.774
0.006585463881492615,0.0010195374488830566,0.09549641609191895,-0.24964015185832977,0.9681708216667175,-0.0073212385177612305,-0.01648053154349327,0.5222601890563965,0.07084129005670547,-0.7694999999999999
0.0065297335386276245,0.0009645037353038788,0.09559230506420135,-0.24840064346790314,0.9685057997703552,-0.006786500569432974,-0.015736427158117294,0.5222601890563965,0.07593825459480286,-0.7650000000000001
0.006473518908023834,0.0009111166000366211,0.09572280943393707,-0.2473609745502472,0.9687850475311279,-0.006348164286464453,-0.01509062945842743,0.5222601890563965,0.07995538413524628,-0.7605
0.0064166635274887085,0.0008591040968894958,0.0958930253982544,-0.24648812413215637,0.9690181016921997,-0.005998261272907257,-0.014540784992277622,0.5222601890563965,0.08306141197681427,-0.7559999999999998
0.006358586251735687,0.0008075833320617676,0.0961071103811264,-0.24575139582157135,0.9692136645317078,-0.005724884569644928,-0.014078771695494652,0.5222601890563965,0.08542510867118835,-0.7515000000000001
0.006298445165157318,0.0007551684975624084,0.09636861085891724,-0.2451249063014984,0.9693791270256042,-0.005514036398380995,-0.01369263045489788,0.5222601890563965,0.08719484508037567,-0.7469999999999999
0.006235234439373016,0.000700145959854126,0.09668105840682983,-0.24458692967891693,0.9695204496383667,-0.005352694075554609,-0.01336952019482851,0.5222601890563965,0.08849266171455383,-0.7425000000000002
0.006167769432067871,0.0006406717002391815,0.09704837203025818,-0.24411997199058533,0.9696425199508667,-0.005228718742728233,-0.01309689786285162,0.5222601890563965,0.08941689133644104,-0.738
0.006094835698604584,0.0005749054253101349,0.09747517108917236,-0.24371033906936646,0.9697490334510803,-0.005132465157657862,-0.012863180600106716,0.5222601890563965,0.09004494547843933,-0.7334999999999998
0.006015248596668243,0.0005011782050132751,0.09796693921089172,-0.24334709346294403,0.9698434472084045,-0.005055649671703577,-0.01265841256827116,0.5222601890563965,0.09043774008750916,-0.7290000000000001
0.005927905440330505,0.0004180707037448883,0.09853018820285797,-0.24302199482917786,0.9699276685714722,-0.0049925134517252445,-0.012474131770431995,0.5222601890563965,0.09064296633005142,-0.7244999999999999
0.005831629037857056,0.00032460689544677734,0.09917210042476654,-0.24272818863391876,0.9700037240982056,-0.004937988705933094,-0.01230325736105442,0.5222601890563965,0.09069807827472687,-0.7200000000000002
0.0057254359126091,0.00022035092115402222,0.09990034997463226,-0.24246059358119965,0.9700729250907898,-0.004888583440333605,-0.012140290811657906,0.5222601890563965,0.09063241630792618,-0.7155
0.005608297884464264,0.00010557100176811218,0.10072259604930878,-0.2422151118516922,0.9701365232467651,-0.004841850604861975,-0.01198080088943243,0.5222601890563965,0.09046922624111176,-0.7109999999999999
0.005479246377944946,-1.860782504081726e-05,0.10164597630500793,-0.24198825657367706,0.9701953530311584,-0.004795602057129145,-0.011820938438177109,0.5222601890563965,0.09022687375545502,-0.7065000000000001
0.005337417125701904,-0.00015009567141532898,0.10267642140388489,-0.24177710711956024,0.970250129699707,-0.004749001935124397,-0.011658526957035065,0.5222601890563965,0.08992000669240952,-0.702
0.005181834101676941,-0.0002858377993106842,0.10381802916526794,-0.24157942831516266,0.9703015685081482,-0.004700909368693829,-0.011490922421216965,0.5222601890563965,0.08956034481525421,-0.6974999999999998
0.00501173734664917,-0.00042167678475379944,0.1050722748041153,-0.24139267206192017,0.9703503847122192,-0.004650933668017387,-0.011316771619021893,0.5222601890563965,0.08915732800960541,-0.6930000000000001
0.004826299846172333,-0.000552542507648468,0.10643737018108368,-0.2412148118019104,0.9703969359397888,-0.0045984648168087006,-0.011134902015328407,0.5222601890563965,0.0887187272310257,-0.6884999999999999
0.004624888300895691,-0.0006726942956447601,0.10790747404098511,-0.2410428822040558,0.9704421758651733,-0.00454404391348362,-0.0109446095302701,0.5222601890563965,0.08825088292360306,-0.6840000000000002
0.004407048225402832,-0.0007759928703308105,0.10947267711162567,-0.24087415635585785,0.9704864621162415,-0.004487212747335434,-0.01074510719627142,0.5222601890563965,0.08775904029607773,-0.6795
0.004172675311565399,-0.0008564069867134094,0.11111855506896973,-0.2407054454088211,0.9705309271812439,-0.004428237676620483,-0.010535924695432186,0.5222601890563965,0.0872478187084198,-0.6749999999999998
0.0039220526814460754,-0.0009085424244403839,0.1128266453742981,-0.24053232371807098,0.9705764651298523,-0.004367537330836058,-0.010316872037947178,0.5222598910331726,0.08672093600034714,-0.6705000000000001
0.0036561042070388794,-0.0009281523525714874,0.1145748496055603,-0.24034899473190308,0.970624566078186,-0.004305284004658461,-0.01008734293282032,0.5222598910331726,0.08618181198835373,-0.6659999999999999
0.003376394510269165,-0.0009126029908657074,0.11633878946304321,-0.24014812707901,0.9706768989562988,-0.004241733346134424,-0.00984742771834135,0.5222601890563965,0.08563342690467834,-0.6615000000000002
0.003085292875766754,-0.0008612088859081268,0.11809268593788147,-0.23991969227790833,0.9707362651824951,-0.0041776071302592754,-0.009596282616257668,0.5222598910331726,0.08507847785949707,-0.657
0.0027858465909957886,-0.0007753036916255951,0.11981108784675598,-0.239650160074234,0.9708057045936584,-0.004113361239433289,-0.009333554655313492,0.5222598910331726,0.08451942354440689,-0.6524999999999999
0.0024817287921905518,-0.0006580464541912079,0.12147004902362823,-0.23932093381881714,0.9708898067474365,-0.004049698356539011,-0.009057999588549137,0.5222601890563965,0.0839584618806839,-0.6480000000000001
0.002177029848098755,-0.0005142465233802795,0.12304843962192535,-0.23890681564807892,0.9709947109222412,-0.003987676464021206,-0.008768530562520027,0.5222601890563965,0.08339782059192657,-0.6435
0.0018759816884994507,-0.0003497563302516937,0.1245288997888565,-0.23837275803089142,0.9711290001869202,-0.003928115591406822,-0.008462650701403618,0.5222598910331726,0.08283963799476624,-0.6389999999999998
0.0015826448798179626,-0.000170975923538208,0.12589840590953827,-0.23767083883285522,0.9713038802146912,-0.003872737754136324,-0.008137565106153488,0.5222598910331726,0.08228576183319092,-0.6345000000000001
0.0013007372617721558,1.5672296285629272e-05,0.1271483451128006,-0.23673541843891144,0.9715354442596436,-0.00382320792414248,-0.007788689807057381,0.5222598910331726,0.08173820376396179,-0.6299999999999999
0.0010333135724067688,0.00020413845777511597,0.12827421724796295,-0.23547668755054474,0.971844494342804,-0.0037817477714270353,-0.007409845013171434,0.5222601890563965,0.08119877427816391,-0.6255000000000002
0.0007827058434486389,0.0003892257809638977,0.12927541136741638,-0.23377235233783722,0.9722588062286377,-0.003751138225197792,-0.006992044858634472,0.5222600102424622,0.08066939562559128,-0.621
0.0005505159497261047,0.0005665645003318787,0.13015426695346832,-0.23145826160907745,0.972815752029419,-0.0037348882760852575,-0.006523460615426302,0.5222600102424622,0.08015196025371552,-0.6164999999999998
0.00033754855394363403,0.0007328540086746216,0.13091546297073364,-0.22831706702709198,0.9735613465309143,-0.0037358803674578667,-0.005987414624541998,0.5222600102424622,0.07964826375246048,-0.6120000000000001
0.00014399737119674683,0.0008857585489749908,0.13156536221504211,-0.2240678369998932,0.9745514988899231,-0.0037576814647763968,-0.005362251307815313,0.5222598910331726,0.07916028797626495,-0.6074999999999999
-3.056228160858154e-05,0.001023806631565094,0.1321111023426056,-0.21836046874523163,0.9758498668670654,-0.003801393322646618,-0.004620583262294531,0.5222598910331726,0.07868995517492294,-0.6030000000000002
-0.00018697232007980347,0.0011463016271591187,0.13256047666072845,-0.21078108251094818,0.9775185585021973,-0.0038647654000669718,-0.003729936433956027,0.5222600102424622,0.07823938131332397,-0.5985
-0.00032636523246765137,0.001253083348274231,0.13292092084884644,-0.2008843570947647,0.9796034097671509,-0.003938374109566212,-0.0026557177770882845,0.5222598910331726,0.07781068980693817,-0.5939999999999999
-0.00045011192560195923,0.0013444498181343079,0.1331995278596878,-0.18826133012771606,0.9821099042892456,-0.00400456041097641,-0.001370023819617927,0.5222600102424622,0.07740633189678192,-0.5895000000000001
-0.0005597025156021118,0.0014209598302841187,0.13340254127979279,-0.1726580411195755,0.9849736094474792,-0.004035232122987509,0.00013537565246224403,0.5222598910331726,0.07702887058258057,-0.585
-0.0006566941738128662,0.0014833398163318634,0.13353510200977325,-0.15413475036621094,0.988040030002594,-0.003997547086328268,0.001830595312640071,0.5222600698471069,0.07668126374483109,-0.5804999999999998
-0.0007426440715789795,0.0015323422849178314,0.13360092043876648,-0.13320957124233246,0.9910736083984375,-0.0038644110318273306,0.003635066095739603,0.5222600698471069,0.07636693120002747,-0.5760000000000001
-0.0008191242814064026,0.0015686862170696259,0.13360217213630676,-0.11089812964200974,0.9938102960586548,-0.0036271957214921713,0.005423328839242458,0.5222600698471069,0.07608979940414429,-0.5714999999999999
-0.000887647271156311,0.0015929825603961945,0.13353893160820007,-0.08857115358114243,0.9960392713546753,-0.003303197445347905,0.007057056296616793,0.5222600102424622,0.07585449516773224,-0.5670000000000002
-0.0009497553110122681,0.0016055852174758911,0.1334090530872345,-0.0676405057311058,0.9976698756217957,-0.0029301061294972897,0.00842935498803854,0.5222600102424622,0.07566647976636887,-0.5625
-0.00100698322057724,0.0016066469252109528,0.13320748507976532,-0.04921824112534523,0.9987397193908691,-0.002552240854129195,0.00949307531118393,0.5222600698471069,0.07553210109472275,-0.5579999999999998
-0.0010610222816467285,0.0015960074961185455,0.132925882935524,-0.033914417028427124,0.9993696808815002,-0.002206028439104557,0.010259120725095272,0.5222598314285278,0.07545900344848633,-0.5535000000000001
-0.0011137500405311584,0.001573178917169571,0.132551908493042,-0.02183401770889759,0.9997017979621887,-0.0019131626468151808,0.010771394707262516,0.5222598314285278,0.07545572519302368,-0.5489999999999999
-0.001167401671409607,0.0015373080968856812,0.13206849992275238,-0.012712053954601288,0.9998563528060913,-0.0016819351585581899,0.011080327443778515,0.5222600698471069,0.07553210109472275,-0.5445000000000002
-0.001224815845489502,0.00148734450340271,0.13145345449447632,-0.006087340880185366,0.9999173879623413,-0.0015111879911273718,0.011226723901927471,0.5222598910331726,0.07569850236177444,-0.54
-0.001289762556552887,0.0014220885932445526,0.13067883253097534,-0.0014392160810530186,0.9999348521232605,-0.0013952740700915456,0.01123616099357605,0.5222598910331726,0.0759655237197876,-0.5354999999999999
-0.001367323100566864,0.001340523362159729,0.12971164286136627,0.001726535614579916,0.9999358057975769,-0.0013279885752126575,0.011119050905108452,0.5222598910331726,0.07634273171424866,-0.5310000000000001
-0.0014642328023910522,0.0012421980500221252,0.1285153180360794,0.0038377949967980385,0.9999327063560486,-0.0013035025913268328,0.010874595493078232,0.5222598314285278,0.07683727145195007,-0.5265
-0.001589067280292511,0.0011277496814727783,0.12705378234386444,0.005242710001766682,0.9999303817749023,-0.0013179820962250233,0.010493727400898933,0.5222600102424622,0.07745152711868286,-0.5219999999999998
-0.0017518922686576843,0.0009994730353355408,0.1252983808517456,0.00621101725846529,0.9999301433563232,-0.0013694972731173038,0.009961925446987152,0.5222596526145935,0.07818122208118439,-0.5175000000000001
-0.0019627809524536133,0.0008613429963588715,0.12323834002017975,0.006939356215298176,0.999932050704956,-0.0014572669751942158,0.009262981824576855,0.5222600102424622,0.07901342958211899,-0.5129999999999999
-0.0022291168570518494,0.0007187314331531525,0.12089318037033081,0.007562252692878246,0.9999350905418396,-0.0015807502204552293,0.008383067324757576,0.5222598910331726,0.07992583513259888,-0.5085000000000002
-0.002552017569541931,0.0005771294236183167,0.11832374334335327,0.008162656798958778,0.9999384880065918,-0.0017391241854056716,0.00731488736346364,0.5222598314285278,0.08088770508766174,-0.504
-0.0029234811663627625,0.0004408247768878937,0.11563445627689362,0.00878311786800623,0.9999411702156067,-0.0019296136451885104,0.006063993088901043,0.5222596526145935,0.08186264336109161,-0.4995000000000003
-0.0033263713121414185,0.0003121085464954376,0.11296118795871735,0.009436961263418198,0.9999423623085022,-0.002146373735740781,0.0046529085375368595,0.5222596526145935,0.08281270414590836,-0.4950000000000001
-0.0037379860877990723,0.0001916438341140747,0.11044414341449738,0.010117451660335064,0.9999412298202515,-0.0023810435086488724,0.003122770693153143,0.5222595930099487,0.08370295912027359,-0.49049999999999994
-0.004135973751544952,7.957592606544495e-05,0.10819652676582336,0.010806335136294365,0.9999370574951172,-0.002622877713292837,0.0015303040854632854,0.5222594738006592,0.08450476825237274,-0.48599999999999977
-0.004503227770328522,-2.3636966943740845e-05,0.10628224909305573,0.011480433866381645,0.9999300241470337,-0.002860574284568429,-5.95376368437428e-05,0.5222593545913696,0.08519746363162994,-0.4814999999999996
-0.004830256104469299,-0.00011729821562767029,0.1047128438949585,0.01211808156222105,0.999920666217804,-0.0030841936822980642,-0.0015841651475057006,0.5222591757774353,0.08576852083206177,-0.4770000000000003
-0.005114562809467316,-0.00020099803805351257,0.10345998406410217,0.012703554704785347,0.9999094009399414,-0.0032864941749721766,-0.0029942623805254698,0.5222591161727905,0.0862114280462265,-0.47250000000000014
-0.005358852446079254,-0.00027511268854141235,0.10247392952442169,0.01322956569492817,0.9998974800109863,-0.0034638310316950083,-0.004260682500898838,0.5222591161727905,0.0865236297249794,-0.46799999999999997
-0.005568861961364746,-0.00034073367714881897,0.10169927775859833,0.013697747141122818,0.9998852610588074,-0.0036161465104669333,-0.0053771426901221275,0.5222589373588562,0.08670349419116974,-0.4634999999999998
-0.005751848220825195,-0.0003996044397354126,0.10108445584774017,0.014117692597210407,0.9998730421066284,-0.0037464534398168325,-0.00635927077382803,0.5222585797309875,0.08674715459346771,-0.45899999999999963
-0.005915343761444092,-0.00045368075370788574,0.10058633983135223,0.014505564235150814,0.9998611211776733,-0.0038600575644522905,-0.007241176441311836,0.5222585797309875,0.08664584159851074,-0.45450000000000035
-0.006066597998142242,-0.0005049332976341248,0.10017116367816925,0.014882976189255714,0.9998487830162048,-0.003963874187320471,-0.008070693351328373,0.5222583413124084,0.08638254553079605,-0.4500000000000002
-0.006212145090103149,-0.0005550645291805267,0.09981444478034973,0.015275886282324791,0.9998352527618408,-0.004065715242177248,-0.008905765600502491,0.5222581624984741,0.08592835813760757,-0.4455
-0.006357342004776001,-0.0006053224205970764,0.0995001494884491,0.01571466214954853,0.9998196959495544,-0.004173683933913708,-0.009810051880776882,0.5222577452659607,0.08523811399936676,-0.44099999999999984
-0.0065059661865234375,-0.0006563700735569,0.09921975433826447,0.016233792528510094,0.9998000860214233,-0.0042953575029969215,-0.010850130580365658,0.522257924079895,0.08424419164657593,-0.43649999999999967
-0.006659753620624542,-0.0007079541683197021,0.0989709198474884,0.01687384769320488,0.9997747540473938,-0.004437148571014404,-0.012088920921087265,0.5222575068473816,0.0828496515750885,-0.4320000000000004
-0.006817854940891266,-0.0007590539753437042,0.0987548679113388,0.017683496698737144,0.9997407793998718,-0.004602096974849701,-0.013579350896179676,0.5222569704055786,0.0809212177991867,-0.4275000000000002
-0.006976857781410217,-0.000807981938123703,0.09857326745986938,0.018725180998444557,0.9996953010559082,-0.004789281170815229,-0.01535254530608654,0.5222566723823547,0.07828705757856369,-0.42300000000000004
-0.007131263613700867,-0.0008528269827365875,0.09842510521411896,0.020084954798221588,0.999634325504303,-0.004990530200302601,-0.01740427128970623,0.522256076335907,0.07475026696920395,-0.41849999999999987
-0.007274791598320007,-0.0008919909596443176,0.09830519556999207,0.021886790171265602,0.999553382396698,-0.005189248826354742,-0.019680332392454147,0.5222554802894592,0.07013381272554398,-0.4139999999999997
-0.007401987910270691,-0.0009245984256267548,0.09820547699928284,0.024309689179062843,0.9994465112686157,-0.005360145587474108,-0.02206583134829998,0.5222544074058533,0.06437324732542038,-0.4095000000000004
-0.007509611546993256,-0.0009506717324256897,0.09811778366565704,0.027594326063990593,0.9993066787719727,-0.005470513831824064,-0.02438819222152233,0.5222536325454712,0.05763845145702362,-0.40500000000000025
-0.007596917450428009,-0.000970795750617981,0.09803648293018341,0.0320211686193943,0.9991223812103271,-0.0054859681986272335,-0.026438813656568527,0.5222527384757996,0.05040159821510315,-0.4005000000000001
-0.0076654329895973206,-0.0009860247373580933,0.0979594886302948,0.0378422811627388,0.9988764524459839,-0.00537857273593545,-0.0280139297246933,0.5222514271736145,0.0433368906378746,-0.3959999999999999
-0.007717877626419067,-0.000997394323348999,0.09788747131824493,0.045180659741163254,0.9985456466674805,-0.005135183222591877,-0.028965558856725693,0.5222501754760742,0.03706219792366028,-0.39149999999999974
-0.007757402956485748,-0.0010058321058750153,0.09782247245311737,0.053946204483509064,0.9981043338775635,-0.004763321951031685,-0.02923920750617981,0.5222487449645996,0.031917743384838104,-0.38699999999999957
-0.007786951959133148,-0.001012127846479416,0.09776651859283447,0.06382554769515991,0.9975338578224182,-0.004289855714887381,-0.028881920501589775,0.5222476124763489,0.027939317747950554,-0.3825000000000003
-0.007808990776538849,-0.0010168887674808502,0.0977209061384201,0.0743613913655281,0.9968307614326477,-0.0037534949369728565,-0.028014840558171272,0.522246778011322,0.02497529610991478,-0.3780000000000001
-0.007825471460819244,-0.0010205022990703583,0.09768600761890411,0.08507517725229263,0.9960091710090637,-0.003193628042936325,-0.02679016999900341,0.5222458243370056,0.02281370759010315,-0.37349999999999994
-0.007837817072868347,-0.0010233037173748016,0.09766124188899994,0.09557024389505386,0.9950963258743286,-0.002642468549311161,-0.025351455435156822,0.5222447514533997,0.02125624381005764,-0.3689999999999998
-0.007847107946872711,-0.001025509089231491,0.09764564037322998,0.10558051615953445,0.9941233396530151,-0.0021213407162576914,-0.023812051862478256,0.5222440958023071,0.020143823698163033,-0.3644999999999996
-0.00785413384437561,-0.001027282327413559,0.09763789176940918,0.11496913433074951,0.9931185245513916,-0.0016418128507211804,-0.022250965237617493,0.5222433805465698,0.019357595592737198,-0.3600000000000003
-0.007859461009502411,-0.0010287761688232422,0.09763666987419128,0.1237000897526741,0.9921027421951294,-0.001207623747177422,-0.020716901868581772,0.5222427845001221,0.018811499699950218,-0.35550000000000015
-0.007863447070121765,-0.0010300129652023315,0.09764063358306885,0.13180211186408997,0.9910889863967896,-0.0008179446449503303,-0.019237369298934937,0.522242546081543,0.018444014713168144,-0.351
-0.00786641240119934,-0.0010310932993888855,0.09764885902404785,0.13934151828289032,0.9900837540626526,-0.00046995250158943236,-0.017826426774263382,0.5222418904304504,0.018211303278803825,-0.3464999999999998
-0.007868535816669464,-0.0010320506989955902,0.09766040742397308,0.14640042185783386,0.9890879392623901,-0.00015991387772373855,-0.01648978888988495,0.5222417116165161,0.018082300201058388,-0.34199999999999964
-0.00786997377872467,-0.0010329335927963257,0.09767471253871918,0.15306583046913147,0.9880986213684082,0.00011556719982763752,-0.015229119919240475,0.5222415924072266,0.018035175278782845,-0.33750000000000036
-0.007870793342590332,-0.0010337792336940765,0.0976913720369339,0.1594255417585373,0.9871099591255188,0.0003596461901906878,-0.014043765142560005,0.5222417116165161,0.018055226653814316,-0.3330000000000002
-0.007871061563491821,-0.0010345801711082458,0.09771028161048889,0.16556532680988312,0.986113965511322,0.00057387282140553,-0.012932981364428997,0.5222418904304504,0.018133414909243584,-0.3285
-0.007870778441429138,-0.0010353736579418182,0.09773154556751251,0.1715719997882843,0.9850994944572449,0.0007588176522403955,-0.011895779520273209,0.5222421884536743,0.01826566644012928,-0.32399999999999984
-0.007869869470596313,-0.001036185771226883,0.09775559604167938,0.1775360405445099,0.9840531349182129,0.0009137088200077415,-0.010932556353509426,0.5222431421279907,0.0184527188539505,-0.3194999999999997
-0.007868312299251556,-0.0010370388627052307,0.09778322279453278,0.18355588614940643,0.9829574227333069,0.0010359075386077166,-0.010045282542705536,0.522243857383728,0.018700599670410156,-0.3150000000000004
-0.007865861058235168,-0.0010379590094089508,0.09781558811664581,0.1897413730621338,0.9817899465560913,0.0011201081797480583,-0.009238548576831818,0.5222448706626892,0.019021347165107727,-0.3105000000000002
-0.007862299680709839,-0.0010389909148216248,0.09785443544387817,0.1962171494960785,0.980522871017456,0.0011566232424229383,-0.00852113775908947,0.5222463607788086,0.019434895366430283,-0.30600000000000005
-0.007857203483581543,-0.0010402016341686249,0.09790219366550446,0.20312078297138214,0.9791210889816284,0.0011310114059597254,-0.007907025516033173,0.5222480893135071,0.019971538335084915,-0.3014999999999999
-0.007849961519241333,-0.0010416433215141296,0.09796226024627686,0.21059580147266388,0.9775446057319641,0.0010211876360699534,-0.00741703063249588,0.5222503542900085,0.02067539282143116,-0.2969999999999997
-0.007839590311050415,-0.001043461263179779,0.09803922474384308,0.21877212822437286,0.9757499098777771,0.0007959430804476142,-0.007079234812408686,0.5222523212432861,0.021609606221318245,-0.2925000000000004
-0.007824525237083435,-0.0010458342730998993,0.09813928604125977,0.22772909700870514,0.9736998081207275,0.0004157187358941883,-0.006925872527062893,0.5222547054290771,0.022862428799271584,-0.28800000000000026
-0.007802329957485199,-0.001049049198627472,0.0982709527015686,0.23743802309036255,0.9713776111602783,-0.00016135814075823873,-0.006986258551478386,0.5222565531730652,0.02455332688987255,-0.2835000000000001
-0.007769010961055756,-0.0010535866022109985,0.0984460711479187,0.24769386649131775,0.968810498714447,-0.0009625342790968716,-0.007269817404448986,0.5222581624984741,0.026835856959223747,-0.2789999999999999
-0.007718265056610107,-0.0010601580142974854,0.0986814796924591,0.2580660879611969,0.9660942554473877,-0.001970680197700858,-0.0077464464120566845,0.5222591161727905,0.02988695725798607,-0.27449999999999974
-0.007640041410923004,-0.0010698884725570679,0.09900213778018951,0.2679254710674286,0.9633986353874207,-0.0030950289219617844,-0.008333888836205006,0.5222598314285278,0.03386778011918068,-0.2699999999999996
-0.007519297301769257,-0.0010845102369785309,0.09944480657577515,0.2765952944755554,0.9609361886978149,-0.004172486253082752,-0.008911408483982086,0.5222600698471069,0.038841716945171356,-0.2655000000000003
-0.007335171103477478,-0.001106254756450653,0.10006096959114075,0.2835870087146759,0.9588876962661743,-0.005021503195166588,-0.009361742995679379,0.5222598910331726,0.04466849938035011,-0.2610000000000001
-0.007063418626785278,-0.0011376142501831055,0.10091337561607361,0.288776159286499,0.95733243227005,-0.005520407576113939,-0.009614736773073673,0.5222598910331726,0.05095411464571953,-0.25649999999999995
-0.0066842734813690186,-0.0011800937354564667,0.10205815732479095,0.29238593578338623,0.9562349319458008,-0.005646995268762112,-0.009660604409873486,0.5222601890563965,0.05714527890086174,-0.2519999999999998
-0.006195574998855591,-0.0012326650321483612,0.1035112589597702,0.29481467604637146,0.9554912447929382,-0.0054586962796747684,-0.009532369673252106,0.5222601890563965,0.06273622065782547,-0.2474999999999996
-0.005623608827590942,-0.0012906529009342194,0.1052173376083374,0.2964572310447693,0.9549878239631653,-0.00504672946408391,-0.009278903715312481,0.5222601890563965,0.06743119657039642,-0.24300000000000033
-0.005019396543502808,-0.0013469308614730835,0.10705147683620453,0.2976139485836029,0.9546337723731995,-0.004499989096075296,-0.008946381509304047,0.5222601890563965,0.07116575539112091,-0.23850000000000016
-0.004439525306224823,-0.001395057886838913,0.10886238515377045,0.298480749130249,0.954369306564331,-0.0038872321601957083,-0.00857049785554409,0.5222601890563965,0.0740291178226471,-0.23399999999999999
-0.003925524652004242,-0.0014317184686660767,0.11052656173706055,0.29917484521865845,0.9541577100753784,-0.0032538543455302715,-0.008175680413842201,0.5222601890563965,0.07617462426424026,-0.22949999999999982
-0.003495544195175171,-0.0014571137726306915,0.1119764894247055,0.2997645437717438,0.9539778828620911,-0.002625118475407362,-0.007776625920087099,0.5222601890563965,0.077761210501194,-0.22499999999999964
-0.0031487643718719482,-0.0014734938740730286,0.11319707334041595,0.3002908527851105,0.9538170099258423,-0.002011524513363838,-0.007381634786725044,0.5222601890563965,0.07892630249261856,-0.22050000000000036
-0.002874046564102173,-0.001483634114265442,0.11420652270317078,0.30078092217445374,0.9536665081977844,-0.0014150140341371298,-0.006994679570198059,0.5222601890563965,0.07977930456399918,-0.2160000000000002
-0.0026571452617645264,-0.0014898702502250671,0.11503779888153076,0.30125460028648376,0.9535204172134399,-0.0008321073255501688,-0.006617277394980192,0.5222601890563965,0.08040344715118408,-0.21150000000000002
-0.0024845823645591736,-0.0014939047396183014,0.11572639644145966,0.30172789096832275,0.9533734917640686,-0.00025791741791181266,-0.006250114645808935,0.5222601890563965,0.08086028695106506,-0.20699999999999985
-0.0023450925946235657,-0.0014967024326324463,0.11630439758300781,0.3022150993347168,0.9532213807106018,0.00031288625905290246,-0.005893435794860125,0.5222601890563965,0.0811951607465744,-0.20249999999999968
-0.0022299662232398987,-0.0014988705515861511,0.1167982965707779,0.3027294874191284,0.9530599117279053,0.0008851957391016185,-0.005547456443309784,0.5222601890563965,0.08144078403711319,-0.1980000000000004
-0.002132594585418701,-0.0015006549656391144,0.11722907423973083,0.3032839894294739,0.9528847932815552,0.001462960965000093,-0.005212679505348206,0.5222601890563965,0.08162105083465576,-0.19350000000000023
-0.0020481422543525696,-0.0015021823346614838,0.11761265993118286,0.3038921058177948,0.9526917338371277,0.0020490060560405254,-0.0048898053355515,0.5222601890563965,0.08175327628850937,-0.18900000000000006
-0.0019731074571609497,-0.0015034638345241547,0.11796106398105621,0.30456778407096863,0.9524759650230408,0.0026451628655195236,-0.004580200649797916,0.5222601890563965,0.08184992522001266,-0.1844999999999999
-0.0019049346446990967,-0.001504451036453247,0.11828318238258362,0.30532652139663696,0.9522325396537781,0.0032518061343580484,-0.004285512492060661,0.5222601890563965,0.08192010968923569,-0.17999999999999972
-0.0018417909741401672,-0.0015051104128360748,0.1185854822397232,0.3061860203742981,0.9519553184509277,0.0038683528546243906,-0.004007977433502674,0.5222601890563965,0.08197049051523209,-0.17550000000000043
-0.001782350242137909,-0.0015053637325763702,0.11887271702289581,0.30716654658317566,0.9516377449035645,0.004492523614317179,-0.0037505587097257376,0.5222601890563965,0.0820058137178421,-0.17100000000000026
-0.0017256736755371094,-0.0015051253139972687,0.11914831399917603,0.3082917034626007,0.9512715339660645,0.005120374727994204,-0.003517000935971737,0.5222601890563965,0.08202968537807465,-0.1665000000000001
-0.0016710758209228516,-0.001504369080066681,0.11941470205783844,0.30958953499794006,0.9508471488952637,0.0057459501549601555,-0.0033115881960839033,0.5222601890563965,0.08204465359449387,-0.16199999999999992
-0.0016180574893951416,-0.0015030018985271454,0.11967360973358154,0.3110937178134918,0.9503527879714966,0.0063609895296394825,-0.0031399498693645,0.5222601890563965,0.08205269277095795,-0.15749999999999975
-0.001566283404827118,-0.0015009567141532898,0.11992615461349487,0.3128439784049988,0.9497743248939514,0.006954282056540251,-0.0030086322221904993,0.5222601890563965,0.08205520361661911,-0.15299999999999958
-0.0015154778957366943,-0.0014981478452682495,0.12017318606376648,0.3148885667324066,0.9490944743156433,0.00751148909330368,-0.0029253074899315834,0.5222601890563965,0.0820532813668251,-0.1485000000000003
-0.0014654695987701416,-0.0014945045113563538,0.12041506171226501,0.31728464365005493,0.9482919573783875,0.008014352060854435,-0.002899050246924162,0.5222601890563965,0.08204770088195801,-0.14400000000000013
-0.001416139304637909,-0.0014899522066116333,0.12065206468105316,0.3201010823249817,0.9473412036895752,0.008440867997705936,-0.0029401597566902637,0.5222601890563965,0.08203919976949692,-0.13949999999999996
-0.0013674050569534302,-0.0014844238758087158,0.12088413536548615,0.32341867685317993,0.9462104439735413,0.00876525230705738,-0.0030598959419876337,0.5222601890563965,0.08202827721834183,-0.1349999999999998
-0.0013191848993301392,-0.001477796584367752,0.12111113965511322,0.3273327648639679,0.944861114025116,0.008958268910646439,-0.0032704039476811886,0.5222601890563965,0.08201530575752258,-0.13049999999999962
-0.0012714788317680359,-0.0014699958264827728,0.12133273482322693,0.3319529592990875,0.9432462453842163,0.008989515714347363,-0.00358315440826118,0.5222601890563965,0.08200064301490784,-0.12600000000000033
-0.0012242496013641357,-0.0014608949422836304,0.12154841423034668,0.33740243315696716,0.9413105845451355,0.008829430676996708,-0.004008607007563114,0.5222601890563965,0.08198470622301102,-0.12150000000000016
-0.0011775791645050049,-0.0014504119753837585,0.12175768613815308,0.3438139855861664,0.9389886260032654,0.00845418218523264,-0.0045532165095210075,0.5222601890563965,0.08196775615215302,-0.11699999999999999
-0.0011313855648040771,-0.0014384128153324127,0.12195973098278046,0.3513215184211731,0.9362074136734009,0.007851791568100452,-0.00521719828248024,0.5222601890563965,0.08195018023252487,-0.11249999999999982
-0.0010857731103897095,-0.0014247708022594452,0.12215366959571838,0.36004412174224854,0.9328895807266235,0.0070283985696733,-0.005990871228277683,0.5222601890563965,0.08193214237689972,-0.10799999999999965
-0.0010407492518424988,-0.0014093294739723206,0.12233860790729523,0.3700607419013977,0.928962767124176,0.006015643011778593,-0.0068520838394761086,0.5222601890563965,0.08191412687301636,-0.10350000000000037
-0.000996410846710205,-0.0013920068740844727,0.12251333892345428,0.38137632608413696,0.9243743419647217,0.0048728217370808125,-0.0077653746120631695,0.5222601890563965,0.08189643919467926,-0.0990000000000002
-0.0009527802467346191,-0.0013726092875003815,0.12267665565013885,0.39388027787208557,0.9191133379936218,0.0036855365615338087,-0.008683206513524055,0.5222601890563965,0.08187949657440186,-0.09450000000000003
-0.0009099692106246948,-0.0013510212302207947,0.12282726168632507,0.40731608867645264,0.9132336974143982,0.0025547880213707685,-0.009552398696541786,0.5222601890563965,0.0818636491894722,-0.08999999999999986
-0.0008680447936058044,-0.001327071338891983,0.12296366691589355,0.4212779104709625,0.906871497631073,0.0015817917883396149,-0.010322852991521358,0.5222601890563965,0.08184950798749924,-0.08549999999999969
-0.0008270591497421265,-0.0013006404042243958,0.12308447062969208,0.4352509379386902,0.900242030620575,0.0008492612978443503,-0.01095655094832182,0.5222601890563965,0.08183754980564117,-0.0810000000000004
-0.0007871463894844055,-0.0012715645134449005,0.12318801879882812,0.44869762659072876,0.8936102390289307,0.00040738863754086196,-0.011433767154812813,0.5222601890563965,0.08182831853628159,-0.07650000000000023
-0.0007483586668968201,-0.001239728182554245,0.12327288091182709,0.4611583352088928,0.8872399926185608,0.0002668605011422187,-0.011754251085221767,0.5222601890563965,0.0818224549293518,-0.07200000000000006
-0.0007107704877853394,-0.0012049898505210876,0.12333758175373077,0.47232815623283386,0.881341814994812,0.00040163559606298804,-0.011933731846511364,0.5222601890563965,0.08182066679000854,-0.0674999999999999
-0.0006744638085365295,-0.0011672750115394592,0.12338069081306458,0.4820843040943146,0.876042366027832,0.0007610414759255946,-0.011997336521744728,0.5222601890563965,0.08182362467050552,-0.06299999999999972
-0.000639498233795166,-0.0011264719069004059,0.1234009712934494,0.4904645085334778,0.8713780641555786,0.0012836087262257934,-0.011973210610449314,0.5222601890563965,0.081832155585289,-0.05850000000000044
-0.0006059259176254272,-0.0010825172066688538,0.12339736521244049,0.49762001633644104,0.8673115372657776,0.0019100205972790718,-0.011886948719620705,0.5222601890563965,0.08184704929590225,-0.05400000000000027
-0.0005737990140914917,-0.0010353289544582367,0.1233689934015274,0.503765344619751,0.8637566566467285,0.002591850934550166,-0.011759153567254543,0.5222601890563965,0.08186917006969452,-0.0495000000000001
-0.0005431622266769409,-0.0009849444031715393,0.12331533432006836,0.5091364979743958,0.8606013059616089,0.003293906105682254,-0.0116041898727417,0.5222601890563965,0.08189935237169266,-0.04499999999999993
-0.0005140379071235657,-0.0009312890470027924,0.12323607504367828,0.513966977596283,0.8577243685722351,0.003995139617472887,-0.011431099846959114,0.5222601890563965,0.08193851262331009,-0.04049999999999976
-0.0004864409565925598,-0.0008744187653064728,0.12313126027584076,0.5184740424156189,0.8550066351890564,0.004685284104198217,-0.011244183406233788,0.5222601890563965,0.0819876417517662,-0.03599999999999959
-0.00046037137508392334,-0.0008143261075019836,0.12300120294094086,0.522852897644043,0.8523345589637756,0.0053621563129127026,-0.01104451809078455,0.5222601890563965,0.08204753696918488,-0.031500000000000306
-0.0004358813166618347,-0.000751052051782608,0.12284646928310394,0.5272783041000366,0.8496022820472717,0.0060282801277935505,-0.010830624029040337,0.5222601890563965,0.08211921900510788,-0.027000000000000135
-0.00041294097900390625,-0.0006846152245998383,0.12266780436038971,0.5319042801856995,0.8467117547988892,0.006688229739665985,-0.010599344968795776,0.5222601890563965,0.08220350742340088,-0.022499999999999964
-0.0003915727138519287,-0.0006150156259536743,0.12246616184711456,0.5368655323982239,0.843572199344635,0.007346222642809153,-0.010346773080527782,0.5222601890563965,0.08230121433734894,-0.017999999999999794
-0.0003717765212059021,-0.0005422495305538177,0.12224245071411133,0.5422789454460144,0.8400999903678894,0.008004973642528057,-0.01006818376481533,0.5222601890563965,0.0824131891131401,-0.013499999999999623
-0.00035356730222702026,-0.0004663020372390747,0.12199757993221283,0.5482415556907654,0.8362182974815369,0.008663328364491463,-0.00975889340043068,0.5222601890563965,0.08254018425941467,-0.009000000000000341
-0.0003369450569152832,-0.00038709118962287903,0.12173233926296234,0.5548282861709595,0.8318594694137573,0.009316503070294857,-0.009413935244083405,0.5222601890563965,0.08268275111913681,-0.0045000000000001705
-0.00032195448875427246,-0.0003044642508029938,0.12144722044467926,0.5620883107185364,0.8269681334495544,0.009954147972166538,-0.009028986096382141,0.5222601890563965,0.08284138143062592,0.0
-0.0003086104989051819,-0.00021827593445777893,0.1211424171924591,0.5700395703315735,0.8215043544769287,0.010561191476881504,-0.008599827997386456,0.5222601890563965,0.08301645517349243,0.0045000000000001705
-0.0002969801425933838,-0.00012825801968574524,0.12081772089004517,0.5786647200584412,0.8154491782188416,0.011118076741695404,-0.008123074658215046,0.5222601890563965,0.0832081139087677,0.009000000000000341
-0.00028705596923828125,-3.4146010875701904e-05,0.12047253549098969,0.5879060626029968,0.8088103532791138,0.011600878089666367,-0.007596828043460846,0.5222601890563965,0.08341632783412933,0.013499999999999623
-0.0002790018916130066,6.441771984100342e-05,0.12010574340820312,0.5976625084877014,0.8016274571418762,0.011984138749539852,-0.007020524702966213,0.5222601890563965,0.08364078402519226,0.017999999999999794
-0.0002728179097175598,0.0001678466796875,0.11971597373485565,0.6077922582626343,0.7939759492874146,0.012242571450769901,-0.006395843345671892,0.5222601890563965,0.08388084173202515,0.022499999999999964
-0.00026864558458328247,0.0002765171229839325,0.11930139362812042,0.61811763048172,0.7859676480293274,0.012354755774140358,-0.005727231036871672,0.5222601890563965,0.08413573354482651,0.027000000000000135
-0.0002665966749191284,0.0003908909857273102,0.11886002123355865,0.6284375786781311,0.7777465581893921,0.012306313961744308,-0.005022294353693724,0.5222601890563965,0.08440408110618591,0.031500000000000306
-0.0002667829394340515,0.0005113966763019562,0.1183897852897644,0.6385420560836792,0.7694799900054932,0.012093108147382736,-0.004291563760489225,0.5222601890563965,0.08468442410230637,0.03599999999999959
-0.00026933103799819946,0.0006384328007698059,0.11788874864578247,0.6482300758361816,0.7613459825515747,0.011723400093615055,-0.0035485292319208384,0.5222601890563965,0.08497478812932968,0.04049999999999976
-0.00027442723512649536,0.0007723011076450348,0.11735537648200989,0.6573286056518555,0.7535153031349182,0.011217505671083927,-0.0028088772669434547,0.5222601890563965,0.0852729007601738,0.04499999999999993
-0.0002821981906890869,0.0009132251143455505,0.11678875982761383,0.6657038331031799,0.7461378574371338,0.010606351308524609,-0.002089029410853982,0.5222601890563965,0.08557625114917755,0.0495000000000001
-0.000292755663394928,0.001061316579580307,0.11618869006633759,0.6732702851295471,0.7393285036087036,0.0099272970110178,-0.0014045325806364417,0.5222601890563965,0.08588196337223053,0.05400000000000027
-0.00030625611543655396,0.0012164600193500519,0.11555609107017517,0.6799911260604858,0.733161985874176,0.009219884872436523,-0.000769044563639909,0.5222601890563965,0.08618704974651337,0.05850000000000044
-0.00032276660203933716,0.001378379762172699,0.11489307880401611,0.6858739256858826,0.727670431137085,0.008520456030964851,-0.00019282773428130895,0.5222601890563965,0.08648833632469177,0.06299999999999972
-0.0003423616290092468,0.0015465691685676575,0.11420294642448425,0.6909616589546204,0.7228487730026245,0.007859661243855953,0.00031778361881151795,0.5222601890563965,0.08678264915943146,0.0674999999999999
-0.0003649964928627014,0.0017202720046043396,0.11349019408226013,0.6953216195106506,0.7186615467071533,0.007259527686983347,0.0007600887911394238,0.5222601890563965,0.08706675469875336,0.07200000000000006
-0.0003906041383743286,0.0018985532224178314,0.11276030540466309,0.6990366578102112,0.7150533199310303,0.006733499933034182,0.0011352833826094866,0.5222601890563965,0.08733755350112915,0.07650000000000023
-0.0004190206527709961,0.0020802579820156097,0.1120193600654602,0.7021949887275696,0.7119556665420532,0.006287744268774986,0.0014469230081886053,0.5222601890563965,0.08759208023548126,0.0810000000000004
-0.00044999271631240845,0.0022640489041805267,0.11127384006977081,0.7048833966255188,0.709296464920044,0.00592206371948123,0.00170036475174129,0.5222601890563965,0.08782758563756943,0.08549999999999969
-0.0004831552505493164,0.002448510378599167,0.11052998900413513,0.7071838974952698,0.7070047855377197,0.005632380489259958,0.0019021371845155954,0.5222601890563965,0.08804143965244293,0.08999999999999986
-0.0005180835723876953,0.0026321858167648315,0.10979348421096802,0.7091690301895142,0.7050147652626038,0.0054119303822517395,0.002058689948171377,0.5222601890563965,0.08823113143444061,0.09450000000000003
-0.0005542635917663574,0.0028136521577835083,0.10906912386417389,0.7109028100967407,0.7032671570777893,0.005253173410892487,0.0021765416022390127,0.5222601890563965,0.08839431405067444,0.0990000000000002
-0.0005911588668823242,0.0029915906488895416,0.10836032032966614,0.7124398946762085,0.7017105221748352,0.005148283205926418,0.002261282177641988,0.5222601890563965,0.08852861821651459,0.10350000000000037
-0.0006282255053520203,0.0031648464500904083,0.1076691597700119,0.7138258218765259,0.7003010511398315,0.005090105347335339,0.0023180872667580843,0.5222601890563965,0.08863157778978348,0.10799999999999965
-0.0006648898124694824,0.00333244726061821,0.10699619352817535,0.7150995135307312,0.6990004181861877,0.005072432570159435,0.002350897528231144,0.5222601890563965,0.08870049566030502,0.11249999999999982
-0.0007006675004959106,0.0034936927258968353,0.10634064674377441,0.7162943482398987,0.6977757811546326,0.00509039219468832,0.0023631546646356583,0.5222601890563965,0.08873216062784195,0.11699999999999999
-0.0007350444793701172,0.003648124635219574,0.10570043325424194,0.7174394726753235,0.6965979337692261,0.005140305031090975,0.0023572612553834915,0.5222601890563965,0.08872281014919281,0.12150000000000016
-0.0007676929235458374,0.0037955008447170258,0.10507255792617798,0.7185618281364441,0.6954396367073059,0.005219799000769854,0.002334822667762637,0.5222601890563965,0.08866754919290543,0.12600000000000033
-0.0007982850074768066,0.003935866057872772,0.10445328056812286,0.7196877598762512,0.6942736506462097,0.005327903665602207,0.002296681748703122,0.5222601890563965,0.08856044709682465,0.13049999999999962
-0.0008265897631645203,0.00406937301158905,0.103838711977005,0.720844030380249,0.6930721402168274,0.005465169902890921,0.0022429609671235085,0.5222601890563965,0.08839361369609833,0.1349999999999998
-0.0008525103330612183,0.004196327179670334,0.10322491824626923,0.7220603227615356,0.6918039321899414,0.005633444059640169,0.0021730344742536545,0.5222601890563965,0.08815696090459824,0.13949999999999996
-0.0008759871125221252,0.00431712344288826,0.10260872542858124,0.723369300365448,0.6904335021972656,0.0058364556171,0.002085201907902956,0.5222601890563965,0.0878373384475708,0.14400000000000013
-0.0008969977498054504,0.004432041198015213,0.10198789834976196,0.724810004234314,0.6889191269874573,0.00607898086309433,0.001977140549570322,0.5222601890563965,0.08741776645183563,0.1485000000000003
-0.00091562420129776,0.004541326314210892,0.10136188566684723,0.7264285087585449,0.6872100234031677,0.006368375848978758,0.0018453345401212573,0.5222601890563965,0.08687596023082733,0.15299999999999958
-0.0009318888187408447,0.004644963890314102,0.10073189437389374,0.728280246257782,0.6852443218231201,0.006713498383760452,0.00168519071303308,0.5222601890563965,0.08618298918008804,0.15749999999999975
-0.0009458363056182861,0.0047426410019397736,0.10010156035423279,0.7304316163063049,0.6829469799995422,0.007125287316739559,0.0014906524447724223,0.5222601890563965,0.08530139923095703,0.16199999999999992
-0.0009574666619300842,0.00483369454741478,0.09947662055492401,0.7329615950584412,0.6802260875701904,0.0076166861690580845,0.0012544422643259168,0.5222601890563965,0.084182508289814,0.1665000000000001
-0.0009666159749031067,0.004917062819004059,0.0988648384809494,0.735962450504303,0.6769720911979675,0.008202049881219864,0.0009673000313341618,0.5222601890563965,0.08276422321796417,0.17100000000000026
-0.0009731054306030273,0.004991341382265091,0.09827519953250885,0.739537239074707,0.6730567216873169,0.008895478211343288,0.0006187322433106601,0.5222601890563965,0.0809682160615921,0.17550000000000043
-0.0009765625,0.005054906010627747,0.09771706163883209,0.7437962293624878,0.6683359742164612,0.009708674624562263,0.00019680063996929675,0.5222601890563965,0.07869870960712433,0.17999999999999972
-0.0009766370058059692,0.005106143653392792,0.09719900786876678,0.7488450407981873,0.6626594662666321,0.010646983049809933,-0.00031097186729311943,0.5222601890563965,0.07584372162818909,0.1844999999999999
-0.0009728819131851196,0.0051436759531497955,0.096727654337883,0.7547693252563477,0.6558853983879089,0.011702761985361576,-0.0009160818299278617,0.5222601890563965,0.07228318601846695,0.18900000000000006
-0.0009650737047195435,0.00516664981842041,0.09630708396434784,0.7616105675697327,0.6479055881500244,0.012848583050072193,-0.001626659999601543,0.5222601890563965,0.06790874898433685,0.19350000000000023
-0.0009530931711196899,0.005174897611141205,0.09593836963176727,0.7693427801132202,0.6386774182319641,0.014030217193067074,-0.0024450060445815325,0.5222601890563965,0.06266070902347565,0.1980000000000004
-0.0009370893239974976,0.0051690563559532166,0.09561987221240997,0.7778552770614624,0.6282513737678528,0.015165149234235287,-0.003364193718880415,0.5222601890563965,0.05658290907740593,0.20249999999999968
-0.0009174346923828125,0.005150392651557922,0.0953478068113327,0.7869534492492676,0.6167856454849243,0.016150156036019325,-0.004365571774542332,0.5222601890563965,0.049878254532814026,0.20699999999999985
-0.0008947104215621948,0.005120765417814255,0.09511712193489075,0.7963817715644836,0.6045343279838562,0.016882464289665222,-0.0054179830476641655,0.5222601890563965,0.04292519763112068,0.21150000000000002
-0.0008696019649505615,0.005082264542579651,0.09492205083370209,0.8058674931526184,0.5918080806732178,0.017291145399212837,-0.006479355506598949,0.5222601890563965,0.036210380494594574,0.2160000000000002
-0.0008428394794464111,0.0050370655953884125,0.09475721418857574,0.8151625394821167,0.5789233446121216,0.017365245148539543,-0.007499494589865208,0.5222601890563965,0.030186085030436516,0.22050000000000036
-0.0008151233196258545,0.004987284541130066,0.094617560505867,0.8240741491317749,0.5661591291427612,0.0171666219830513,-0.008425338193774223,0.5222601890563965,0.025134112685918808,0.22499999999999964
-0.0007870495319366455,0.004934694617986679,0.09449906647205353,0.8324720859527588,0.5537351965904236,0.016817664727568626,-0.009205834940075874,0.5222601890563965,0.021121978759765625,0.22949999999999982
-0.0007590875029563904,0.004880763590335846,0.0943983644247055,0.8402813076972961,0.5418119430541992,0.016468219459056854,-0.009796760976314545,0.5222601890563965,0.018055399879813194,0.23399999999999999
-0.0007315799593925476,0.00482659786939621,0.09431308507919312,0.8474660515785217,0.5305031538009644,0.016257597133517265,-0.010165686719119549,0.5222601890563965,0.015765449032187462,0.23850000000000016
-0.0007047131657600403,0.004772897809743881,0.09424141049385071,0.8540146350860596,0.5198920965194702,0.016284216195344925,-0.010294889099895954,0.5222601890563965,0.01407626923173666,0.24300000000000033
-0.0006784945726394653,0.0047200024127960205,0.09418220818042755,0.8599294424057007,0.5100415349006653,0.016593284904956818,-0.010183542035520077,0.5222601890563965,0.012838127091526985,0.2474999999999996
-0.0006528496742248535,0.0046679675579071045,0.09413476288318634,0.8652209043502808,0.5010000467300415,0.017178082838654518,-0.009848765097558498,0.5222601890563965,0.011936698108911514,0.2519999999999998
-0.0006275326013565063,0.004616431891918182,0.09409888088703156,0.8699044585227966,0.4928038418292999,0.017991969361901283,-0.009323850274085999,0.5222601890563965,0.011290657334029675,0.25649999999999995
-0.0006021261215209961,0.004564758390188217,0.09407469630241394,0.8739989995956421,0.48548030853271484,0.018962010741233826,-0.008655475452542305,0.5222601890563965,0.010845893993973732,0.2610000000000001
-0.0005761235952377319,0.004511997103691101,0.09406298398971558,0.8775235414505005,0.47905126214027405,0.02000151388347149,-0.007900362834334373,0.5222601890563965,0.010570814833045006,0.2655000000000003
-0.0005488842725753784,0.004456937313079834,0.09406499564647675,0.8804928660392761,0.4735396206378937,0.021018514409661293,-0.0071200234815478325,0.5222601890563965,0.010454066097736359,0.2699999999999996
-0.000519677996635437,0.0043981075286865234,0.09408274292945862,0.8829168081283569,0.46897420287132263,0.02192142978310585,-0.006377365905791521,0.5222601890563965,0.010505756363272667,0.27449999999999974
-0.0004877820611000061,0.0043340325355529785,0.09411884844303131,0.8847984671592712,0.46538928151130676,0.022622350603342056,-0.005732506513595581,0.5222601890563965,0.010763993486762047,0.2789999999999999
-0.0004526972770690918,0.004263490438461304,0.09417691826820374,0.8861380219459534,0.46281862258911133,0.02303992211818695,-0.005239612888544798,0.5222601890563965,0.011310425586998463,0.2835000000000001
-0.00041443854570388794,0.004186209291219711,0.0942610651254654,0.8869404196739197,0.46127915382385254,0.023104937747120857,-0.004941906314343214,0.5222601890563965,0.012301360256969929,0.28800000000000026
-0.0003740563988685608,0.004103664308786392,0.09437569975852966,0.8872268795967102,0.46074536442756653,0.02276952750980854,-0.004865124821662903,0.5222601890563965,0.014024071395397186,0.2925000000000004
-0.0003341585397720337,0.004020068794488907,0.09452511370182037,0.8870497941970825,0.4611213207244873,0.022019758820533752,-0.0050107636488974094,0.5222601890563965,0.016978269442915916,0.2969999999999997
-0.00029931217432022095,0.003943085670471191,0.09471291303634644,0.8864995241165161,0.4622267186641693,0.020887872204184532,-0.005350516643375158,0.5222601890563965,0.021907499060034752,0.3014999999999999
-0.0002759173512458801,0.003883346915245056,0.09494195878505707,0.885702908039093,0.46380814909935,0.019454458728432655,-0.00582949910312891,0.5222601890563965,0.029509656131267548,0.30600000000000005
-0.0002708137035369873,0.003852318972349167,0.0952145904302597,0.8848015069961548,0.4655831456184387,0.01783580705523491,-0.006377598270773888,0.5222601890563965,0.03958132117986679,0.3105000000000002
-0.0002896934747695923,0.0038586147129535675,0.09553323686122894,0.8839248418807983,0.4672984182834625,0.01615869253873825,-0.006927178241312504,0.5222601890563965,0.050474248826503754,0.3150000000000004
-0.00033468008041381836,0.003904476761817932,0.09589985013008118,0.8831662535667419,0.4687759280204773,0.014534832909703255,-0.007426378782838583,0.5222601890563965,0.06017027050256729,0.3194999999999997
-0.0004035830497741699,0.0039844028651714325,0.0963141918182373,0.8825740814208984,0.46992695331573486,0.013046257197856903,-0.007845026440918446,0.5222601890563965,0.06767350435256958,0.32399999999999984
-0.0004905536770820618,0.0040871985256671906,0.0967719703912735,0.8821563720703125,0.4707391858100891,0.011741404421627522,-0.008171452209353447,0.5222601890563965,0.07304075360298157,0.3285
-0.0005881562829017639,0.004199821501970291,0.09726487100124359,0.8818965554237366,0.4712478220462799,0.010640807449817657,-0.008407175540924072,0.5222601890563965,0.07674861699342728,0.3330000000000002
-0.0006895437836647034,0.00431109219789505,0.09778285026550293,0.8817659020423889,0.47150900959968567,0.009742176160216331,-0.008560464717447758,0.5222601890563965,0.07928401231765747,0.33750000000000036
-0.0007898509502410889,0.004413522779941559,0.09831708669662476,0.881734311580658,0.4715805649757385,0.009028579108417034,-0.008642668835818768,0.5222601890563965,0.08101963251829147,0.34199999999999964
-0.0008863657712936401,0.004503339529037476,0.09886237978935242,0.8817756772041321,0.47151321172714233,0.008475091308355331,-0.008665038272738457,0.5222601890563965,0.08221365511417389,0.3464999999999998
-0.0009782537817955017,0.004579413682222366,0.09941762685775757,0.8818686008453369,0.47134748101234436,0.008053782396018505,-0.008637716993689537,0.5222601890563965,0.08303894102573395,0.351
-0.001065954566001892,0.004642348736524582,0.09998559951782227,0.8819971084594727,0.47111350297927856,0.007737181149423122,-0.008569221943616867,0.5222601890563965,0.08361052721738815,0.35550000000000015
-0.0011505931615829468,0.004693422466516495,0.10057173669338226,0.882149338722229,0.47083404660224915,0.007500920910388231,-0.008465955033898354,0.5222601890563965,0.08400552719831467,0.3600000000000003
-0.0012336000800132751,0.004734020680189133,0.10118311643600464,0.8823169469833374,0.47052517533302307,0.00732420664280653,-0.008332781493663788,0.5222601890563965,0.08427613973617554,0.3644999999999996
-0.0013165101408958435,0.004765402525663376,0.10182800889015198,0.8824936151504517,0.47019848227500916,0.007189621217548847,-0.008172905072569847,0.5222601890563965,0.08445826917886734,0.3689999999999998
-0.001400776207447052,0.004788462072610855,0.10251490771770477,0.8826752305030823,0.469862163066864,0.007082866970449686,-0.007988408207893372,0.5222601890563965,0.08457674086093903,0.37349999999999994
-0.0014877840876579285,0.004803862422704697,0.10325254499912262,0.8828588128089905,0.46952196955680847,0.00699274055659771,-0.0077803474850952625,0.5222601890563965,0.08464924991130829,0.3780000000000001
-0.00157880038022995,0.004811860620975494,0.10404941439628601,0.8830425143241882,0.4691812992095947,0.0069097899831831455,-0.00754890963435173,0.5222601890563965,0.08468808978796005,0.3825000000000003
-0.0016750022768974304,0.0048125311732292175,0.10491380095481873,0.8832256197929382,0.46884188055992126,0.006826542317867279,-0.007293639704585075,0.5222601890563965,0.08470219373703003,0.38699999999999957
-0.001777462661266327,0.004805687814950943,0.10585333406925201,0.8834078311920166,0.46850407123565674,0.006736490875482559,-0.007014034315943718,0.5222601890563965,0.08469801396131516,0.39149999999999974
-0.0018871650099754333,0.004791032522916794,0.10687488317489624,0.8835899233818054,0.4681665301322937,0.006634829565882683,-0.00670880451798439,0.5222601890563965,0.08468019217252731,0.3959999999999999
-0.0020050406455993652,0.0047681331634521484,0.10798411071300507,0.883773684501648,0.4678260385990143,0.006517419591546059,-0.006376712117344141,0.5222601890563965,0.08465210348367691,0.4005000000000001
-0.002131849527359009,0.004736490547657013,0.10918495059013367,0.8839613199234009,0.4674776792526245,0.006381159648299217,-0.006016552913933992,0.5222601890563965,0.0846162661910057,0.40500000000000025
-0.0022682547569274902,0.004695605486631393,0.11047933995723724,0.8841574788093567,0.46711358428001404,0.0062238131649792194,-0.005627224687486887,0.5222601890563965,0.08457450568675995,0.4095000000000004
-0.0024147406220436096,0.004644971340894699,0.11186632513999939,0.8843672275543213,0.46672362089157104,0.006044494453817606,-0.005207756068557501,0.5222601890563965,0.08452822268009186,0.4139999999999997
-0.002571508288383484,0.004584185779094696,0.11334177851676941,0.8845975399017334,0.4662940800189972,0.005843577906489372,-0.0047580646350979805,0.5222601890563965,0.08447834104299545,0.41849999999999987
-0.0027384907007217407,0.004512853920459747,0.11489768326282501,0.8848578929901123,0.4658075273036957,0.005622763652354479,-0.0042783464305102825,0.5222601890563965,0.0844256803393364,0.42300000000000004
-0.0029152706265449524,0.004430752247571945,0.11652229726314545,0.8851590752601624,0.4652421474456787,0.005385818425565958,-0.003770021954551339,0.5222601890563965,0.08437083661556244,0.4275000000000002
-0.0031009986996650696,0.004337739199399948,0.1181998997926712,0.8855152130126953,0.46457070112228394,0.005138639826327562,-0.003235303098335862,0.5222601890563965,0.08431410789489746,0.4320000000000004
-0.003294430673122406,0.004233814775943756,0.11991120874881744,0.8859427571296692,0.4637610614299774,0.00488926051184535,-0.002677869750186801,0.5222601890563965,0.08425579965114594,0.43649999999999967
-0.0034939050674438477,0.0041191466152668,0.12163451313972473,0.8864610195159912,0.4627750813961029,0.00464804470539093,-0.0021029177587479353,0.5222601890563965,0.08419603854417801,0.44099999999999984
-0.003697343170642853,0.003994043916463852,0.12334646284580231,0.8870923519134521,0.461568146944046,0.0044282665476202965,-0.0015169550897553563,0.5222601890563965,0.08413496613502502,0.4455
-0.0039024129509925842,0.0038589388132095337,0.12502358853816986,0.8878618478775024,0.46008965373039246,0.004245525225996971,-0.0009282906539738178,0.5222601890563965,0.08407256752252579,0.4500000000000002
-0.004106566309928894,0.0037144534289836884,0.1266438364982605,0.8887972831726074,0.45828208327293396,0.004117828793823719,-0.0003466586640570313,0.5222601890563965,0.08400870859622955,0.45450000000000035
-0.004307150840759277,0.003561299294233322,0.1281874030828476,0.8899285197257996,0.45608213543891907,0.004065282177180052,0.00021641368221025914,0.5222601890563965,0.08394323289394379,0.45899999999999963
-0.00450153648853302,0.003400355577468872,0.12963812053203583,0.8912873864173889,0.4534197151660919,0.004109414294362068,0.0007482247310690582,0.5222601890563965,0.08387584239244461,0.4634999999999998
-0.004687227308750153,0.003232557326555252,0.13098350167274475,0.8929064273834229,0.45022013783454895,0.004272636957466602,0.0012345523573458195,0.5222601890563965,0.08380626887083054,0.46799999999999997
-0.0048619285225868225,0.003058992326259613,0.1322152465581894,0.8948187232017517,0.446403443813324,0.004577084444463253,0.001660254318267107,0.5222601890563965,0.08373391628265381,0.47250000000000014
-0.0050236135721206665,0.0028807558119297028,0.13332876563072205,0.8970547914505005,0.44188597798347473,0.005043651442974806,0.0020089515019208193,0.5222601890563965,0.0836583599448204,0.4770000000000003
-0.005170509219169617,0.002699039876461029,0.13432256877422333,0.8996432423591614,0.4365828037261963,0.005690310150384903,0.0022638437803834677,0.5222601890563965,0.08357890695333481,0.4814999999999996
-0.005301229655742645,0.002515040338039398,0.1351979672908783,0.9026069641113281,0.43040937185287476,0.006530211307108402,0.002407338935881853,0.5222601890563965,0.08349479734897614,0.48599999999999977
-0.005414627492427826,0.002330053597688675,0.13595795631408691,0.9059613943099976,0.42328572273254395,0.007570184301584959,0.0024216677993535995,0.5222601890563965,0.08340518176555634,0.49049999999999994
-0.0055098459124565125,0.0021452531218528748,0.13660694658756256,0.9097111225128174,0.41514188051223755,0.00880795530974865,0.00228925165720284,0.5222601890563965,0.08330918103456497,0.4950000000000001
-0.005586296319961548,0.001961957663297653,0.13714993000030518,0.9138468503952026,0.4059252142906189,0.010229523293673992,0.0019929243717342615,0.5222601890563965,0.08320572972297668,0.4995000000000003
-0.005643628537654877,0.0017813928425312042,0.13759224116802216,0.9183416962623596,0.3956092298030853,0.011807727627456188,0.001517482683993876,0.5222601890563965,0.08309386670589447,0.5039999999999996
-0.005681678652763367,0.0016047991812229156,0.13793909549713135,0.9231482744216919,0.38420605659484863,0.013500809669494629,0.0008505277219228446,0.5222601890563965,0.08297251164913177,0.5084999999999997
-0.00570051372051239,0.0014334172010421753,0.13819551467895508,0.9281960725784302,0.3717787563800812,0.015251964330673218,-1.4856939742458053e-05,0.5222601890563965,0.08284060657024384,0.5129999999999999
-0.0057002827525138855,0.0012683868408203125,0.13836602866649628,0.9333921670913696,0.3584538698196411,0.01699228771030903,-0.0010775536065921187,0.5222601890563965,0.08269726485013962,0.5175000000000001
-0.0056813061237335205,0.0011108256876468658,0.13845473527908325,0.9386236667633057,0.3444308936595917,0.0186450332403183,-0.002325299195945263,0.5222601890563965,0.08254162967205048,0.5220000000000002
-0.005644023418426514,0.0009616725146770477,0.1384652554988861,0.9437638521194458,0.32998523116111755,0.020132804289460182,-0.0037315459921956062,0.5222601890563965,0.0823730081319809,0.5265000000000004
-0.005588933825492859,0.0008218288421630859,0.13840065896511078,0.9486830234527588,0.31546083092689514,0.021386001259088516,-0.005252548027783632,0.5222601890563965,0.0821911096572876,0.5309999999999997
-0.005516611039638519,0.0006919354200363159,0.1382635086774826,0.9532598257064819,0.3012467324733734,0.022352127358317375,-0.006829058285802603,0.5222601890563965,0.08199574798345566,0.5354999999999999
-0.005427710711956024,0.0005724839866161346,0.13805584609508514,0.9573938250541687,0.28774556517601013,0.023001654073596,-0.008388914167881012,0.5222601890563965,0.08178724348545074,0.54
-0.0053229257464408875,0.0004637017846107483,0.13777920603752136,0.9610153436660767,0.27533265948295593,0.023331213742494583,-0.009854188188910484,0.5222601890563965,0.08156634867191315,0.5445000000000002
-0.005203038454055786,0.00036561116576194763,0.13743463158607483,0.9640895128250122,0.26431283354759216,0.02336246147751808,-0.0111506013199687,0.5222601890563965,0.08133424818515778,0.5490000000000004
-0.0050688982009887695,0.00027797743678092957,0.13702261447906494,0.9666165709495544,0.2548881769180298,0.02313643880188465,-0.01221789512783289,0.5222601890563965,0.0810927152633667,0.5534999999999997
-0.004921428859233856,0.0002003684639930725,0.13654327392578125,0.9686253666877747,0.24714335799217224,0.02270634099841118,-0.01301712729036808,0.5222601890563965,0.08084394037723541,0.5579999999999998
-0.004761680960655212,0.0001321844756603241,0.13599643111228943,0.9701661467552185,0.24104894697666168,0.02213011309504509,-0.013534216210246086,0.5222601890563965,0.08059081435203552,0.5625
-0.004590772092342377,7.263198494911194e-05,0.13538159430027008,0.9713016152381897,0.23647941648960114,0.021462738513946533,-0.013779343105852604,0.5222601890563965,0.08033667504787445,0.5670000000000002
-0.004409968852996826,2.0895153284072876e-05,0.13469833135604858,0.9720990657806396,0.23324409127235413,0.02075234428048134,-0.013782037422060966,0.5222601890563965,0.08008529990911484,0.5715000000000003
-0.0042205676436424255,-2.392008900642395e-05,0.13394634425640106,0.9726242423057556,0.2311192750930786,0.020036937668919563,-0.013584164902567863,0.5222601890563965,0.07984093576669693,0.5759999999999996
-0.004023991525173187,-6.27078115940094e-05,0.13312576711177826,0.9729379415512085,0.22987505793571472,0.019343813881278038,-0.013232534751296043,0.5222601890563965,0.07960822433233261,0.5804999999999998
-0.00382164865732193,-9.631365537643433e-05,0.1322373002767563,0.9730930924415588,0.22929787635803223,0.018690209835767746,-0.012773431837558746,0.5222601890563965,0.0793919563293457,0.585
-0.0036150068044662476,-0.0001255124807357788,0.13128234446048737,0.9731340408325195,0.22920088469982147,0.018084941431879997,-0.012247767299413681,0.5222601890563965,0.0791972428560257,0.5895000000000001
-0.0034054890275001526,-0.00015101581811904907,0.13026323914527893,0.9730968475341797,0.22943095862865448,0.017530327662825584,-0.011689581908285618,0.5222601890563965,0.07902929931879044,0.5940000000000003
-0.0031944885849952698,-0.00017343834042549133,0.12918327748775482,0.9730094075202942,0.22986769676208496,0.017024286091327667,-0.011125117540359497,0.5222601890563965,0.07889330387115479,0.5984999999999996
-0.002983301877975464,-0.00019330531358718872,0.12804657220840454,0.9728928804397583,0.23041988909244537,0.01656159944832325,-0.010573070496320724,0.5222601890563965,0.07879456132650375,0.6029999999999998
-0.0027731209993362427,-0.00021108239889144897,0.12685807049274445,0.9727628827095032,0.2310214638710022,0.016136005520820618,-0.010046121664345264,0.5222601890563965,0.07873827964067459,0.6074999999999999
-0.0025650933384895325,-0.00022714585065841675,0.12562355399131775,0.9726306200027466,0.23162581026554108,0.015740668401122093,-0.009551674127578735,0.5222601890563965,0.07872948795557022,0.6120000000000001
-0.0023602545261383057,-0.00024181604385375977,0.12434941530227661,0.9725038409233093,0.23220112919807434,0.015369131229817867,-0.009093476459383965,0.5222601890563965,0.0787731483578682,0.6165000000000003
-0.0021595656871795654,-0.00025536492466926575,0.12304262816905975,0.9723876118659973,0.23272699117660522,0.015015503391623497,-0.008672421798110008,0.5222601890563965,0.07887410372495651,0.6210000000000004
-0.0019638389348983765,-0.00026801228523254395,0.12171047925949097,0.9722849726676941,0.2331908494234085,0.01467492338269949,-0.008287403732538223,0.5222601890563965,0.07903684675693512,0.6254999999999997
-0.0017738565802574158,-0.00027997419238090515,0.12036079168319702,0.9721981883049011,0.23358505964279175,0.014343800023198128,-0.007936191745102406,0.5222601890563965,0.07926565408706665,0.6299999999999999
-0.0015903711318969727,-0.00029138848185539246,0.11900152266025543,0.9721283316612244,0.23390606045722961,0.014019280672073364,-0.0076156132854521275,0.5222601890563965,0.07956428080797195,0.6345000000000001
-0.0014140605926513672,-0.00030246004462242126,0.11764088273048401,0.9720757603645325,0.2341526299715042,0.013699752278625965,-0.007322387769818306,0.5222601890563965,0.07993604242801666,0.6390000000000002
-0.0012454614043235779,-0.00031322985887527466,0.11628694832324982,0.9720407128334045,0.2343246042728424,0.013384450227022171,-0.007052798289805651,0.5222601890563965,0.08038337528705597,0.6435000000000004
-0.0010851174592971802,-0.00032385438680648804,0.11494776606559753,0.9720229506492615,0.23442304134368896,0.01307324692606926,-0.006803261116147041,0.5222601890563965,0.08090788125991821,0.6479999999999997
-0.0009334981441497803,-0.00033438578248023987,0.11363118886947632,0.9720222353935242,0.23444926738739014,0.012767018750309944,-0.006570516619831324,0.5222601890563965,0.08150988817214966,0.6524999999999999
-0.0007909536361694336,-0.0003448761999607086,0.11234450340270996,0.9720384478569031,0.23440486192703247,0.01246666070073843,-0.0063515398651361465,0.5222601890563965,0.08218840509653091,0.657
-0.0006577223539352417,-0.00035534799098968506,0.11109432578086853,0.9720707535743713,0.23429124057292938,0.012173877097666264,-0.006143609061837196,0.5222601890563965,0.08294084668159485,0.6615000000000002
-0.0005340427160263062,-0.0003658011555671692,0.10988679528236389,0.9721192121505737,0.23411037027835846,0.01189018040895462,-0.005944773554801941,0.5222601890563965,0.08376260846853256,0.6660000000000004
-0.0004198998212814331,-0.00037620216608047485,0.10872691869735718,0.9721829295158386,0.23386363685131073,0.011616874486207962,-0.005753318313509226,0.5222601890563965,0.08464745432138443,0.6704999999999997
-0.0003152415156364441,-0.00038652122020721436,0.10761883854866028,0.9722617268562317,0.2335532307624817,0.011355297639966011,-0.005568285938352346,0.5222601890563965,0.08558705449104309,0.6749999999999998
-0.0002198740839958191,-0.00039668381214141846,0.1065656989812851,0.9723549485206604,0.23318132758140564,0.01110602542757988,-0.005389089696109295,0.5222601890563965,0.08657136559486389,0.6795
-0.00013352185487747192,-0.0004066191613674164,0.10556966066360474,0.9724618792533875,0.23274998366832733,0.010869165882468224,-0.005215998739004135,0.5222601890563965,0.08758877217769623,0.6840000000000002
-5.57824969291687e-05,-0.00041624531149864197,0.10463207960128784,0.9725818037986755,0.23226207494735718,0.010643907822668552,-0.005049619358032942,0.5222601890563965,0.0886264443397522,0.6885000000000003
1.3820827007293701e-05,-0.0004254281520843506,0.10375314950942993,0.9727142453193665,0.23172040283679962,0.01042905729264021,-0.004891040734946728,0.5222601890563965,0.08967079967260361,0.6929999999999996
7.580220699310303e-05,-0.00043411552906036377,0.10293273627758026,0.9728581309318542,0.23112834990024567,0.010222396813333035,-0.004741773474961519,0.5222601890563965,0.09070788323879242,0.6974999999999998
0.0001307949423789978,-0.00044220685958862305,0.1021696925163269,0.9730125069618225,0.23048901557922363,0.0100212087854743,-0.00460338918492198,0.5222601890563965,0.0917239710688591,0.702
0.0001794174313545227,-0.00044960156083106995,0.10146258771419525,0.9731765985488892,0.22980572283267975,0.00982204545289278,-0.004477929789572954,0.5222601890563965,0.09270608425140381,0.7065000000000001
0.0002222880721092224,-0.00045626237988471985,0.10080961883068085,0.9733497500419617,0.2290821373462677,0.009621636942029,-0.004367039538919926,0.5222601890563965,0.09364183247089386,0.7110000000000003
0.000260084867477417,-0.00046208128333091736,0.10020847618579865,0.9735308885574341,0.2283211052417755,0.00941577646881342,-0.004272534977644682,0.5222601890563965,0.09452025592327118,0.7154999999999996
0.00029343366622924805,-0.00046700984239578247,0.0996568500995636,0.9737197160720825,0.22752521932125092,0.009200762026011944,-0.004195860121399164,0.5222601890563965,0.09533148258924484,0.7199999999999998
0.0003229379653930664,-0.0004710368812084198,0.0991523414850235,0.9739152193069458,0.2266966849565506,0.00897293258458376,-0.00413820194080472,0.5222601890563965,0.09606676548719406,0.7244999999999999
0.00034922361373901367,-0.0004741065204143524,0.09869243204593658,0.9741173982620239,0.22583672404289246,0.008728750981390476,-0.0041003115475177765,0.5222601890563965,0.09671846032142639,0.7290000000000001
0.00037284940481185913,-0.0004761889576911926,0.0982748419046402,0.9743258357048035,0.2249460369348526,0.008465160615742207,-0.004082505591213703,0.5222601890563965,0.09727933257818222,0.7335000000000003
0.0003943517804145813,-0.0004772879183292389,0.09789732098579407,0.9745408296585083,0.2240237295627594,0.008179683238267899,-0.0040846923366189,0.5222601890563965,0.09774275124073029,0.7380000000000004
0.0004142150282859802,-0.00047736242413520813,0.09755785763263702,0.9747624397277832,0.22306813299655914,0.00787009485065937,-0.004106209613382816,0.5222601890563965,0.09810137748718262,0.7424999999999997
0.0004329681396484375,-0.0004763603210449219,0.09725482761859894,0.9749913811683655,0.22207613289356232,0.0075350129045546055,-0.004145790822803974,0.5222601890563965,0.09834752231836319,0.7469999999999999
0.00045102834701538086,-0.00047430768609046936,0.09698675572872162,0.9752286672592163,0.22104261815547943,0.007173372898250818,-0.004201717209070921,0.5222601890563965,0.09847161173820496,0.7515000000000001
0.0004688650369644165,-0.00047113001346588135,0.09675265848636627,0.9754757881164551,0.21996073424816132,0.006784748286008835,-0.004271371755748987,0.5222601890563965,0.09846194833517075,0.7560000000000002
0.0004868805408477783,-0.0004667416214942932,0.09655192494392395,0.9757344722747803,0.2188211977481842,0.006369296461343765,-0.004351580981165171,0.5222601890563965,0.09830361604690552,0.7605000000000004
0.000505492091178894,-0.00046107545495033264,0.09638431668281555,0.976007342338562,0.2176116704940796,0.005927930120378733,-0.004438029136508703,0.5222601890563965,0.09797714650630951,0.7649999999999997
0.000525057315826416,-0.00045397505164146423,0.09625008702278137,0.9762975573539734,0.21631616353988647,0.0054618678987026215,-0.004525534808635712,0.5222601890563965,0.0974574089050293,0.7694999999999999
0.0005459561944007874,-0.0004452727735042572,0.09614977240562439,0.9766095280647278,0.21491393446922302,0.004973814822733402,-0.004607289098203182,0.5222601890563965,0.09671168774366379,0.774
0.000568389892578125,-0.00043463334441185,0.09608420729637146,0.9769483208656311,0.21337832510471344,0.004466462414711714,-0.004675151780247688,0.5222601890563965,0.0956975668668747,0.7785000000000002
0.0005926117300987244,-0.00042173638939857483,0.09605430066585541,0.9773209095001221,0.2116747498512268,0.003944612108170986,-0.00471858587116003,0.5222601890563965,0.09436044842004776,0.7830000000000004
0.0006186738610267639,-0.000406019389629364,0.09606070816516876,0.977735698223114,0.20975975692272186,0.0034139594063162804,-0.004724915139377117,0.5222601890563965,0.09263049066066742,0.7874999999999996
0.0006464272737503052,-0.00038685649633407593,0.09610362350940704,0.9782029390335083,0.20757845044136047,0.002882536733523011,-0.004678530152887106,0.5222601890563965,0.09041962772607803,0.7919999999999998
0.000675491988658905,-0.00036336109042167664,0.09618224203586578,0.9787353873252869,0.20506231486797333,0.0023605197202414274,-0.004560626111924648,0.5222601890563965,0.08761925250291824,0.7965
0.000705234706401825,-0.0003345124423503876,0.09629425406455994,0.9793475270271301,0.20212915539741516,0.001861471333540976,-0.004349255934357643,0.5222601890563965,0.08410055935382843,0.8010000000000002
0.0007347166538238525,-0.0002990700304508209,0.09643538296222687,0.9800547361373901,0.19868238270282745,0.0014022287214174867,-0.004019708372652531,0.5222601890563965,0.07972127944231033,0.8055000000000003
0.0007626861333847046,-0.00025567784905433655,0.09659896790981293,0.9808728098869324,0.19461515545845032,0.0010034730657935143,-0.0035455001052469015,0.5222601890563965,0.074344702064991,0.8099999999999996
0.0007877275347709656,-0.00020292773842811584,0.0967760682106018,0.9818149209022522,0.18981695175170898,0.0006901574088260531,-0.002900904743000865,0.5222601890563965,0.067878358066082,0.8144999999999998
0.0008083134889602661,-0.00013959035277366638,0.09695574641227722,0.9828888773918152,0.1841876208782196,0.0004896906320936978,-0.002063862979412079,0.5222601890563965,0.06034040078520775,0.819
0.0008231103420257568,-6.471574306488037e-05,0.09712594747543335,0.9840924143791199,0.17765425145626068,0.00043000734876841307,-0.001021016389131546,0.5222601890563965,0.051938850432634354,0.8235000000000001
0.0008310303092002869,2.208724617958069e-05,0.09727494418621063,0.9854106903076172,0.17019252479076385,0.0005365762044675648,0.00022838647419121116,0.5222601890563965,0.0431235134601593,0.8280000000000003
0.0008315220475196838,0.00012045726180076599,0.09739282727241516,0.9868144392967224,0.16184502840042114,0.0008265545475296676,0.0016680731205269694,0.5222601890563965,0.03453943505883217,0.8324999999999996
0.0008246079087257385,0.00022915378212928772,0.09747250378131866,0.9882618188858032,0.15272942185401917,0.0013041937490925193,0.003264757338911295,0.5222601890563965,0.02684987708926201,0.8369999999999997
0.0008109584450721741,0.0003460906445980072,0.09751082956790924,0.989703357219696,0.14303436875343323,0.0019572933670133352,0.0049693286418914795,0.5222601890563965,0.020509421825408936,0.8414999999999999
0.000791691243648529,0.00046852603554725647,0.09750822186470032,0.9910898804664612,0.1329965740442276,0.002757176524028182,0.006724800914525986,0.5222601890563965,0.015643099322915077,0.8460000000000001
0.0007682740688323975,0.0005933195352554321,0.09746822714805603,0.9923800230026245,0.12286829203367233,0.0036617473233491182,0.008473005145788193,0.5222601890563965,0.012100187130272388,0.8505000000000003
0.000742398202419281,0.0007172748446464539,0.09739640355110168,0.9935451745986938,0.11288648843765259,0.004622807260602713,0.010162554681301117,0.5222601890563965,0.009601423516869545,0.8550000000000004
0.0007155686616897583,0.0008374638855457306,0.09729918837547302,0.9945707321166992,0.10324554145336151,0.005592751782387495,0.01175356563180685,0.5222601890563965,0.007861536927521229,0.8594999999999997
0.0006892457604408264,0.0009514801204204559,0.0971832126379013,0.995455265045166,0.09408219903707504,0.00653098663315177,0.013220098800957203,0.5222601890563965,0.0066488501615822315,0.8639999999999999
0.0006645098328590393,0.0010574869811534882,0.09705457091331482,0.9962062239646912,0.08547864109277725,0.0074066962115466595,0.01454856526106596,0.5222601890563965,0.005795919802039862,0.8685
0.0006422102451324463,0.0011543147265911102,0.09691867232322693,0.9968372583389282,0.07746461033821106,0.008199885487556458,0.01573578454554081,0.5222601890563965,0.005188292823731899,0.8730000000000002
0.0006229430437088013,0.0012412406504154205,0.09678015112876892,0.9973635673522949,0.07003568112850189,0.008899837732315063,0.01678503304719925,0.5222601890563965,0.004750080406665802,0.8775000000000004
0.0006070584058761597,0.0013180412352085114,0.09664285182952881,0.9978011250495911,0.0631604716181755,0.009503304958343506,0.01770428568124771,0.5222601890563965,0.00443118205294013,0.8819999999999997
0.0005947425961494446,0.0013846717774868011,0.09651024639606476,0.9981642365455627,0.05679447203874588,0.010011733509600163,0.01850249245762825,0.5222601890563965,0.004198548849672079,0.8864999999999998
0.0005861297249794006,0.0014412403106689453,0.09638532996177673,0.9984654188156128,0.05088896304368973,0.010429071262478828,0.019188959151506424,0.5222601890563965,0.0040303682908415794,0.891
0.0005813464522361755,0.0014878995716571808,0.09627094864845276,0.9987155199050903,0.045393459498882294,0.010761425830423832,0.019772136583924294,0.5222601890563965,0.003912200219929218,0.8955000000000002
0.0005804523825645447,0.0015247464179992676,0.09616978466510773,0.9989230632781982,0.04026317596435547,0.011013828217983246,0.02025819942355156,0.5222601890563965,0.0038347002118825912,0.9000000000000004
0.0005836039781570435,0.001551799476146698,0.09608455002307892,0.99909508228302,0.035458143800497055,0.0111909294500947,0.020651403814554214,0.5222601890563965,0.003792117116972804,0.9044999999999996
0.0005909204483032227,0.0015689283609390259,0.09601801633834839,0.9992374777793884,0.03094632178544998,0.011296145617961884,0.020953837782144547,0.5222601890563965,0.0037814483512192965,0.9089999999999998
0.0006026178598403931,0.0015759505331516266,0.09597298502922058,0.999355137348175,0.026702750474214554,0.01133153960108757,0.021165231242775917,0.5222601890563965,0.0038019383791834116,0.9135
0.0006189122796058655,0.0015725605189800262,0.0959523469209671,0.9994516372680664,0.022710062563419342,0.011297588236629963,0.021283060312271118,0.5222601890563965,0.0038549380842596292,0.9180000000000001
0.0006400272250175476,0.0015584826469421387,0.09595899283885956,0.999530553817749,0.018957966938614845,0.01119319349527359,0.02130303904414177,0.5222601890563965,0.003944015130400658,0.9225000000000003
0.000666104257106781,0.0015334710478782654,0.09599576890468597,0.9995949268341064,0.015443665906786919,0.011016452684998512,0.02121848054230213,0.5222601890563965,0.00407529529184103,0.9269999999999996
0.0006972402334213257,0.0014973655343055725,0.09606526792049408,0.9996469616889954,0.012169738300144672,0.010764647275209427,0.021021941676735878,0.5222601890563965,0.004258170258253813,0.9314999999999998
0.0007333606481552124,0.0014503486454486847,0.09616965055465698,0.9996893405914307,0.00914517417550087,0.010434933006763458,0.020704926922917366,0.5222601890563965,0.004506388679146767,0.9359999999999999
0.0007742419838905334,0.0013928227126598358,0.09631034731864929,0.9997240900993347,0.006382005754858255,0.010025317780673504,0.020258929580450058,0.5222601890563965,0.004839707165956497,0.9405000000000001
0.000819474458694458,0.0013257376849651337,0.09648768603801727,0.9997532367706299,0.00389586528763175,0.009535347111523151,0.019676489755511284,0.5222601890563965,0.005286259576678276,0.9450000000000003
0.0008683279156684875,0.001250479370355606,0.09670057892799377,0.9997788071632385,0.001702148118056357,0.008966990746557713,0.01895231194794178,0.5222601890563965,0.00588586088269949,0.9494999999999996
0.0009199604392051697,0.001168999820947647,0.09694607555866241,0.9998016953468323,-0.00018551373796071857,0.008326223120093346,0.018084684386849403,0.5222601890563965,0.006694110110402107,0.9539999999999997
0.0009732842445373535,0.00108371302485466,0.09721915423870087,0.9998235106468201,-0.0017585542518645525,0.00762327341362834,0.017077023163437843,0.5222601890563965,0.007787015289068222,0.9584999999999999
0.001027226448059082,0.000997435301542282,0.09751243889331818,0.9998448491096497,-0.003015070455148816,0.00687304837629199,0.015938308089971542,0.5222601890563965,0.009264510124921799,0.9630000000000001
0.0010806992650032043,0.0009131468832492828,0.09781640768051147,0.9998656511306763,-0.0039627281948924065,0.006095526739954948,0.014684607274830341,0.5222601890563965,0.011249343864619732,0.9675000000000002
0.0011329054832458496,0.0008337981998920441,0.09811963140964508,0.9998862743377686,-0.004618706647306681,0.005313512869179249,0.013337965123355389,0.5222601890563965,0.01387590728700161,0.9720000000000004
0.0011832714080810547,0.0007620900869369507,0.09840945899486542,0.9999059438705444,-0.00500938156619668,0.004552916623651981,0.011926631443202496,0.5222601890563965,0.017262974753975868,0.9764999999999997
0.001231662929058075,0.0007003135979175568,0.09867274761199951,0.9999242424964905,-0.005169380456209183,0.0038391673006117344,0.010482387617230415,0.5222601890563965,0.021471960470080376,0.9809999999999999
0.0012783706188201904,0.0006501302123069763,0.09889692068099976,0.9999408721923828,-0.005137847736477852,0.0031953523866832256,0.009038463234901428,0.5222601890563965,0.026462486013770103,0.9855
0.0013239458203315735,0.0006125904619693756,0.09907078742980957,0.9999551773071289,-0.004956289194524288,0.0026406676042824984,0.00762740895152092,0.5222601890563965,0.03207109495997429,0.9900000000000002
0.0013693347573280334,0.0005881190299987793,0.0991855263710022,0.9999670386314392,-0.004665445536375046,0.0021889752242714167,0.006278635002672672,0.5222601890563965,0.03803332895040512,0.9945000000000004
0.001415543258190155,0.0005765482783317566,0.09923550486564636,0.9999765157699585,-0.004301850683987141,0.0018474672688171268,0.005016230512410402,0.5222601890563965,0.04404255002737045,0.9989999999999997
0.0014635324478149414,0.000577189028263092,0.09921890497207642,0.9999836087226868,-0.003897536313161254,0.001617874950170517,0.003858370240777731,0.5222601890563965,0.04981781169772148,1.0034999999999998
0.0015142187476158142,0.0005888044834136963,0.09913818538188934,0.999988853931427,-0.0034780532587319613,0.0014967325842007995,0.002816958585754037,0.5222601890563965,0.055151306092739105,1.008
0.0015682503581047058,0.0006097927689552307,0.09900014102458954,0.9999924302101135,-0.0030627513770014048,0.0014762305654585361,0.0018975669518113136,0.5222601890563965,0.05992194265127182,1.0125000000000002
0.0016260966658592224,0.000638086348772049,0.09881564974784851,0.999994695186615,-0.0026656968984752893,0.0015461115399375558,0.0011006557615473866,0.5222601890563965,0.0640854686498642,1.0170000000000003
0.0016880184412002563,0.0006713345646858215,0.09859888255596161,0.9999959468841553,-0.00229588127695024,0.0016943546943366528,0.00042245048098266125,0.5222601890563965,0.06765224784612656,1.0214999999999996
0.0017541572451591492,0.0007069222629070282,0.09836652874946594,0.9999961853027344,-0.001958726439625025,0.0019085492240265012,-0.00014375449973158538,0.5222601890563965,0.07066522538661957,1.0259999999999998
0.0018246099352836609,0.0007420219480991364,0.09813638031482697,0.9999961256980896,-0.0016561932861804962,0.0021758524235337973,-0.0006070525269024074,0.5222601890563965,0.07318280637264252,1.0305
0.0018995553255081177,0.0007737874984741211,0.09792628884315491,0.9999955296516418,-0.0013887292006984353,0.0024845802690833807,-0.0009772713528946042,0.5222601890563965,0.07526753842830658,1.0350000000000001
0.0019792169332504272,0.0007994100451469421,0.09775315225124359,0.9999946355819702,-0.001155327190645039,0.002823349554091692,-0.0012651635333895683,0.5222601890563965,0.07697966694831848,1.0395000000000003
0.0020639970898628235,0.0008162073791027069,0.09763224422931671,0.9999934434890747,-0.0009538346785120666,0.003182027954608202,-0.0014810817083343863,0.5222601890563965,0.0783734917640686,1.0439999999999996
0.002154305577278137,0.0008217133581638336,0.09757688641548157,0.9999921321868896,-0.0007815288263373077,0.003551050089299679,-0.0016352550592273474,0.5222601890563965,0.07949644327163696,1.0484999999999998
0.002250753343105316,0.0008137151598930359,0.097598135471344,0.9999906420707703,-0.000635425909422338,0.003921965137124062,-0.001737299608066678,0.5222601890563965,0.08038919419050217,1.053
0.0023539289832115173,0.0007903240621089935,0.09770499169826508,0.9999892115592957,-0.0005128178163431585,0.004287101794034243,-0.0017958497628569603,0.5222601890563965,0.08108627796173096,1.0575
0.0024645403027534485,0.0007499121129512787,0.09790448844432831,0.9999875426292419,-0.0004103783576283604,0.004639384802430868,-0.0018192637944594026,0.5222601890563965,0.08161657303571701,1.0620000000000003
0.0025831609964370728,0.0006912536919116974,0.09820182621479034,0.9999859929084778,-0.00032548935269005597,0.004972212947905064,-0.0018146748188883066,0.5222601890563965,0.08200432360172272,1.0664999999999996
0.0027104318141937256,0.0006134286522865295,0.09860068559646606,0.9999843835830688,-0.00025524458033032715,0.005279876291751862,-0.001788800349459052,0.5222601890563965,0.08227003365755081,1.0709999999999997
0.0028468146920204163,0.000515863299369812,0.09910324215888977,0.9999828934669495,-0.00019729866471607238,0.0055567603558301926,-0.0017474225023761392,0.5222601890563965,0.08243093639612198,1.0755
0.0029926523566246033,0.0003984682261943817,0.09971025586128235,0.9999817609786987,-0.0001491624570917338,0.005798043217509985,-0.0016958065098151565,0.5222601890563965,0.08250170201063156,1.08
0.003148093819618225,0.000261504203081131,0.1004210114479065,0.9999806880950928,-0.00010863755596801639,0.005998801440000534,-0.001638676505535841,0.5222601890563965,0.08249484747648239,1.0845000000000002
0.0033130794763565063,0.00010581314563751221,0.10123336315155029,0.9999797940254211,-7.412727427436039e-05,0.00615485617890954,-0.0015801350818946958,0.5222601890563965,0.08242117613554001,1.0890000000000004
0.00348731130361557,-6.733834743499756e-05,0.10214374959468842,0.9999792575836182,-4.4138992961961776e-05,0.006262145005166531,-0.0015238907653838396,0.5222601890563965,0.08229008316993713,1.0934999999999997
0.0036701634526252747,-0.00025608763098716736,0.10314708948135376,0.9999789595603943,-1.7035501514328644e-05,0.00631684809923172,-0.0014732781564816833,0.5222601890563965,0.08210977911949158,1.0979999999999999
0.0038607269525527954,-0.00045811012387275696,0.10423688590526581,0.9999790191650391,7.908331099315546e-06,0.006315631326287985,-0.0014311542036011815,0.5222601890563965,0.08188765496015549,1.1025
0.004057794809341431,-0.0006704851984977722,0.10540513694286346,0.9999794363975525,3.168664261465892e-05,0.0062548029236495495,-0.001400063862092793,0.5222601890563965,0.08162989467382431,1.1070000000000002
0.004259854555130005,-0.0008898153901100159,0.10664242506027222,0.9999802112579346,5.4402549721999094e-05,0.006131542846560478,-0.0013825299683958292,0.5222601890563965,0.08134248107671738,1.1115000000000004
0.004465125501155853,-0.0011123940348625183,0.10793846845626831,0.9999813437461853,7.638691022293642e-05,0.0059429039247334,-0.0013804312329739332,0.5222601890563965,0.08103047311306,1.1159999999999997
0.004671655595302582,-0.00133407860994339,0.10928177833557129,0.9999829530715942,9.705936099635437e-05,0.005686270073056221,-0.0013956857146695256,0.5222601890563965,0.08069859445095062,1.1204999999999998
0.004877254366874695,-0.0015506520867347717,0.1106603741645813,0.9999847412109375,0.00011590203212108463,0.005358992610126734,-0.0014298775931820273,0.5222601890563965,0.08035105466842651,1.125
0.005079731345176697,-0.0017578154802322388,0.11206208169460297,0.9999865889549255,0.00013185937132220715,0.004958604462444782,-0.0014849199214950204,0.5222601890563965,0.07999174296855927,1.1295000000000002
0.005276888608932495,-0.0019513927400112152,0.11347474157810211,0.9999887347221375,0.0001432767603546381,0.004483378026634455,-0.0015616262098774314,0.5222601890563965,0.07962412387132645,1.1340000000000003
0.005466580390930176,-0.002127349376678467,0.11488613486289978,0.9999908804893494,0.00014810808352194726,0.003931164275854826,-0.0016616553766652942,0.5222601890563965,0.07925136387348175,1.1384999999999996
0.005646906793117523,-0.0022821836173534393,0.11628556251525879,0.9999929666519165,0.0001437924220226705,0.003300335258245468,-0.0017859176732599735,0.5222601890563965,0.07887636125087738,1.1429999999999998
0.005816146731376648,-0.0024127066135406494,0.11766229569911957,0.9999948143959045,0.0001272551016882062,0.002589782001450658,-0.00193550786934793,0.5222601890563965,0.07850181311368942,1.1475
0.005972906947135925,-0.0025163963437080383,0.11900736391544342,0.9999961853027344,9.43917766562663e-05,0.0017984959995374084,-0.002111206529662013,0.5222601890563965,0.07813022285699844,1.1520000000000001
0.006116136908531189,-0.002591259777545929,0.12031280994415283,0.9999969601631165,4.0731803892413154e-05,0.0009261176455765963,-0.0023137503303587437,0.5222601890563965,0.0777638703584671,1.1565000000000003
0.006245173513889313,-0.0026360414922237396,0.12157203257083893,0.9999968409538269,-3.903600372723304e-05,-2.7235322704655118e-05,-0.0025436473079025745,0.5222601890563965,0.07740485668182373,1.1609999999999996
0.006359651684761047,-0.002649981528520584,0.12277984619140625,0.9999954700469971,-0.00015112360415514559,-0.0010611314792186022,-0.0028013200499117374,0.5222601890563965,0.07705530524253845,1.1654999999999998
0.006459593772888184,-0.0026330500841140747,0.12393204867839813,0.9999927878379822,-0.00030245623202063143,-0.002173883840441704,-0.003087026532739401,0.5222601890563965,0.07671716064214706,1.17
0.006545372307300568,-0.002585776150226593,0.12502604722976685,0.9999884366989136,-0.0005014551570639014,-0.0033635541331022978,-0.003400651505216956,0.5222601890563965,0.07639230787754059,1.1745
0.006617598235607147,-0.0025091469287872314,0.12606020271778107,0.9999821782112122,-0.0007569217123091221,-0.004627026151865721,-0.003741753287613392,0.5222601890563965,0.07608269155025482,1.1790000000000003
0.006677106022834778,-0.0024046264588832855,0.1270337700843811,0.9999731779098511,-0.0010790262604132295,-0.0059604039415717125,-0.004109890665858984,0.5222601890563965,0.07579035311937332,1.1835000000000004
0.006724990904331207,-0.0022740326821804047,0.12794701755046844,0.9999617338180542,-0.0014787930995225906,-0.007359081879258156,-0.0045042806304991245,0.5222601890563965,0.07551731914281845,1.1879999999999997
0.006762392818927765,-0.0021195225417613983,0.12880074977874756,0.9999471306800842,-0.001968471799045801,-0.008816755376756191,-0.004923547618091106,0.5222601890563965,0.07526589184999466,1.1925
0.006790570914745331,-0.0019434057176113129,0.12959660589694977,0.9999289512634277,-0.0025615158956497908,-0.010327238589525223,-0.005366466008126736,0.5222601890563965,0.07503832131624222,1.197
0.006810806691646576,-0.001748155802488327,0.13033649325370789,0.9999070763587952,-0.0032719927839934826,-0.011882483027875423,-0.0058311284519732,0.5222601890563965,0.07483744621276855,1.2015000000000002
0.0068244487047195435,-0.001536354422569275,0.13102255761623383,0.9998809099197388,-0.0041152238845825195,-0.013473267666995525,-0.006315100472420454,0.5222601890563965,0.07466620206832886,1.2060000000000004
0.006832726299762726,-0.001310553401708603,0.1316576451063156,0.9998498558998108,-0.005107400938868523,-0.01509085763245821,-0.006816479843109846,0.5222601890563965,0.07452792674303055,1.2104999999999997
0.0068368688225746155,-0.0010733045637607574,0.1322443187236786,0.9998136162757874,-0.006265389267355204,-0.01672457531094551,-0.007332515437155962,0.5222601890563965,0.0744265615940094,1.2149999999999999
0.00683797150850296,-0.0008270666003227234,0.1327853947877884,0.9997715353965759,-0.007607134524732828,-0.018363554030656815,-0.007860291749238968,0.5222601890563965,0.07436642795801163,1.2195
0.0068371593952178955,-0.0005741752684116364,0.13328386843204498,0.9997228384017944,-0.009151548147201538,-0.019996773451566696,-0.008397200144827366,0.5222601890563965,0.07435241341590881,1.2240000000000002
0.0068353042006492615,-0.00031680241227149963,0.1337425261735916,0.9996668696403503,-0.010918245650827885,-0.021612396463751793,-0.00894013699144125,0.5222601890563965,0.07439009845256805,1.2285000000000004
0.006833329796791077,-5.701929330825806e-05,0.13416410982608795,0.9996023178100586,-0.01292794942855835,-0.023198528215289116,-0.009486328810453415,0.5222601890563965,0.07448586076498032,1.2329999999999997
0.0068319812417030334,0.00020330771803855896,0.1345512717962265,0.9995279312133789,-0.015202176757156849,-0.02474302239716053,-0.010032794438302517,0.5222601890563965,0.07464669644832611,1.2374999999999998
0.0068319812417030334,0.0004624500870704651,0.13490653038024902,0.9994419813156128,-0.0177638977766037,-0.026233602315187454,-0.01057686097919941,0.5222601890563965,0.07488042861223221,1.242
0.006833955645561218,0.0007188543677330017,0.13523218035697937,0.9993425607681274,-0.020638147369027138,-0.027657441794872284,-0.01111565437167883,0.5222601890563965,0.07519539445638657,1.2465000000000002
0.006838411092758179,0.0009710043668746948,0.13553032279014587,0.9992271065711975,-0.023850422352552414,-0.029001528397202492,-0.011646582745015621,0.5222601890563965,0.07560066878795624,1.2510000000000003
0.006845898926258087,0.0012176260352134705,0.13580277562141418,0.9990918040275574,-0.027429671958088875,-0.030252298340201378,-0.012166703119874,0.5222601890563965,0.07610572874546051,1.2554999999999996
0.006856858730316162,0.0014573857188224792,0.13605119287967682,0.9989331364631653,-0.03140658512711525,-0.031395185738801956,-0.012673130258917809,0.5222601890563965,0.07672017812728882,1.2599999999999998
0.006871722638607025,0.0016889646649360657,0.13627682626247406,0.9987460374832153,-0.035813190042972565,-0.03241408243775368,-0.013162029907107353,0.5222601890563965,0.0774531364440918,1.2645
0.006890878081321716,0.001911018043756485,0.13648074865341187,0.9985241889953613,-0.04068424925208092,-0.033292029052972794,-0.01362914964556694,0.5222601890563965,0.07831306010484695,1.2690000000000001
0.006914734840393066,0.002122059464454651,0.13666363060474396,0.9982606768608093,-0.04605410248041153,-0.03400995209813118,-0.014069033786654472,0.5222601890563965,0.07930657267570496,1.2735000000000003
0.00694362074136734,0.0023204945027828217,0.13682599365711212,0.9979465007781982,-0.05195873603224754,-0.034547604620456696,-0.014474967494606972,0.5222601890563965,0.08043799549341202,1.2779999999999996
0.006977871060371399,0.002504531294107437,0.13696806132793427,0.9975715279579163,-0.05842975899577141,-0.03488367423415184,-0.014838837087154388,0.5222601890563965,0.08170810341835022,1.2824999999999998
0.0070178210735321045,0.002672102302312851,0.13708987832069397,0.9971240758895874,-0.06549373269081116,-0.03499632328748703,-0.015151000581681728,0.5222601890563965,0.08311288803815842,1.287
0.007063649594783783,0.0028210394084453583,0.13719139993190765,0.9965910315513611,-0.07316842675209045,-0.034865010529756546,-0.015400493517518044,0.5222601890563965,0.08464320003986359,1.2915
0.007115542888641357,0.002949044108390808,0.13727253675460815,0.995958685874939,-0.08145875483751297,-0.03447221592068672,-0.015575878322124481,0.5222598910331726,0.0862838625907898,1.2960000000000003
0.007173523306846619,0.0030538849532604218,0.13733342289924622,0.9952128529548645,-0.09035007655620575,-0.03380589187145233,-0.015665758401155472,0.5222601890563965,0.08801314979791641,1.3005000000000004
0.0072373151779174805,0.0031335316598415375,0.1373744159936905,0.9943408966064453,-0.0998065397143364,-0.032861508429050446,-0.01566009409725666,0.5222601890563965,0.08980387449264526,1.3049999999999997
0.007306501269340515,0.003186449408531189,0.13739635050296783,0.9933317303657532,-0.10976751148700714,-0.031645048409700394,-0.015551622025668621,0.5222601890563965,0.09162425994873047,1.3094999999999999
0.007380232214927673,0.0032119527459144592,0.13740059733390808,0.9921789765357971,-0.12014715373516083,-0.030173448845744133,-0.01533692516386509,0.5222601890563965,0.0934404507279396,1.314
0.007457353174686432,0.0032103918492794037,0.13738927245140076,0.990881621837616,-0.1308327317237854,-0.028476186096668243,-0.015017506666481495,0.5222601890563965,0.0952179878950119,1.3185000000000002
0.0075363889336586,0.003183279186487198,0.13736525177955627,0.9894454479217529,-0.1416945457458496,-0.026592373847961426,-0.01459988858550787,0.5222601890563965,0.09692540019750595,1.3230000000000004
0.007615670561790466,0.003133390098810196,0.1373320072889328,0.9878837466239929,-0.15258941054344177,-0.024569353088736534,-0.014095224440097809,0.5222601890563965,0.09853612631559372,1.3274999999999997
0.007693462073802948,0.003064468502998352,0.1372934877872467,0.98621666431427,-0.16336920857429504,-0.02245897799730301,-0.01351871807128191,0.5222601890563965,0.10002964735031128,1.3319999999999999
0.0077682435512542725,0.002981003373861313,0.13725389540195465,0.9844711422920227,-0.17389056086540222,-0.020313195884227753,-0.012887566350400448,0.5222601890563965,0.10139288753271103,1.3365
0.007838882505893707,0.002887684851884842,0.13721725344657898,0.982677698135376,-0.1840238720178604,-0.01818079873919487,-0.012219925411045551,0.5222601890563965,0.1026194766163826,1.3410000000000002
0.007904626429080963,0.0027889907360076904,0.1371869295835495,0.9808686375617981,-0.19366036355495453,-0.016103845089673996,-0.01153304148465395,0.5222601890563965,0.10370950400829315,1.3455000000000004
0.007965222001075745,0.0026888810098171234,0.13716554641723633,0.9790756106376648,-0.2027171403169632,-0.014116262085735798,-0.010842764750123024,0.5222601890563965,0.10466796159744263,1.3499999999999996
0.0080207958817482,0.0025904737412929535,0.13715459406375885,0.9773266911506653,-0.21113793551921844,-0.012243230827152729,-0.010162035003304482,0.5222601890563965,0.10550326853990555,1.3544999999999998
0.008071675896644592,0.0024961307644844055,0.1371544450521469,0.9756460785865784,-0.2188936173915863,-0.010500596836209297,-0.009501243941485882,0.5222601890563965,0.10622605681419373,1.359
0.008118242025375366,0.002407453954219818,0.1371643841266632,0.9740515947341919,-0.22597728669643402,-0.008897121995687485,-0.008868033066391945,0.5222601890563965,0.10684795677661896,1.3635000000000002
0.008160896599292755,0.0023253224790096283,0.1371830850839615,0.9725554585456848,-0.23240502178668976,-0.007433983497321606,-0.008267351426184177,0.5222601890563965,0.10738078504800797,1.3680000000000003
0.008199915289878845,0.00225018709897995,0.13720859587192535,0.9711650609970093,-0.23820537328720093,-0.006108400411903858,-0.007702166680246592,0.5222601890563965,0.1078358143568039,1.3724999999999996
0.00823550671339035,0.0021821297705173492,0.13723871111869812,0.9698820114135742,-0.24342027306556702,-0.004912669770419598,-0.007173492107540369,0.5222601890563965,0.10822355002164841,1.3769999999999998
0.008267752826213837,0.0021209828555583954,0.13727131485939026,0.9687047004699707,-0.24809612333774567,-0.0038378790486603975,-0.006680983584374189,0.5222598910331726,0.1085534319281578,1.3815
0.008296705782413483,0.0020664632320404053,0.13730429112911224,0.9676290154457092,-0.25228387117385864,-0.0028731029015034437,-0.006223352625966072,0.5222601890563965,0.1088336780667305,1.3860000000000001
0.008322387933731079,0.002018168568611145,0.13733594119548798,0.9666483998298645,-0.25603392720222473,-0.002007454866543412,-0.005798595957458019,0.5222598910331726,0.10907160490751266,1.3905000000000003
0.008344791829586029,0.0019756481051445007,0.13736481964588165,0.96575528383255,-0.2593955397605896,-0.0012297730427235365,-0.005404201336205006,0.5222601890563965,0.1092732697725296,1.3949999999999996
0.008363984525203705,0.0019384883344173431,0.13738979399204254,0.9649418592453003,-0.2624148428440094,-0.0005297356401570141,-0.005037573631852865,0.5222601890563965,0.10944394767284393,1.3994999999999997
0.008379988372325897,0.0019062161445617676,0.1374100297689438,0.9642000794410706,-0.2651345431804657,0.00010245378507534042,-0.004696057643741369,0.5222601890563965,0.10958804935216904,1.404
0.008392848074436188,0.0018783994019031525,0.13742497563362122,0.9635217785835266,-0.2675931751728058,0.0006754946080036461,-0.004376881755888462,0.5222601890563965,0.1097092404961586,1.4085
0.008402727544307709,0.001854628324508667,0.1374342292547226,0.9628996849060059,-0.2698260247707367,0.0011974306544288993,-0.004077498335391283,0.5222598910331726,0.10981053858995438,1.4130000000000003
0.008409678936004639,0.001834578812122345,0.13743755221366882,0.9623270034790039,-0.2718634009361267,0.0016752226511016488,-0.003795562544837594,0.5222601890563965,0.10989449173212051,1.4175000000000004
0.008413814008235931,0.0018178783357143402,0.13743488490581512,0.9617967009544373,-0.2737332880496979,0.0021153476554900408,-0.0035286613274365664,0.5222601890563965,0.1099630817770958,1.4219999999999997
0.00841524451971054,0.0018042176961898804,0.13742613792419434,0.9613037705421448,-0.27545952796936035,0.0025229654274880886,-0.0032748228404670954,0.5222601890563965,0.11001796275377274,1.4264999999999999
0.00841405987739563,0.0017933472990989685,0.13741131126880646,0.9608423113822937,-0.2770640552043915,0.002903297310695052,-0.003032113192602992,0.5222601890563965,0.11006040126085281,1.431
0.008410356938838959,0.0017850548028945923,0.1373903453350067,0.9604077339172363,-0.27856525778770447,0.0032605179585516453,-0.0027987645007669926,0.5222601890563965,0.11009138822555542,1.4355000000000002
0.0084042027592659,0.0017791129648685455,0.1373632550239563,0.9599956274032593,-0.2799800634384155,0.003598451381549239,-0.002573092933744192,0.5222601890563965,0.11011157929897308,1.4400000000000004
0.008395619690418243,0.0017753839492797852,0.13732998073101044,0.9596022963523865,-0.2813226878643036,0.0039204880595207214,-0.0023536873050034046,0.5222601890563965,0.11012138426303864,1.4444999999999997
0.008384667336940765,0.0017737224698066711,0.13729047775268555,0.9592243432998657,-0.2826062738895416,0.004229320213198662,-0.0021392626222223043,0.5222601890563965,0.11012093722820282,1.4489999999999998
0.008371338248252869,0.001774035394191742,0.13724452257156372,0.9588584303855896,-0.2838420569896698,0.004527971148490906,-0.0019284904701635242,0.5222601890563965,0.11011021584272385,1.4535
0.008355647325515747,0.0017762109637260437,0.13719205558300018,0.9585020542144775,-0.2850394546985626,0.0048183780163526535,-0.0017203589668497443,0.5222601890563965,0.11008895188570023,1.4580000000000002
0.00833757221698761,0.0017802007496356964,0.13713285326957703,0.9581530094146729,-0.28620728850364685,0.005102754104882479,-0.0015139196766540408,0.5222598910331726,0.1100565567612648,1.4625000000000004
0.008317112922668457,0.0017859600484371185,0.13706667721271515,0.9578089714050293,-0.2873523533344269,0.005382789298892021,-0.0013082645600661635,0.5222601890563965,0.11001233011484146,1.4669999999999996
0.008294239640235901,0.0017934031784534454,0.13699345290660858,0.9574683904647827,-0.2884809374809265,0.005659932270646095,-0.001102825510315597,0.5222600102424622,0.10995522141456604,1.4714999999999998
0.008268952369689941,0.0018024854362010956,0.13691288232803345,0.9571298360824585,-0.2895970940589905,0.005935346242040396,-0.0008970751659944654,0.5222600102424622,0.1098838597536087,1.476
0.00824127346277237,0.0018131658434867859,0.13682492077350616,0.9567925333976746,-0.29070448875427246,0.006209905259311199,-0.0006906342459842563,0.5222598910331726,0.10979672521352768,1.4805000000000001
0.00821124017238617,0.0018253140151500702,0.13672947883605957,0.9564558267593384,-0.2918044626712799,0.006484156474471092,-0.0004834189894609153,0.5222598910331726,0.10969187319278717,1.4850000000000003
0.00817892700433731,0.0018388740718364716,0.13662658631801605,0.9561196565628052,-0.2928982079029083,0.006758484523743391,-0.0002754308225121349,0.5222600102424622,0.10956691950559616,1.4894999999999996
0.008144453167915344,0.0018536634743213654,0.13651637732982635,0.9557841420173645,-0.2939847409725189,0.007032629102468491,-6.71351226628758e-05,0.5222598910331726,0.10941912233829498,1.4939999999999998
0.008108019828796387,0.0018695332109928131,0.13639922440052032,0.9554502367973328,-0.29506194591522217,0.007306351792067289,0.00014112950884737074,0.5222598910331726,0.10924539715051651,1.4985
0.008069835603237152,0.001886267215013504,0.1362755298614502,0.955118715763092,-0.296126127243042,0.007578710559755564,0.00034834802499972284,0.5222600102424622,0.10904200375080109,1.5030000000000001
0.008030228316783905,0.0019035674631595612,0.1361459642648697,0.9547911286354065,-0.297173410654068,0.00784898642450571,0.0005537173128686845,0.5222600698471069,0.10880475491285324,1.5075000000000003
0.007989533245563507,0.0019211545586585999,0.13601134717464447,0.9544692635536194,-0.2981981635093689,0.008115582168102264,0.0007559059886261821,0.5222598910331726,0.10852890461683273,1.5119999999999996
0.007948175072669983,0.0019386298954486847,0.13587269186973572,0.9541548490524292,-0.29919466376304626,0.008377006277441978,0.0009536356665194035,0.5222600698471069,0.10820919275283813,1.5164999999999997
0.007906600832939148,0.001955609768629074,0.13573108613491058,0.9538501501083374,-0.30015668272972107,0.008631608448922634,0.0011453955667093396,0.5222600698471069,0.10783977061510086,1.521
0.007865265011787415,0.0019716769456863403,0.13558775186538696,0.9535571336746216,-0.301078200340271,0.008877431973814964,0.001329707563854754,0.5222600698471069,0.1074143648147583,1.5255
0.007824689149856567,0.0019863396883010864,0.13544397056102753,0.9532778263092041,-0.3019537329673767,0.009112866595387459,0.0015051880618557334,0.5222600102424622,0.10692640393972397,1.5300000000000002
0.007785335183143616,0.0019991546869277954,0.13530097901821136,0.9530138969421387,-0.30277833342552185,0.009335891343653202,0.0016703910659998655,0.5222598314285278,0.10636910051107407,1.5345000000000004
0.007747635245323181,0.0020097270607948303,0.13515986502170563,0.9527665972709656,-0.3035484254360199,0.009545138105750084,0.0018242292571812868,0.5222598314285278,0.10573579370975494,1.5389999999999997
0.0077119991183280945,0.0020175278186798096,0.13502171635627747,0.9525368809700012,-0.30426108837127686,0.009738910011947155,0.001965499250218272,0.5222598910331726,0.10502041131258011,1.5434999999999999
0.0076787397265434265,0.002022240310907364,0.13488727807998657,0.9523255228996277,-0.3049152195453644,0.009916170500218868,0.0020935055799782276,0.5222598910331726,0.10421734303236008,1.548
0.0076481252908706665,0.0020234622061252594,0.13475710153579712,0.9521327614784241,-0.30551058053970337,0.010076061822474003,0.0022077749017626047,0.5222600102424622,0.1033225730061531,1.5525000000000002
0.0076203420758247375,0.0020208507776260376,0.13463148474693298,0.951958417892456,-0.30604806542396545,0.010217706672847271,0.002307854127138853,0.5222597718238831,0.10233381390571594,1.5570000000000004
0.007595479488372803,0.0020141229033470154,0.13451048731803894,0.9518019556999207,-0.3065296709537506,0.010341010987758636,0.0023937446530908346,0.5222597718238831,0.10125064104795456,1.5614999999999997
0.007573582231998444,0.002002999186515808,0.1343938261270523,0.9516624808311462,-0.30695804953575134,0.010445749387145042,0.0024655854795128107,0.5222600102424622,0.10007524490356445,1.5659999999999998
0.0075546130537986755,0.0019872188568115234,0.1342809498310089,0.9515392184257507,-0.3073364496231079,0.010532224550843239,0.0025237472727894783,0.5222598910331726,0.09881240874528885,1.5705
0.007538527250289917,0.0019665583968162537,0.1341712325811386,0.9514312744140625,-0.3076683282852173,0.010600789450109005,0.002568653551861644,0.5222598314285278,0.09746981412172318,1.5750000000000002
0.007525168359279633,0.0019408054649829865,0.134063720703125,0.9513370394706726,-0.30795735120773315,0.010652044788002968,0.002601033076643944,0.5222596526145935,0.09605734795331955,1.5795000000000003
0.007514394819736481,0.0019097141921520233,0.13395729660987854,0.9512555599212646,-0.30820733308792114,0.010686966590583324,0.002621614607051015,0.5222596526145935,0.09458724409341812,1.5839999999999996
0.007506042718887329,0.0018730871379375458,0.13385073840618134,0.9511857628822327,-0.3084219694137573,0.010706345550715923,0.002631222130730748,0.5222596526145935,0.09307308495044708,1.5884999999999998
0.007499903440475464,0.0018307343125343323,0.13374270498752594,0.9511263966560364,-0.3086048364639282,0.010711448267102242,0.002630858449265361,0.5222594738006592,0.09152984619140625,1.593
0.007495783269405365,0.0017824620008468628,0.13363172113895416,0.9510762691497803,-0.3087591528892517,0.010703513398766518,0.0026214933022856712,0.5222594738006592,0.08997263759374619,1.5975000000000001
0.007493443787097931,0.0017280913889408112,0.1335163712501526,0.951034665107727,-0.30888831615448,0.010683698579668999,0.002604130422696471,0.5222593545913696,0.08841657638549805,1.6020000000000003
0.00749264657497406,0.0016674995422363281,0.13339495658874512,0.9510005116462708,-0.308994859457016,0.010653380304574966,0.0025798240676522255,0.5222592353820801,0.08687533438205719,1.6064999999999996
0.0074931904673576355,0.0016006305813789368,0.13326601684093475,0.9509727954864502,-0.3090817332267761,0.010613914579153061,0.0025495875161141157,0.522258996963501,0.0853625014424324,1.6109999999999998
0.007494784891605377,0.001527491956949234,0.1331278681755066,0.9509509205818176,-0.30915120244026184,0.01056665275245905,0.002514486201107502,0.522258996963501,0.08388928323984146,1.6155
0.007497161626815796,0.0014481768012046814,0.13297896087169647,0.9509339928627014,-0.30920538306236267,0.01051279902458191,0.00247531128115952,0.5222589373588562,0.08246565610170364,1.62
0.007500074803829193,0.0013628564774990082,0.1328178197145462,0.9509214162826538,-0.3092462718486786,0.01045364048331976,0.0024331077001988888,0.5222586989402771,0.08109984546899796,1.6245000000000003
0.007503233850002289,0.0012719109654426575,0.13264290988445282,0.9509126543998718,-0.30927571654319763,0.010390380397439003,0.002388583030551672,0.5222586989402771,0.07979842275381088,1.6289999999999996
0.007506318390369415,0.0011757314205169678,0.13245297968387604,0.9509071707725525,-0.30929502844810486,0.010324002243578434,0.002342687686905265,0.5222585201263428,0.07856638729572296,1.6334999999999997
0.00750906765460968,0.0010749250650405884,0.13224682211875916,0.9509046077728271,-0.30930566787719727,0.010255508124828339,0.002295992337167263,0.5222585201263428,0.07740741223096848,1.638
0.00751117616891861,0.0009701773524284363,0.13202348351478577,0.9509044885635376,-0.30930885672569275,0.010185805149376392,0.002249130280688405,0.5222582817077637,0.07632379978895187,1.6425
0.007512345910072327,0.00086231529712677,0.13178209960460663,0.9509063959121704,-0.3093055188655853,0.010115564800798893,0.0022025671787559986,0.522257924079895,0.07531675696372986,1.6470000000000002
0.007512308657169342,0.0007522106170654297,0.13152213394641876,0.9509101510047913,-0.30929669737815857,0.010045583359897137,0.002156852511689067,0.5222580432891846,0.07438641786575317,1.6515000000000004
0.0075107961893081665,0.0006408765912055969,0.1312432736158371,0.9509153962135315,-0.30928292870521545,0.009976386092603207,0.0021123248152434826,0.5222576260566711,0.07353240251541138,1.6559999999999997
0.007507540285587311,0.0005293413996696472,0.13094542920589447,0.950921893119812,-0.3092653453350067,0.009908459149301052,0.00206918572075665,0.5222576260566711,0.07275334000587463,1.6604999999999999
0.007502295076847076,0.0004186108708381653,0.13062869012355804,0.950929582118988,-0.30924418568611145,0.00984218530356884,0.0020278054289519787,0.5222573280334473,0.0720474123954773,1.665
0.00749487429857254,0.000309724360704422,0.13029350340366364,0.9509382247924805,-0.30922001600265503,0.00977773405611515,0.001988248433917761,0.5222570896148682,0.07141236215829849,1.6695000000000002
0.0074850767850875854,0.00020368024706840515,0.12994042038917542,0.950947642326355,-0.30919337272644043,0.00971547793596983,0.0019507157849147916,0.5222567319869995,0.07084567844867706,1.6740000000000004
0.0074727535247802734,0.00010142102837562561,0.12957024574279785,0.9509575366973877,-0.3091645836830139,0.0096556032076478,0.001915260567329824,0.5222568511962891,0.07034437358379364,1.6784999999999997
0.00745777040719986,3.7513673305511475e-06,0.129183828830719,0.9509682059288025,-0.30913394689559937,0.009598090313374996,0.0018819051329046488,0.5222565531730652,0.06990551203489304,1.6829999999999998
0.007440030574798584,-8.853897452354431e-05,0.12878228724002838,0.9509792923927307,-0.30910179018974304,0.009543021209537983,0.0018505648477002978,0.5222564339637756,0.0695258155465126,1.6875
0.007419466972351074,-0.00017486140131950378,0.1283666044473648,0.9509906768798828,-0.30906832218170166,0.009490452706813812,0.0018213673029094934,0.5222560167312622,0.06920206546783447,1.6920000000000002
0.007396005094051361,-0.0002546161413192749,0.12793804705142975,0.9510025978088379,-0.3090338408946991,0.009440366178750992,0.0017941760597750545,0.5222558975219727,0.06893101334571838,1.6965000000000003
0.0073696523904800415,-0.0003274567425251007,0.12749767303466797,0.9510146379470825,-0.30899837613105774,0.009392590261995792,0.0017689692322164774,0.5222556591033936,0.0687093734741211,1.7009999999999996
0.0073404014110565186,-0.0003930293023586273,0.12704667448997498,0.9510267972946167,-0.30896228551864624,0.009347186423838139,0.001745652873069048,0.5222553610801697,0.06853393465280533,1.7054999999999998
0.007308311760425568,-0.00045114755630493164,0.1265861988067627,0.95103919506073,-0.30892547965049744,0.009304006583988667,0.0017240786692127585,0.5222547650337219,0.06840159744024277,1.71
0.007273375988006592,-0.0005017109215259552,0.1261172741651535,0.951051652431488,-0.30888843536376953,0.009262969717383385,0.0017041944665834308,0.5222547650337219,0.0683092474937439,1.7145000000000001
0.007235713303089142,-0.0005446821451187134,0.1256408542394638,0.9510642886161804,-0.3088509142398834,0.009223944507539272,0.001685915980488062,0.5222543478012085,0.06825407594442368,1.7190000000000003
0.007195383310317993,-0.0005800984799861908,0.12515789270401,0.9510769248008728,-0.30881306529045105,0.009186803363263607,0.0016691054916009307,0.5222540497779846,0.06823313236236572,1.7234999999999996
0.0071525052189826965,-0.0006080828607082367,0.12466920912265778,0.95108962059021,-0.30877500772476196,0.009151408448815346,0.0016537107294425368,0.5222538709640503,0.06824389100074768,1.7279999999999998
0.007107213139533997,-0.0006288401782512665,0.12417556345462799,0.9511023163795471,-0.3087368905544281,0.009117666631937027,0.0016395417042076588,0.5222534537315369,0.06828358769416809,1.7325
0.0070595890283584595,-0.0006425194442272186,0.12367764115333557,0.9511150121688843,-0.308698832988739,0.009085459634661674,0.0016265872400254011,0.522253155708313,0.06835008412599564,1.737
0.007009811699390411,-0.0006493814289569855,0.12317605316638947,0.9511277675628662,-0.308660626411438,0.009054642170667648,0.0016146786510944366,0.52225261926651,0.06844078749418259,1.7415000000000003
0.006957985460758209,-0.0006497129797935486,0.12267126142978668,0.9511404633522034,-0.30862244963645935,0.009025090374052525,0.0016038267640396953,0.5222525000572205,0.0685538500547409,1.7460000000000004
0.006904326379299164,-0.0006438009440898895,0.1221638023853302,0.9511530995368958,-0.30858442187309265,0.008996707387268543,0.0015938093420118093,0.5222518444061279,0.06868702173233032,1.7504999999999997
0.006848938763141632,-0.0006319470703601837,0.12165410816669464,0.9511656761169434,-0.3085465431213379,0.00896941777318716,0.0015846267342567444,0.522251546382904,0.06883852928876877,1.755
0.006792023777961731,-0.0006144791841506958,0.12114259600639343,0.9511780738830566,-0.30850884318351746,0.008943144232034683,0.001576257636770606,0.5222516655921936,0.06900657713413239,1.7595
0.006733715534210205,-0.0005916878581047058,0.12062956392765045,0.9511904716491699,-0.3084714114665985,0.008917686529457569,0.001568511826917529,0.5222510099411011,0.06918946653604507,1.7640000000000002
0.006674222648143768,-0.0005639307200908661,0.120115265250206,0.9512028098106384,-0.30843406915664673,0.008893066085875034,0.0015614214353263378,0.5222504734992981,0.06938572227954865,1.7685000000000004
0.006613694131374359,-0.0005315281450748444,0.11960014700889587,0.9512150287628174,-0.30839720368385315,0.008869228884577751,0.001554880291223526,0.5222499370574951,0.06959380954504013,1.7729999999999997
0.006552316248416901,-0.0004947520792484283,0.11908437311649323,0.9512271285057068,-0.3083604574203491,0.008845880627632141,0.00154881423804909,0.5222495198249817,0.06981239467859268,1.7774999999999999
0.006490245461463928,-0.00045397132635116577,0.11856827139854431,0.9512391686439514,-0.30832409858703613,0.008823308162391186,0.0015431707724928856,0.5222490429878235,0.0700402781367302,1.782
0.006427660584449768,-0.0004094168543815613,0.11805206537246704,0.951251208782196,-0.3082880675792694,0.008801134303212166,0.0015379079850390553,0.5222486853599548,0.07027619332075119,1.7865000000000002
0.006364770233631134,-0.0003614872694015503,0.11753600835800171,0.951262891292572,-0.3082523047924042,0.008779438212513924,0.0015330566093325615,0.5222480297088623,0.0705190896987915,1.7910000000000004
0.00630168616771698,-0.0003103800117969513,0.11702050268650055,0.9512745141983032,-0.30821701884269714,0.008758190087974072,0.0015284590190276504,0.5222476124763489,0.07076791673898697,1.7954999999999997
0.006238609552383423,-0.00025641918182373047,0.11650565266609192,0.9512860774993896,-0.3081820607185364,0.008737304247915745,0.0015241783112287521,0.5222471356391907,0.07102169096469879,1.7999999999999998
0.006175696849822998,-0.0001998506486415863,0.11599180102348328,0.951297402381897,-0.30814751982688904,0.008716735988855362,0.001520119491033256,0.5222465991973877,0.0712796151638031,1.8045
0.006113111972808838,-0.0001409687101840973,0.11547926068305969,0.9513086676597595,-0.30811354517936707,0.008696448989212513,0.0015162716154009104,0.5222460627555847,0.0715406984090805,1.8090000000000002
0.006050989031791687,-7.999688386917114e-05,0.1149682104587555,0.951319694519043,-0.30807992815971375,0.008676445111632347,0.0015126036014407873,0.5222454071044922,0.07180429250001907,1.8135000000000003
0.0059895142912864685,-1.7154961824417114e-05,0.11445912718772888,0.9513306021690369,-0.30804675817489624,0.008656642399728298,0.001509009045548737,0.5222448706626892,0.07206952571868896,1.8179999999999996
0.005928799510002136,4.731118679046631e-05,0.1139521598815918,0.9513413906097412,-0.30801406502723694,0.008637000806629658,0.0015056257834658027,0.5222440958023071,0.07233589142560959,1.8224999999999998
0.005868986248970032,0.00011320039629936218,0.11344759166240692,0.951352059841156,-0.30798208713531494,0.00861769262701273,0.0015023060841485858,0.5222433805465698,0.0726025179028511,1.827
0.005810216069221497,0.00018030405044555664,0.11294576525688171,0.9513623714447021,-0.3079504370689392,0.008598395623266697,0.0014991022180765867,0.5222427845001221,0.07286901026964188,1.8315000000000001
0.005752600729465485,0.0002483949065208435,0.1124471127986908,0.9513726830482483,-0.3079194724559784,0.008579346351325512,0.0014959829859435558,0.5222418904304504,0.07313467562198639,1.8360000000000003
0.0056962743401527405,0.0003173463046550751,0.11195182800292969,0.951382577419281,-0.3078889548778534,0.008560302667319775,0.0014928419841453433,0.5222413539886475,0.07339891046285629,1.8404999999999996
0.005641289055347443,0.0003869980573654175,0.11146016418933868,0.9513924717903137,-0.3078591525554657,0.008541506715118885,0.001489828573539853,0.5222402811050415,0.07366141676902771,1.8449999999999998
0.0055878013372421265,0.0004571303725242615,0.11097253859043121,0.9514020681381226,-0.30782991647720337,0.008522800169885159,0.001486835884861648,0.5222397446632385,0.07392152398824692,1.8495
0.0055358558893203735,0.0005276687443256378,0.1104891449213028,0.9514114856719971,-0.30780133605003357,0.008504071272909641,0.0014837267808616161,0.5222386717796326,0.07417894899845123,1.854
0.005485557019710541,0.0005984269082546234,0.1100103110074997,0.9514207243919373,-0.3077733516693115,0.008485446684062481,0.0014807236148044467,0.5222381949424744,0.07443313300609589,1.8585000000000003
0.0054369717836380005,0.0006693154573440552,0.10953639447689056,0.9514298439025879,-0.30774617195129395,0.008466974832117558,0.0014776780735701323,0.5222370624542236,0.07468368858098984,1.8630000000000004
0.005390159785747528,0.00074019655585289,0.10906754434108734,0.9514384865760803,-0.3077195882797241,0.00844857469201088,0.001474558375775814,0.522236168384552,0.07493032515048981,1.8674999999999997
0.005345135927200317,0.0008109733462333679,0.10860419273376465,0.9514470100402832,-0.3076935410499573,0.008430099114775658,0.001471449271775782,0.5222351551055908,0.07517256587743759,1.8719999999999999
0.005301959812641144,0.0008815675973892212,0.10814642906188965,0.9514553546905518,-0.3076682984828949,0.008411732502281666,0.0014682558830827475,0.5222340226173401,0.07541016489267349,1.8765
0.005260661244392395,0.000951867550611496,0.10769456624984741,0.9514634609222412,-0.3076438903808594,0.00839333888143301,0.0014648932265117764,0.522233247756958,0.07564274966716766,1.8810000000000002
0.005221284925937653,0.0010218210518360138,0.10724878311157227,0.9514713287353516,-0.30762025713920593,0.00837511196732521,0.0014615521067753434,0.5222321152687073,0.07587002962827682,1.8855000000000004
0.005183815956115723,0.0010913610458374023,0.10680936276912689,0.9514787793159485,-0.3075973391532898,0.008356804959475994,0.0014581156428903341,0.5222311615943909,0.0760916918516159,1.8899999999999997
0.005148276686668396,0.0011603906750679016,0.10637642443180084,0.9514861702919006,-0.30757516622543335,0.008338458836078644,0.0014544682344421744,0.5222299098968506,0.07630748301744461,1.8944999999999999
0.005114637315273285,0.0012288950383663177,0.10595020651817322,0.9514931440353394,-0.30755382776260376,0.008320214226841927,0.0014507576124742627,0.5222286581993103,0.07651709765195847,1.899
0.005082897841930389,0.0012968070805072784,0.10553087294101715,0.9515000581741333,-0.3075333535671234,0.008301850408315659,0.0014468885492533445,0.5222277641296387,0.07672032713890076,1.9035000000000002
0.005053043365478516,0.001364104449748993,0.10511849820613861,0.951506495475769,-0.30751365423202515,0.008283596485853195,0.0014428718714043498,0.5222264528274536,0.07691680639982224,1.9080000000000004
0.005025066435337067,0.0014307238161563873,0.1047133356332779,0.9515127539634705,-0.30749478936195374,0.008265265263617039,0.0014386649709194899,0.5222251415252686,0.07710644602775574,1.9124999999999996
0.00499889999628067,0.0014966465532779694,0.104315385222435,0.9515187740325928,-0.30747687816619873,0.00824680831283331,0.00143427902366966,0.5222237706184387,0.07728897035121918,1.9169999999999998
0.0049745142459869385,0.0015618577599525452,0.10392487049102783,0.9515244960784912,-0.30745965242385864,0.008228378370404243,0.0014296922599896789,0.5222225785255432,0.07746413350105286,1.9215
0.004951871931552887,0.0016263313591480255,0.10354176163673401,0.951529860496521,-0.3074434697628021,0.008209913969039917,0.0014249476371333003,0.5222209692001343,0.07763172686100006,1.9260000000000002
0.004930958151817322,0.001690015196800232,0.10316619277000427,0.9515349864959717,-0.30742818117141724,0.008191267028450966,0.001419854466803372,0.5222198963165283,0.07779161632061005,1.9305000000000003
0.004911676049232483,0.001752905547618866,0.10279823839664459,0.9515398144721985,-0.3074137568473816,0.008172598667442799,0.00141458201687783,0.5222182869911194,0.07794349640607834,1.9349999999999996
0.004893995821475983,0.00181502103805542,0.10243794322013855,0.9515442848205566,-0.30740031599998474,0.008153905160725117,0.0014090245822444558,0.5222166776657104,0.0780872330069542,1.9394999999999998
0.004877850413322449,0.0018762759864330292,0.10208532214164734,0.9515485763549805,-0.30738773941993713,0.008134938776493073,0.001403193105943501,0.5222151875495911,0.07822262495756149,1.944
0.004863157868385315,0.0019367486238479614,0.10174036026000977,0.9515525102615356,-0.3073762059211731,0.00811594445258379,0.0013970661675557494,0.522213876247406,0.0783495306968689,1.9485000000000001
0.004849910736083984,0.0019963569939136505,0.101403146982193,0.9515560865402222,-0.3073655068874359,0.008096722885966301,0.001390516641549766,0.5222123861312866,0.07846766710281372,1.9530000000000003
0.0048380047082901,0.002055104821920395,0.10107362270355225,0.9515593647956848,-0.3073558509349823,0.00807748269289732,0.0013837035512551665,0.5222107172012329,0.0785769447684288,1.9574999999999996
0.004827417433261871,0.002112995833158493,0.10075178742408752,0.9515623450279236,-0.3073471486568451,0.00805787742137909,0.0013765107141807675,0.5222089886665344,0.07867719233036041,1.9619999999999997
0.004818037152290344,0.002170030027627945,0.10043761134147644,0.9515649080276489,-0.30733948945999146,0.008038140833377838,0.0013689695624634624,0.5222076177597046,0.07876817882061005,1.9665
0.0048097968101501465,0.002226203680038452,0.10013115406036377,0.9515673518180847,-0.3073326647281647,0.008018177933990955,0.001361016882583499,0.522205650806427,0.07884981483221054,1.971
0.004802688956260681,0.002281438559293747,0.09983223676681519,0.9515694379806519,-0.307327002286911,0.007998042739927769,0.0013526949333027005,0.5222039222717285,0.07892189919948578,1.9755000000000003
0.004796639084815979,0.0023358091711997986,0.09954091906547546,0.9515710473060608,-0.30732229351997375,0.007977526634931564,0.0013438345631584525,0.52220219373703,0.07898420840501785,1.9800000000000004
0.004791542887687683,0.0023892857134342194,0.09925709664821625,0.9515724778175354,-0.30731847882270813,0.007956809364259243,0.0013345519546419382,0.5222004055976868,0.07903672754764557,1.9844999999999997
0.004787340760231018,0.002441827207803726,0.09898072481155396,0.9515734314918518,-0.3073158264160156,0.007935718633234501,0.0013247946044430137,0.5221985578536987,0.07907912135124207,1.9889999999999999
0.004784032702445984,0.0024934709072113037,0.09871166944503784,0.9515742063522339,-0.30731427669525146,0.007914463058114052,0.001314551685936749,0.5221965312957764,0.07911134511232376,1.9935
0.004781514406204224,0.0025441721081733704,0.09844993054866791,0.9515746831893921,-0.3073137104511261,0.007892681285738945,0.0013037811731919646,0.5221948027610779,0.07913316041231155,1.9980000000000002
0.004779741168022156,0.002593953162431717,0.09819547832012177,0.9515747427940369,-0.30731409788131714,0.007870788685977459,0.0012925355695188046,0.5221928358078003,0.0791444480419159,2.0025000000000004
0.004778653383255005,0.002642787992954254,0.09794804453849792,0.9515743851661682,-0.3073155879974365,0.007848303765058517,0.0012806563172489405,0.5221908688545227,0.07914508134126663,2.0069999999999997
0.004778236150741577,0.002690650522708893,0.09770774841308594,0.9515737891197205,-0.30731815099716187,0.007825503125786781,0.0012683129170909524,0.5221891403198242,0.07913485914468765,2.0115
0.0047784000635147095,0.0027375631034374237,0.0974743515253067,0.9515727758407593,-0.30732178688049316,0.007802335079759359,0.001255336101166904,0.5221871733665466,0.07911360263824463,2.016
0.004779115319252014,0.0027835145592689514,0.09724785387516022,0.951571524143219,-0.30732646584510803,0.007778695784509182,0.0012417889665812254,0.522185206413269,0.07908119261264801,2.0205
0.004780344665050507,0.002828489989042282,0.09702801704406738,0.9515698552131653,-0.30733224749565125,0.007754632271826267,0.001227597938850522,0.522183358669281,0.07903740555047989,2.0250000000000004
0.004782028496265411,0.0028724856674671173,0.09681488573551178,0.9515679478645325,-0.3073391616344452,0.007730241399258375,0.0012128156377002597,0.5221811532974243,0.0789821445941925,2.0294999999999996
0.004784129559993744,0.0029154904186725616,0.09660828113555908,0.9515654444694519,-0.3073471784591675,0.007705207914113998,0.0011973782675340772,0.5221788883209229,0.07891526073217392,2.034
0.00478663295507431,0.002957504242658615,0.09640803933143616,0.951562762260437,-0.3073562979698181,0.007679800968617201,0.0011813706951215863,0.5221766829490662,0.07883650809526443,2.0385
0.004789493978023529,0.0029985010623931885,0.0962141752243042,0.9515596628189087,-0.30736660957336426,0.007653776090592146,0.0011646135244518518,0.5221747159957886,0.0787457525730133,2.043
0.0047926828265190125,0.003038506954908371,0.0960264652967453,0.9515562057495117,-0.30737799406051636,0.007627466227859259,0.0011472541373223066,0.522172749042511,0.078642837703228,2.0475000000000003
0.004796162247657776,0.003077484667301178,0.09584486484527588,0.9515523314476013,-0.3073905408382416,0.007600560784339905,0.0011292502749711275,0.5221704840660095,0.07852763682603836,2.0519999999999996
0.004799887537956238,0.0031154751777648926,0.0956692099571228,0.9515482783317566,-0.30740422010421753,0.007573049049824476,0.0011105810990557075,0.5221686363220215,0.07840000092983246,2.0564999999999998
0.004803881049156189,0.0031524375081062317,0.09549933671951294,0.9515436887741089,-0.307419091463089,0.0075450679287314415,0.0010911719873547554,0.5221664309501648,0.07825963199138641,2.061
0.004808098077774048,0.0031883604824543,0.09533524513244629,0.9515386819839478,-0.30743518471717834,0.0075166174210608006,0.0010711818467825651,0.5221643447875977,0.07810655236244202,2.0655
0.00481250137090683,0.0032232776284217834,0.09517669677734375,0.9515333771705627,-0.3074524998664856,0.007487597409635782,0.0010504202218726277,0.5221620798110962,0.07794047147035599,2.0700000000000003
0.004817068576812744,0.0032571926712989807,0.09502360224723816,0.9515276551246643,-0.3074709177017212,0.007458081468939781,0.0010290667414665222,0.5221602916717529,0.07776124775409698,2.0744999999999996
0.004821807146072388,0.0032900944352149963,0.09487585723400116,0.9515215754508972,-0.3074904978275299,0.007427968550473452,0.0010069414274767041,0.5221577286720276,0.07756878435611725,2.0789999999999997
0.0048267170786857605,0.0033219531178474426,0.09473331272602081,0.9515150189399719,-0.3075113892555237,0.007397373206913471,0.0009842664003372192,0.5221555233001709,0.07736290991306305,2.0835
0.0048317089676856995,0.003352820873260498,0.09459586441516876,0.9515081644058228,-0.3075336217880249,0.007366302888840437,0.0009608512045815587,0.5221536159515381,0.07714343816041946,2.088
0.004836834967136383,0.003382660448551178,0.09446340799331665,0.9515009522438049,-0.30755695700645447,0.007334664463996887,0.0009368860628455877,0.5221517086029053,0.07691027224063873,2.0925000000000002
0.004842087626457214,0.003411516547203064,0.09433569014072418,0.9514932036399841,-0.3075816035270691,0.007302508689463139,0.0009121805196627975,0.5221492648124695,0.07666320353746414,2.0970000000000004
0.004847384989261627,0.0034393928945064545,0.09421275556087494,0.9514851570129395,-0.30760765075683594,0.0072699799202382565,0.000886882480699569,0.522146999835968,0.07640214264392853,2.1014999999999997
0.004852809011936188,0.0034662485122680664,0.09409439563751221,0.9514765739440918,-0.3076349198818207,0.007236879784613848,0.0008609812357462943,0.5221452116966248,0.07612697780132294,2.106
0.004858292639255524,0.0034921467304229736,0.09398046135902405,0.9514676332473755,-0.3076634109020233,0.007203306071460247,0.0008344555972144008,0.5221428275108337,0.07583749294281006,2.1105
0.004863813519477844,0.00351710245013237,0.09387087821960449,0.951458215713501,-0.3076933026313782,0.007169261109083891,0.000807389966212213,0.5221407413482666,0.07553372532129288,2.115
0.004869416356086731,0.003541070967912674,0.0937654972076416,0.9514483213424683,-0.30772456526756287,0.0071349190548062325,0.0007797948783263564,0.5221386551856995,0.07521543651819229,2.1195000000000004
0.004875071346759796,0.0035641342401504517,0.09366415441036224,0.9514382481575012,-0.3077571392059326,0.007100011222064495,0.0007515751058235765,0.5221367478370667,0.07488249987363815,2.1239999999999997
0.004880763590335846,0.0035862401127815247,0.09356682002544403,0.9514275193214417,-0.3077910542488098,0.007064772304147482,0.0007228465401567519,0.5221343636512756,0.07453504949808121,2.1285
0.0048864856362342834,0.0036074593663215637,0.09347333014011383,0.9514163136482239,-0.30782628059387207,0.007029145024716854,0.0006936092977412045,0.5221326351165771,0.07417275756597519,2.133
0.004892244935035706,0.0036277808248996735,0.09338356554508209,0.9514047503471375,-0.30786293745040894,0.006993195042014122,0.0006639586063101888,0.5221302509307861,0.07379567623138428,2.1375
0.0048980191349983215,0.003647223114967346,0.09329739212989807,0.9513928890228271,-0.3079010248184204,0.006956865079700947,0.0006337990635074675,0.5221283435821533,0.07340371608734131,2.1420000000000003
0.004903815686702728,0.0036658085882663727,0.09321467578411102,0.9513802528381348,-0.3079404830932617,0.0069202943705022335,0.0006032677483744919,0.5221264362335205,0.07299688458442688,2.1464999999999996
0.00490964949131012,0.0036835670471191406,0.09313535690307617,0.9513674378395081,-0.3079812824726105,0.006883386988192797,0.0005723226349800825,0.5221242904663086,0.07257508486509323,2.151
0.004915498197078705,0.0037004798650741577,0.09305925667285919,0.9513539671897888,-0.3080235421657562,0.0068463352508842945,0.0005410164012573659,0.5221219658851624,0.07213837653398514,2.1555
0.004921324551105499,0.0037166178226470947,0.09298636019229889,0.9513401389122009,-0.3080671429634094,0.006808952894061804,0.0005093489307910204,0.5221202969551086,0.0716867446899414,2.16
0.004927188158035278,0.0037319697439670563,0.09291645884513855,0.9513257145881653,-0.3081122636795044,0.006771480198949575,0.00047744697076268494,0.522118091583252,0.07122020423412323,2.1645000000000003
0.004933014512062073,0.0037465691566467285,0.09284950792789459,0.9513110518455505,-0.3081586956977844,0.006733767222613096,0.00044517312198877335,0.522116482257843,0.07073882222175598,2.1689999999999996
0.004938855767250061,0.0037604570388793945,0.09278537333011627,0.951295793056488,-0.3082066476345062,0.006695953663438559,0.0004127176071051508,0.5221142768859863,0.07024265080690384,2.1734999999999998
0.0049446821212768555,0.003773607313632965,0.09272396564483643,0.9512801170349121,-0.3082558810710907,0.0066579608246684074,0.00037996398168615997,0.5221126675605774,0.06973174959421158,2.178
0.004950501024723053,0.0037861019372940063,0.09266515076160431,0.951263964176178,-0.30830663442611694,0.006620028521865606,0.0003471449890639633,0.5221105217933655,0.06920628249645233,2.1825
0.00495629757642746,0.003797907382249832,0.09260892868041992,0.9512473344802856,-0.30835863947868347,0.006581979338079691,0.0003140700573567301,0.5221086144447327,0.06866638362407684,2.1870000000000003
0.004962056875228882,0.003809083253145218,0.09255506098270416,0.9512302279472351,-0.308412104845047,0.006543900817632675,0.00028088735416531563,0.522106945514679,0.06811210513114929,2.1914999999999996
0.004967816174030304,0.003819648176431656,0.09250356256961823,0.9512127637863159,-0.30846697092056274,0.006505896802991629,0.00024766032584011555,0.5221049785614014,0.06754384189844131,2.1959999999999997
0.0049735382199287415,0.00382961705327034,0.09245432913303375,0.9511947631835938,-0.308523029088974,0.006467779166996479,0.00021435710368677974,0.5221032500267029,0.06696166098117828,2.2005
0.004979223012924194,0.003839019685983658,0.0924072116613388,0.9511765241622925,-0.3085806369781494,0.006429932080209255,0.0001810201065381989,0.5221013426780701,0.06636577844619751,2.205
0.004984855651855469,0.003847908228635788,0.09236219525337219,0.9511574506759644,-0.3086395263671875,0.006392144598066807,0.00014768095570616424,0.522099494934082,0.06575644761323929,2.2095000000000002
0.0049904584884643555,0.0038562528789043427,0.09231916069984436,0.9511383771896362,-0.30869975686073303,0.0063544102013111115,0.00011431853636167943,0.5220979452133179,0.06513392925262451,2.2140000000000004
0.004996016621589661,0.003864094614982605,0.09227804839611053,0.9511186480522156,-0.30876120924949646,0.00631687231361866,8.11339559732005e-05,0.5220959782600403,0.06449878960847855,2.2184999999999997
0.005001522600650787,0.003871466964483261,0.09223872423171997,0.9510985612869263,-0.30882391333580017,0.006279520690441132,4.7978970542317256e-05,0.5220944285392761,0.06385112553834915,2.223
0.005006976425647736,0.0038784071803092957,0.09220120310783386,0.9510779976844788,-0.30888786911964417,0.006242372561246157,1.4895983440510463e-05,0.522092878818512,0.063191257417202,2.2275
0.005012348294258118,0.0038849152624607086,0.09216536581516266,0.9510570764541626,-0.30895301699638367,0.006205454468727112,-1.8019745766650885e-05,0.5220908522605896,0.06251973658800125,2.232
0.005017697811126709,0.0038910172879695892,0.092131108045578,0.9510357975959778,-0.3090192973613739,0.00616874173283577,-5.074700675322674e-05,0.5220891237258911,0.061836857348680496,2.2365000000000004
0.0050229355692863464,0.003896743059158325,0.09209839999675751,0.9510141015052795,-0.3090866804122925,0.006132370326668024,-8.323282963829115e-05,0.5220876932144165,0.061143241822719574,2.2409999999999997
0.005028136074542999,0.003902103751897812,0.09206721186637878,0.9509920477867126,-0.30915528535842896,0.0060963500291109085,-0.00011548776819836348,0.522085964679718,0.060439251363277435,2.2455
0.005033224821090698,0.003907136619091034,0.09203745424747467,0.9509696960449219,-0.3092249035835266,0.006060615181922913,-0.00014755419397260994,0.5220841765403748,0.05972545966506004,2.25
0.005038276314735413,0.003911849111318588,0.09200899302959442,0.9509468078613281,-0.3092956244945526,0.006025198847055435,-0.00017934721836354584,0.5220826864242554,0.059002142399549484,2.2545
0.005043230950832367,0.003916263580322266,0.09198185801506042,0.9509236812591553,-0.30936726927757263,0.005990093108266592,-0.00021082456805743277,0.5220810174942017,0.05826999247074127,2.2590000000000003
0.005048088729381561,0.003920398652553558,0.09195597469806671,0.9509003162384033,-0.30943983793258667,0.005955370143055916,-0.0002420284872641787,0.5220794081687927,0.057529937475919724,2.2634999999999996
0.0050528645515441895,0.003924291580915451,0.0919312983751297,0.9508765935897827,-0.30951347947120667,0.005921151954680681,-0.0002728530380409211,0.522077739238739,0.05678192898631096,2.268
0.005057543516159058,0.003927923738956451,0.09190776944160461,0.9508525729179382,-0.3095878064632416,0.005887266248464584,-0.0003033193643204868,0.5220761299133301,0.05602695792913437,2.2725
0.005062125623226166,0.0039313361048698425,0.09188532829284668,0.9508283734321594,-0.3096631169319153,0.005853848531842232,-0.00033336380147375166,0.5220746397972107,0.05526556447148323,2.277
0.005066625773906708,0.0039345622062683105,0.09186391532421112,0.9508035778999329,-0.3097390830516815,0.005820841062813997,-0.00036313451710157096,0.5220730900764465,0.05449825897812843,2.2815000000000003
0.00507102906703949,0.003937572240829468,0.09184351563453674,0.9507789015769958,-0.30981579422950745,0.005788328591734171,-0.00039244091021828353,0.5220715403556824,0.05372604727745056,2.2859999999999996
0.005075313150882721,0.003940429538488388,0.09182409942150116,0.9507538080215454,-0.3098931908607483,0.005756236147135496,-0.0004213040811009705,0.5220699906349182,0.05294913798570633,2.2904999999999998
0.005079507827758789,0.003943111747503281,0.09180556237697601,0.9507285356521606,-0.3099711835384369,0.005724593531340361,-0.0004497449554037303,0.5220683217048645,0.052168432623147964,2.295
0.005083560943603516,0.003945641219615936,0.09178796410560608,0.9507030248641968,-0.3100498914718628,0.005693514831364155,-0.0004777001158799976,0.5220670104026794,0.05138456076383591,2.2995
0.005087517201900482,0.003948073834180832,0.0917711853981018,0.9506773948669434,-0.3101290166378021,0.005662919953465462,-0.0005052330670878291,0.5220653414726257,0.05059829726815224,2.3040000000000003
0.005091384053230286,0.003950372338294983,0.09175519645214081,0.9506516456604004,-0.31020861864089966,0.0056328121572732925,-0.0005321740172803402,0.5220639109611511,0.049810148775577545,2.3085000000000004
0.0050951167941093445,0.003952566534280777,0.09173999726772308,0.9506257176399231,-0.310288667678833,0.005603077821433544,-0.0005587773048318923,0.5220624208450317,0.04902085289359093,2.3129999999999997
0.005098722875118256,0.003954671323299408,0.09172557294368744,0.9505996108055115,-0.3103691041469574,0.005574082024395466,-0.0005847885040566325,0.5220609307289124,0.04823113605380058,2.3175
0.00510222464799881,0.00395670160651207,0.09171181917190552,0.9505733847618103,-0.3104499280452728,0.0055455174297094345,-0.0006103135528974235,0.5220593214035034,0.04744165390729904,2.322
0.005105607211589813,0.003958646208047867,0.09169876575469971,0.9505470991134644,-0.31053099036216736,0.005517447367310524,-0.0006353735807351768,0.522057831287384,0.04665309190750122,2.3265000000000002
0.005108870565891266,0.003960546106100082,0.09168638288974762,0.9505206346511841,-0.3106123208999634,0.005489968694746494,-0.0006597776664420962,0.5220564603805542,0.04586588218808174,2.3310000000000004
0.0051120370626449585,0.003962378948926926,0.09167459607124329,0.950494110584259,-0.3106936514377594,0.005463027395308018,-0.0006837587570771575,0.5220552086830139,0.045080870389938354,2.3354999999999997
0.005115054547786713,0.003964189440011978,0.0916634351015091,0.950467586517334,-0.31077539920806885,0.005436616949737072,-0.0007071477011777461,0.522053599357605,0.0442986898124218,2.34
0.005117952823638916,0.003965955227613449,0.09165287017822266,0.9504410028457642,-0.31085702776908875,0.005410685669630766,-0.0007300286670215428,0.5220521092414856,0.043520040810108185,2.3445
0.005120754241943359,0.003967683762311935,0.091642826795578,0.9504144191741943,-0.3109387159347534,0.005385340191423893,-0.0007522747619077563,0.5220507383346558,0.042745232582092285,2.349
0.00512339174747467,0.003969419747591019,0.09163334965705872,0.9503878355026245,-0.31102046370506287,0.005360615439713001,-0.0007740129949524999,0.5220493674278259,0.041974954307079315,2.3535000000000004
0.005125947296619415,0.003971122205257416,0.09162437915802002,0.9503612518310547,-0.31110212206840515,0.005336300935596228,-0.0007952008745633066,0.522047758102417,0.041209813207387924,2.3579999999999997
0.005128361284732819,0.003972850739955902,0.09161588549613953,0.9503345489501953,-0.3111836314201355,0.005312529858201742,-0.0008157958509400487,0.5220464468002319,0.04045018181204796,2.3625
0.005130656063556671,0.003974549472332001,0.09160788357257843,0.950308084487915,-0.31126508116722107,0.005289473105221987,-0.0008358614286407828,0.5220450162887573,0.0396968275308609,2.367
0.00513283908367157,0.003976259380578995,0.09160034358501434,0.95028156042099,-0.3113463521003723,0.005266842897981405,-0.0008553555235266685,0.5220437049865723,0.03895001858472824,2.3715
0.005134887993335724,0.0039779990911483765,0.09159322082996368,0.9502550959587097,-0.31142735481262207,0.0052447146736085415,-0.0008743200451135635,0.5220421552658081,0.03821014240384102,2.3760000000000003
0.005136832594871521,0.003979746252298355,0.09158653020858765,0.9502286911010742,-0.31150808930397034,0.005223142448812723,-0.0008926279260776937,0.5220409035682678,0.03747766464948654,2.3804999999999996
0.00513865053653717,0.003981512039899826,0.09158027172088623,0.9502025246620178,-0.31158846616744995,0.005202144384384155,-0.0009103851043619215,0.5220395922660828,0.03675330802798271,2.385
0.005140364170074463,0.003983296453952789,0.09157438576221466,0.9501763582229614,-0.3116684854030609,0.005181633401662111,-0.0009276339551433921,0.5220381617546082,0.03603707626461983,2.3895
0.005141958594322205,0.00398511067032814,0.09156888723373413,0.9501502513885498,-0.3117482364177704,0.005161762703210115,-0.0009442471200600266,0.5220368504524231,0.03532930836081505,2.394
0.0051434338092803955,0.003986947238445282,0.09156374633312225,0.9501243829727173,-0.31182757019996643,0.005142408423125744,-0.0009603093494661152,0.522035539150238,0.034630488604307175,2.3985000000000003
0.0051448047161102295,0.003988839685916901,0.09155897796154022,0.9500985741615295,-0.3119063377380371,0.005123476963490248,-0.0009757994557730854,0.5220340490341187,0.033940937370061874,2.4029999999999996
0.005146041512489319,0.003990761935710907,0.09155455231666565,0.9500729441642761,-0.3119845986366272,0.005105109885334969,-0.0009907385101541877,0.5220327377319336,0.033260468393564224,2.4074999999999998
0.005147203803062439,0.003992713987827301,0.09155040979385376,0.950047492980957,-0.31206247210502625,0.0050872755236923695,-0.0010051054414361715,0.5220315456390381,0.03258994594216347,2.412
0.0051482245326042175,0.003994710743427277,0.09154662489891052,0.9500221014022827,-0.3121398091316223,0.005070019979029894,-0.0010188787709921598,0.5220302939414978,0.03192897140979767,2.4165
0.00514916330575943,0.003996744751930237,0.09154313802719116,0.949997067451477,-0.31221646070480347,0.005053150001913309,-0.001032185973599553,0.5220288634300232,0.03127815201878548,2.4210000000000003
0.005149967968463898,0.003998838365077972,0.09153996407985687,0.9499720931053162,-0.31229251623153687,0.005036827642470598,-0.0010448782704770565,0.5220277905464172,0.030637497082352638,2.4255000000000004
0.005150683224201202,0.004000961780548096,0.09153705835342407,0.9499472379684448,-0.3123679757118225,0.005021053832024336,-0.0010570193408057094,0.5220267176628113,0.03000696562230587,2.4299999999999997
0.005151323974132538,0.004003141075372696,0.09153442084789276,0.9499228596687317,-0.3124428987503052,0.005005850922316313,-0.0010685458546504378,0.5220251083374023,0.02938688173890114,2.4345
0.005151852965354919,0.004005350172519684,0.09153206646442413,0.9498984813690186,-0.3125169575214386,0.0049909669905900955,-0.0010795631678774953,0.5220240354537964,0.02877728082239628,2.439
0.005152270197868347,0.0040076300501823425,0.09152993559837341,0.9498743414878845,-0.31259047985076904,0.004976685158908367,-0.0010901140049099922,0.5220229029655457,0.028177989646792412,2.4435000000000002
0.005152605473995209,0.004009950906038284,0.09152808785438538,0.9498504996299744,-0.3126632273197174,0.004962868522852659,-0.0011000290978699923,0.5220217108726501,0.02758929878473282,2.4480000000000004
0.0051528215408325195,0.004012316465377808,0.09152649343013763,0.9498268961906433,-0.31273511052131653,0.00494946725666523,-0.0011095409281551838,0.5220209360122681,0.027010992169380188,2.4524999999999997
0.005152970552444458,0.004014737904071808,0.09152509272098541,0.949803352355957,-0.3128064274787903,0.004936638753861189,-0.0011184377362951636,0.5220197439193726,0.026443293318152428,2.457
0.0051530152559280396,0.004017200320959091,0.09152394533157349,0.9497802257537842,-0.31287696957588196,0.004924242850393057,-0.0011268043890595436,0.5220184922218323,0.02588602527976036,2.4615
0.005153007805347443,0.004019699990749359,0.09152297675609589,0.9497573375701904,-0.31294670701026917,0.004912335425615311,-0.0011346410028636456,0.5220174789428711,0.02533920668065548,2.466
0.005152888596057892,0.004022274166345596,0.09152226150035858,0.9497346878051758,-0.3130156099796295,0.004900830332189798,-0.0011420107912272215,0.5220164060592651,0.024802708998322487,2.4705000000000004
0.005152687430381775,0.004024878144264221,0.0915217399597168,0.949712336063385,-0.3130837678909302,0.004889780655503273,-0.0011488293530419469,0.5220152735710144,0.024276530370116234,2.4749999999999996
0.005152419209480286,0.004027526825666428,0.09152139723300934,0.949690043926239,-0.31315115094184875,0.004879265557974577,-0.0011552022770047188,0.5220147371292114,0.02376042865216732,2.4795
0.00515206903219223,0.004030235111713409,0.0915212631225586,0.9496682286262512,-0.3132176399230957,0.004869106691330671,-0.0011610236251726747,0.5220136642456055,0.023254532366991043,2.484
0.005151644349098206,0.004032973200082779,0.09152129292488098,0.9496466517448425,-0.3132832944393158,0.0048594181425869465,-0.0011663360055536032,0.52201247215271,0.022758569568395615,2.4885
0.0051511600613594055,0.004035778343677521,0.09152154624462128,0.9496252536773682,-0.3133479952812195,0.004850148223340511,-0.0011711815604940057,0.522011935710907,0.022272493690252304,2.4930000000000003
0.005150593817234039,0.0040385909378528595,0.09152193367481232,0.9496041536331177,-0.313412070274353,0.004841354209929705,-0.0011755817104130983,0.522010862827301,0.021796029061079025,2.4974999999999996
0.00514993816614151,0.004041481763124466,0.09152249991893768,0.9495834112167358,-0.31347519159317017,0.00483295600861311,-0.00117947265971452,0.5220102071762085,0.02132928930222988,2.502
0.005149237811565399,0.004044398665428162,0.09152324497699738,0.9495628476142883,-0.31353744864463806,0.004825012292712927,-0.0011829182039946318,0.5220092535018921,0.020871851593255997,2.5065
0.005148477852344513,0.004047360271215439,0.09152412414550781,0.9495426416397095,-0.31359875202178955,0.004817410837858915,-0.0011858968064188957,0.5220085382461548,0.020423803478479385,2.511
0.005147650837898254,0.004050362855195999,0.09152516722679138,0.9495226144790649,-0.31365931034088135,0.004810221493244171,-0.0011884300038218498,0.5220078825950623,0.019984887912869453,2.5155000000000003
0.005146779119968414,0.004053391516208649,0.09152631461620331,0.9495030045509338,-0.31371915340423584,0.004803476855158806,-0.0011905176797881722,0.5220071077346802,0.01955503411591053,2.5199999999999996
0.005145832896232605,0.004056483507156372,0.09152761101722717,0.9494834542274475,-0.31377801299095154,0.004797153640538454,-0.0011921384138986468,0.5220065116882324,0.01913384534418583,2.5244999999999997
0.005144819617271423,0.004059586673974991,0.09152911603450775,0.9494644403457642,-0.31383582949638367,0.004791183862835169,-0.001193271134980023,0.5220059156417847,0.018721381202340126,2.529
0.005143783986568451,0.00406273826956749,0.0915306806564331,0.9494456648826599,-0.3138929307460785,0.004785563796758652,-0.001194043317809701,0.5220054388046265,0.018317462876439095,2.5335
0.005142666399478912,0.004065927118062973,0.0915323942899704,0.9494269490242004,-0.3139491379261017,0.00478034932166338,-0.0011943272547796369,0.5220047831535339,0.01792175881564617,2.5380000000000003
0.005141526460647583,0.004069142043590546,0.09153421223163605,0.9494087100028992,-0.314004510641098,0.00477555301040411,-0.0011942294659093022,0.5220046043395996,0.017534280195832253,2.5425000000000004
0.005140334367752075,0.0040723904967308044,0.09153617918491364,0.9493907690048218,-0.3140590786933899,0.00477104214951396,-0.0011937074596062303,0.5220041871070862,0.01715487241744995,2.5469999999999997
0.005139090120792389,0.004075672477483749,0.09153825044631958,0.9493729472160339,-0.3141127824783325,0.004767011385411024,-0.0011927819577977061,0.5220035910606384,0.016783246770501137,2.5515
0.005137830972671509,0.0040789879858493805,0.09154042601585388,0.9493555426597595,-0.31416553258895874,0.004763247910887003,-0.0011914958013221622,0.5220034718513489,0.016419313848018646,2.556
0.0051364898681640625,0.0040823109447956085,0.09154270589351654,0.9493383765220642,-0.3142174780368805,0.004759837873280048,-0.0011897427029907703,0.5220031142234802,0.0160629004240036,2.5605
0.0051351264119148254,0.004085693508386612,0.09154509007930756,0.949321448802948,-0.31426864862442017,0.004756832029670477,-0.0011876289499923587,0.5220030546188354,0.01571383886039257,2.5650000000000004
0.005133725702762604,0.004089087247848511,0.09154759347438812,0.9493048191070557,-0.3143189251422882,0.004754157271236181,-0.0011850484879687428,0.5220028162002563,0.015372022055089474,2.5694999999999997
0.0051322877407073975,0.004092495888471603,0.09155017137527466,0.9492884278297424,-0.31436824798583984,0.004751750733703375,-0.0011822343803942204,0.5220028162002563,0.01503725815564394,2.574
0.0051308274269104,0.004095938056707382,0.09155283868312836,0.9492723941802979,-0.3144168555736542,0.004749717656522989,-0.0011789960553869605,0.522002637386322,0.014709445647895336,2.5785
0.0051293447613716125,0.004099387675523758,0.09155558049678802,0.9492564797401428,-0.3144647479057312,0.0047480384819209576,-0.0011753968428820372,0.5220028162002563,0.01438836194574833,2.583
0.005127817392349243,0.00410287082195282,0.09155842661857605,0.949241042137146,-0.31451180577278137,0.004746682941913605,-0.0011713735293596983,0.522002637386322,0.014073877595365047,2.5875000000000004
0.005126252770423889,0.004106383770704269,0.09156133234500885,0.9492257237434387,-0.3145579397678375,0.00474562169983983,-0.0011670528911054134,0.522002637386322,0.013766025193035603,2.5919999999999996
0.005124665796756744,0.004109907895326614,0.09156434237957001,0.9492107033729553,-0.3146032691001892,0.004744948819279671,-0.0011623712489381433,0.5220029354095459,0.013464477844536304,2.5965
0.005123071372509003,0.004113446921110153,0.09156741201877594,0.9491958618164062,-0.314647912979126,0.004744443576782942,-0.0011573716765269637,0.522003173828125,0.013169236481189728,2.601
0.00512145459651947,0.004117000848054886,0.09157057106494904,0.9491813778877258,-0.3146916925907135,0.004744378849864006,-0.0011519475374370813,0.5220037698745728,0.012880092486739159,2.6055
0.005119793117046356,0.004120565950870514,0.0915737897157669,0.9491670727729797,-0.31473469734191895,0.004744492005556822,-0.0011462689144536853,0.5220039486885071,0.012596992775797844,2.6100000000000003
0.005118131637573242,0.004124153405427933,0.09157706797122955,0.9491530656814575,-0.31477707624435425,0.004745020065456629,-0.0011402082163840532,0.522004246711731,0.0123197752982378,2.6144999999999996
0.005116455256938934,0.00412774458527565,0.09158037602901459,0.9491393566131592,-0.3148186206817627,0.004745754413306713,-0.0011339141055941582,0.5220046043395996,0.012048369273543358,2.6189999999999998
0.005114756524562836,0.004131365567445755,0.09158377349376678,0.9491257667541504,-0.31485939025878906,0.004746734164655209,-0.0011273015988990664,0.5220050811767578,0.01178261823952198,2.6235
0.005113035440444946,0.004134994000196457,0.09158724546432495,0.9491124749183655,-0.31489938497543335,0.004748115316033363,-0.0011203071335330606,0.5220057368278503,0.011522507295012474,2.628
0.00511130690574646,0.004138614982366562,0.0915907472372055,0.9490994215011597,-0.3149387240409851,0.00474961381405592,-0.0011131217470392585,0.5220063924789429,0.01126791164278984,2.6325000000000003
0.00510956346988678,0.004142250865697861,0.09159430861473083,0.9490866661071777,-0.3149772882461548,0.004751542583107948,-0.001105490722693503,0.5220072269439697,0.011018717661499977,2.6369999999999996
0.005107812583446503,0.004145905375480652,0.09159789979457855,0.9490741491317749,-0.3150152564048767,0.004753668326884508,-0.0010976477060467005,0.5220080614089966,0.01077483594417572,2.6414999999999997
0.005106039345264435,0.0041495636105537415,0.09160156548023224,0.9490617513656616,-0.31505241990089417,0.004756024572998285,-0.0010894860606640577,0.522009015083313,0.010536196641623974,2.646
0.005104288458824158,0.004153221845626831,0.09160526096820831,0.9490495920181274,-0.31508901715278625,0.004758673254400492,-0.0010810912353917956,0.5220096707344055,0.010302710346877575,2.6505
0.005102507770061493,0.004156876355409622,0.09160900115966797,0.9490376710891724,-0.3151246905326843,0.004761571995913982,-0.0010723990853875875,0.522010862827301,0.010074286721646786,2.6550000000000002
0.005100719630718231,0.0041605569422245026,0.09161275625228882,0.9490260481834412,-0.3151599168777466,0.004764765501022339,-0.0010634525679051876,0.5220120549201965,0.009850932285189629,2.6595000000000004
0.005098946392536163,0.004164222627878189,0.09161657094955444,0.9490146040916443,-0.31519442796707153,0.004768106620758772,-0.0010542088421061635,0.5220131278038025,0.009632442146539688,2.6639999999999997
0.005097135901451111,0.004167914390563965,0.09162044525146484,0.949003279209137,-0.3152281939983368,0.004771714098751545,-0.0010447105159983039,0.5220142006874084,0.009418856352567673,2.6685
0.005095340311527252,0.004171587526798248,0.09162430465221405,0.9489922523498535,-0.31526145339012146,0.004775611218065023,-0.0010349577059969306,0.5220152735710144,0.00921006128191948,2.673
0.0050935521721839905,0.004175256937742233,0.09162819385528564,0.948981523513794,-0.31529390811920166,0.004779687151312828,-0.0010249500628560781,0.5220167636871338,0.009005983360111713,2.6775
0.005091749131679535,0.004178941249847412,0.09163214266300201,0.9489709138870239,-0.31532588601112366,0.0047839912585914135,-0.0010147304274141788,0.5220180749893188,0.008806603960692883,2.6820000000000004
0.005089953541755676,0.004182625561952591,0.09163607656955719,0.9489604234695435,-0.31535717844963074,0.004788495600223541,-0.0010042559588328004,0.522019624710083,0.008611790835857391,2.6864999999999997
0.005088157951831818,0.004186298698186874,0.09164007008075714,0.9489501118659973,-0.3153879642486572,0.0047933245077729225,-0.0009935692651197314,0.5220213532447815,0.00842156633734703,2.691
0.005086347460746765,0.004189983010292053,0.09164409339427948,0.9489401578903198,-0.315418004989624,0.004798202775418758,-0.00098260713275522,0.5220229625701904,0.008235803805291653,2.6955
0.0050845667719841,0.00419364869594574,0.09164808690547943,0.9489303231239319,-0.315447598695755,0.004803450312465429,-0.0009714324842207134,0.5220246911048889,0.008054460398852825,2.7
0.0050827860832214355,0.004197321832180023,0.09165212512016296,0.9489206671714783,-0.315476655960083,0.004808854777365923,-0.0009600246557965875,0.5220265984535217,0.007877510040998459,2.7045000000000003
0.005080990493297577,0.00420098751783371,0.09165617823600769,0.948911190032959,-0.3155049979686737,0.004814396612346172,-0.000948447035625577,0.5220284461975098,0.007704862393438816,2.7089999999999996
0.005079224705696106,0.004204653203487396,0.09166024625301361,0.9489020109176636,-0.3155328929424286,0.004820202011615038,-0.0009365935693494976,0.5220304727554321,0.007536464836448431,2.7135
0.005077451467514038,0.004208307713270187,0.09166431427001953,0.9488928318023682,-0.3155601918697357,0.004826155956834555,-0.0009245914989151061,0.5220324397087097,0.00737225404009223,2.718
0.005075693130493164,0.004211965948343277,0.09166839718818665,0.9488839507102966,-0.31558701395988464,0.004832351114600897,-0.0009123774361796677,0.5220346450805664,0.007212198339402676,2.7225
0.00507393479347229,0.004215609282255173,0.09167249500751495,0.9488751292228699,-0.3156132400035858,0.004838710185140371,-0.0008999087731353939,0.5220364332199097,0.007056222762912512,2.7270000000000003
0.00507219135761261,0.00421924889087677,0.09167659282684326,0.9488665461540222,-0.31563901901245117,0.004845254123210907,-0.0008872703183442354,0.5220389366149902,0.0069042593240737915,2.7314999999999996
0.00507044792175293,0.00422288104891777,0.09168072044849396,0.9488581418991089,-0.3156641721725464,0.004851977340877056,-0.0008744832593947649,0.5220412015914917,0.00675626564770937,2.7359999999999998
0.005068734288215637,0.004226505756378174,0.09168483316898346,0.9488498568534851,-0.3156889081001282,0.004858881235122681,-0.000861505453940481,0.5220436453819275,0.006612211931496859,2.7405
0.005066998302936554,0.004230130463838577,0.09168893098831177,0.9488418698310852,-0.31571316719055176,0.004865976050496101,-0.0008482943521812558,0.5220461487770081,0.0064719500951468945,2.745
0.0050652846693992615,0.0042337290942668915,0.09169302880764008,0.9488340020179749,-0.31573686003685,0.004873182158917189,-0.0008349559502676129,0.5220488905906677,0.0063355159945786,2.7495000000000003
0.005063600838184357,0.0042373426258563995,0.09169715642929077,0.9488261342048645,-0.31576013565063477,0.004880603402853012,-0.0008214051485992968,0.5220513939857483,0.006202799268066883,2.7539999999999996
0.005061909556388855,0.0042409226298332214,0.09170128405094147,0.948818564414978,-0.31578293442726135,0.004888169001787901,-0.0008077060920186341,0.5220538973808289,0.006073744036257267,2.7584999999999997
0.005060210824012756,0.004244521260261536,0.09170538187026978,0.9488111138343811,-0.3158052861690521,0.004895922262221575,-0.000793858605902642,0.5220566987991333,0.005948293954133987,2.763
0.005058571696281433,0.004248090088367462,0.09170947968959808,0.948803722858429,-0.31582722067832947,0.004903730936348438,-0.0007797988364472985,0.5220596194267273,0.005826408043503761,2.7675
0.005056925117969513,0.00425165519118309,0.09171357750892639,0.9487966299057007,-0.3158486485481262,0.004911716096103191,-0.0007656330126337707,0.5220625996589661,0.00570798059925437,2.7720000000000002
0.005055293440818787,0.0042551979422569275,0.0917176753282547,0.9487894773483276,-0.3158697187900543,0.004919921979308128,-0.0007513188174925745,0.5220656991004944,0.005593014881014824,2.7765000000000004
0.005053669214248657,0.004258729517459869,0.09172172844409943,0.9487825632095337,-0.3158903419971466,0.004928264766931534,-0.0007368347723968327,0.5220685601234436,0.005481366068124771,2.7809999999999997
0.0050520747900009155,0.004262261092662811,0.09172582626342773,0.9487758874893188,-0.31591057777404785,0.00493677519261837,-0.0007222025305964053,0.5220720171928406,0.005373003892600536,2.7855
0.005050472915172577,0.004265781491994858,0.09172990918159485,0.9487693309783936,-0.3159303665161133,0.0049454099498689175,-0.0007074428722262383,0.5220750570297241,0.005267860367894173,2.79
0.005048900842666626,0.004269298166036606,0.09173393249511719,0.9487626552581787,-0.3159497082233429,0.004954117350280285,-0.0006924922345206141,0.5220785140991211,0.005165897775441408,2.7945
0.00504736602306366,0.004272781312465668,0.09173798561096191,0.9487563967704773,-0.3159686326980591,0.004963018465787172,-0.0006774780922569335,0.5220820307731628,0.005067024379968643,2.7990000000000004
0.005045808851718903,0.0042762719094753265,0.09174197912216187,0.9487501978874207,-0.3159871995449066,0.0049719251692295074,-0.0006622730288654566,0.5220853686332703,0.004971146583557129,2.8034999999999997
0.005044266581535339,0.004279740154743195,0.0917460173368454,0.948743999004364,-0.3160053789615631,0.0049810269847512245,-0.0006469619111157954,0.5220891833305359,0.004878247622400522,2.808
0.005042769014835358,0.004283200949430466,0.09174999594688416,0.9487379193305969,-0.3160233199596405,0.004990370478481054,-0.0006315023056231439,0.5220927000045776,0.004788228776305914,2.8125
0.005041271448135376,0.004286635667085648,0.09175397455692291,0.9487321972846985,-0.3160408139228821,0.004999684635549784,-0.0006160216289572418,0.5220963954925537,0.0047010560519993305,2.817
0.005039811134338379,0.004290048032999039,0.09175793826580048,0.9487264156341553,-0.3160579204559326,0.005009172949939966,-0.000600371160544455,0.5221001505851746,0.004616620484739542,2.8215000000000003
0.005038343369960785,0.004293475300073624,0.09176188707351685,0.9487209320068359,-0.31607475876808167,0.0050188032910227776,-0.0005845300620421767,0.5221042633056641,0.004534884821623564,2.8259999999999996
0.005036890506744385,0.004296883940696716,0.09176577627658844,0.948715329170227,-0.3160911500453949,0.005028510931879282,-0.0005686675431206822,0.5221081376075745,0.004455767571926117,2.8305
0.005035467445850372,0.004300273954868317,0.09176971018314362,0.9487099647521973,-0.3161073327064514,0.005038339179009199,-0.0005526567110791802,0.5221123695373535,0.00437921192497015,2.835
0.00503404438495636,0.00430365651845932,0.09177359938621521,0.9487046599388123,-0.3161230981349945,0.005048283375799656,-0.0005364974495023489,0.5221162438392639,0.004305154550820589,2.8395
0.005032666027545929,0.004307005554437637,0.09177742898464203,0.9486994743347168,-0.31613844633102417,0.005058289505541325,-0.0005202743923291564,0.5221205353736877,0.004233497194945812,2.8440000000000003
0.005031295120716095,0.004310358315706253,0.09178127348423004,0.9486944079399109,-0.3161536753177643,0.005068456754088402,-0.0005039879470132291,0.5221249461174011,0.004164237063378096,2.8484999999999996
0.005029939115047455,0.0043136924505233765,0.09178508818149567,0.9486892819404602,-0.31616848707199097,0.0050786216743290424,-0.0004875316226389259,0.5221291184425354,0.004097258672118187,2.8529999999999998
0.005028620362281799,0.004317000508308411,0.0917888730764389,0.9486845135688782,-0.3161830008029938,0.005088987294584513,-0.0004710543726105243,0.5221335291862488,0.004032534081488848,2.8575
0.005027294158935547,0.004320312291383743,0.09179262816905975,0.9486796259880066,-0.31619715690612793,0.005099454429000616,-0.00045440735993906856,0.522138237953186,0.003969965036958456,2.862
0.005026020109653473,0.004323583096265793,0.09179636836051941,0.9486750364303589,-0.316211074590683,0.005109935533255339,-0.00043776037637144327,0.5221428275108337,0.003909512888640165,2.8665000000000003
0.005024738609790802,0.004326872527599335,0.09180007874965668,0.9486703872680664,-0.31622472405433655,0.005120530258864164,-0.0004210286133456975,0.5221472382545471,0.003851114772260189,2.8710000000000004
0.005023479461669922,0.004330124706029892,0.09180377423763275,0.9486659169197083,-0.31623807549476624,0.005131286568939686,-0.0004041908250655979,0.5221522450447083,0.003794692223891616,2.8754999999999997
0.005022235214710236,0.004333380609750748,0.09180743992328644,0.9486614465713501,-0.3162511885166168,0.005141989793628454,-0.0003871834487654269,0.5221570730209351,0.0037402058951556683,2.88
0.005021005868911743,0.00433659553527832,0.09181107580661774,0.9486572742462158,-0.31626391410827637,0.005152860190719366,-0.00037019734736531973,0.5221620202064514,0.003687602002173662,2.8845
0.005019806325435638,0.004339810460805893,0.09181468188762665,0.9486529231071472,-0.3162764608860016,0.005163827911019325,-0.00035310519160702825,0.5221668481826782,0.003636815119534731,2.8890000000000002
0.0050186291337013245,0.004343021661043167,0.09181824326515198,0.9486487507820129,-0.3162887990474701,0.00517484825104475,-0.00033594941487535834,0.5221720933914185,0.00358778890222311,2.8935000000000004
0.005017481744289398,0.004346199333667755,0.09182178974151611,0.9486446976661682,-0.3163009285926819,0.005185970105230808,-0.0003186877293046564,0.5221768617630005,0.0035404644440859556,2.8979999999999997
0.005016319453716278,0.004349380731582642,0.09182530641555786,0.9486406445503235,-0.3163125514984131,0.005197056103497744,-0.000301468389807269,0.5221821665763855,0.0034948012325912714,2.9025
0.0050152018666267395,0.0043525248765945435,0.09182879328727722,0.9486368894577026,-0.3163241147994995,0.005208300426602364,-0.00028405836201272905,0.5221874117851257,0.00345072359777987,2.907
0.005014099180698395,0.004355676472187042,0.0918322503566742,0.9486330151557922,-0.31633543968200684,0.005219609942287207,-0.0002666059008333832,0.5221930146217346,0.0034081980120390654,2.9115
0.005013018846511841,0.004358790814876556,0.09183569252490997,0.9486293792724609,-0.3163464665412903,0.0052309478633105755,-0.0002491322811692953,0.5221983790397644,0.0033671872224658728,2.9160000000000004
0.005011945962905884,0.004361908882856369,0.09183907508850098,0.9486256241798401,-0.3163573443889618,0.0052424026653170586,-0.00023159505508374423,0.5222037434577942,0.0033276150934398174,2.9204999999999997
0.0050109028816223145,0.004364997148513794,0.09184242784976959,0.9486220479011536,-0.31636786460876465,0.0052538784220814705,-0.0002140154829248786,0.5222092866897583,0.0032894520554691553,2.925
0.005009867250919342,0.0043680742383003235,0.09184578061103821,0.948618471622467,-0.3163783848285675,0.005265468265861273,-0.00019632991461548954,0.522214949131012,0.00325265945866704,2.9295
0.005008868873119354,0.0043711550533771515,0.09184907376766205,0.9486149549484253,-0.3163883686065674,0.0052770464681088924,-0.00017864437540993094,0.5222207307815552,0.003217168850824237,2.934
0.0050078630447387695,0.004374194890260696,0.0918523371219635,0.9486116170883179,-0.3163984417915344,0.005288691725581884,-0.0001609164901310578,0.5222264528274536,0.003182954853400588,2.9385000000000003
0.005006901919841766,0.004377223551273346,0.09185555577278137,0.9486083388328552,-0.3164081275463104,0.005300459451973438,-0.00014306143566500396,0.5222322344779968,0.0031499601900577545,2.9429999999999996
0.005005940794944763,0.004380255937576294,0.09185877442359924,0.9486050009727478,-0.3164176344871521,0.005312182474881411,-0.0001252912188647315,0.5222383737564087,0.003118159482255578,2.9475
0.0050050243735313416,0.004383247345685959,0.09186194837093353,0.9486018419265747,-0.3164270520210266,0.005324013065546751,-0.0001073726307367906,0.5222443342208862,0.0030875043012201786,2.952
0.00500410795211792,0.004386246204376221,0.09186507761478424,0.9485988020896912,-0.31643611192703247,0.005335880909115076,-8.947530295699835e-05,0.5222501754760742,0.0030579527374356985,2.9565
0.005003221333026886,0.004389215260744095,0.09186819195747375,0.9485958218574524,-0.31644514203071594,0.005347817670553923,-7.149321027100086e-05,0.5222562551498413,0.0030294761527329683,2.9610000000000003
0.005002349615097046,0.004392176866531372,0.0918712168931961,0.9485928416252136,-0.31645387411117554,0.005359804257750511,-5.344754026737064e-05,0.522262692451477,0.0030020298436284065,2.9654999999999996
0.0050014927983284,0.004395127296447754,0.09187425673007965,0.9485897421836853,-0.3164624571800232,0.005371836945414543,-3.5444321838440374e-05,0.5222686529159546,0.002975594252347946,2.9699999999999998
0.005000665783882141,0.004398040473461151,0.09187725186347961,0.9485869407653809,-0.3164708912372589,0.0053838747553527355,-1.7345748346997425e-05,0.5222749710083008,0.0029501125682145357,2.9745
0.004999838769435883,0.004400976002216339,0.09188023209571838,0.9485841393470764,-0.3164791464805603,0.005395985674113035,7.421763825732342e-07,0.5222815275192261,0.0029255645349621773,2.979
0.004999019205570221,0.0044038668274879456,0.09188315272331238,0.948581337928772,-0.31648707389831543,0.005408032331615686,1.8851251297746785e-05,0.5222878456115723,0.0029019229114055634,2.9835000000000003
0.004998236894607544,0.004406757652759552,0.09188607335090637,0.9485787153244019,-0.31649497151374817,0.005420217290520668,3.7013287510490045e-05,0.5222944021224976,0.0028791376389563084,2.9880000000000004
0.004997484385967255,0.004409626126289368,0.09188893437385559,0.9485759735107422,-0.31650272011756897,0.0054324232041835785,5.515406155609526e-05,0.5223010182380676,0.0028571991715580225,2.9924999999999997
0.004996739327907562,0.004412483423948288,0.09189173579216003,0.9485735297203064,-0.31651023030281067,0.005444634705781937,7.341141463257372e-05,0.522307813167572,0.002836069092154503,2.997
0.004996024072170258,0.004415307193994522,0.09189453721046448,0.9485708475112915,-0.3165176808834076,0.005456940736621618,9.166869858745486e-05,0.5223145484924316,0.0028157164342701435,3.0015
0.004995301365852356,0.004418142139911652,0.09189727902412415,0.9485684037208557,-0.31652483344078064,0.00546923978254199,0.00010993653995683417,0.522321343421936,0.0027961155865341425,3.0060000000000002
0.004994615912437439,0.004420965909957886,0.09190002083778381,0.9485660195350647,-0.3165319263935089,0.005481530446559191,0.00012821493146475405,0.52232825756073,0.002777253510430455,3.0105000000000004
0.00499396026134491,0.004423756152391434,0.09190267324447632,0.9485635757446289,-0.31653884053230286,0.005493931472301483,0.00014647204079665244,0.5223351120948792,0.0027590885292738676,3.0149999999999997
0.004993312060832977,0.004426531493663788,0.09190531075000763,0.9485613703727722,-0.31654560565948486,0.005506245885044336,0.00016476093151140958,0.5223420262336731,0.002741602947935462,3.0195
0.004992663860321045,0.004429329186677933,0.09190794825553894,0.9485589861869812,-0.3165522813796997,0.005518684629350901,0.0001831345580285415,0.522348940372467,0.0027247685939073563,3.024
0.0049920454621315,0.004432063549757004,0.09191052615642548,0.948556661605835,-0.3165586292743683,0.005531140603125095,0.00020144447626080364,0.5223560333251953,0.002708570798859,3.0285
0.004991441965103149,0.00443480908870697,0.09191305935382843,0.9485546350479126,-0.3165651261806488,0.005543598905205727,0.00021977562573738396,0.5223631858825684,0.002692980458959937,3.0330000000000004
0.004990860819816589,0.004437532275915146,0.091915562748909,0.9485523700714111,-0.31657129526138306,0.0055560097098350525,0.00023811722348909825,0.522370457649231,0.002677981276065111,3.0374999999999996
0.004990309476852417,0.004440236836671829,0.09191803634166718,0.948550283908844,-0.31657737493515015,0.005568576045334339,0.00025648006703704596,0.5223775506019592,0.0026635481044650078,3.042
0.004989750683307648,0.004442941397428513,0.09192045032978058,0.9485482573509216,-0.3165833055973053,0.005581016652286053,0.00027486399631015956,0.5223849415779114,0.0026496644131839275,3.0465
0.004989214241504669,0.004445638507604599,0.09192286431789398,0.9485462307929993,-0.3165890872478485,0.005593513138592243,0.00029326905496418476,0.522392213344574,0.002636308316141367,3.051
0.004988715052604675,0.004448313266038895,0.0919252336025238,0.9485442638397217,-0.31659483909606934,0.005606057588011026,0.0003115998988505453,0.5223996639251709,0.0026234628167003393,3.0555000000000003
0.004988215863704681,0.0044509656727313995,0.09192752838134766,0.9485424160957336,-0.31660032272338867,0.005618678405880928,0.00033003665157593787,0.5224071145057678,0.002611111383885145,3.0599999999999996
0.004987724125385284,0.004453625530004501,0.09192982316017151,0.9485403895378113,-0.31660589575767517,0.0056312913075089455,0.00034843097091652453,0.5224148035049438,0.0025992337614297867,3.0645
0.004987262189388275,0.0044562481343746185,0.09193208813667297,0.948538601398468,-0.316611111164093,0.005643845070153475,0.0003668145800475031,0.5224223136901855,0.0025878162123262882,3.069
0.004986822605133057,0.004458863288164139,0.09193429350852966,0.9485368132591248,-0.31661638617515564,0.005656448658555746,0.00038518765359185636,0.5224299430847168,0.00257684662938118,3.0735
0.004986412823200226,0.004461463540792465,0.09193646907806396,0.9485349059104919,-0.31662145256996155,0.005668972618877888,0.0004035498423036188,0.5224374532699585,0.002566301729530096,3.0780000000000003
0.004985980689525604,0.00446406751871109,0.09193864464759827,0.9485331177711487,-0.3166264295578003,0.005681678187102079,0.0004219651164021343,0.5224452614784241,0.0025561668444424868,3.0824999999999996
0.004985585808753967,0.004466630518436432,0.0919407308101654,0.948531448841095,-0.3166312575340271,0.005694238003343344,0.0004403167113196105,0.5224530100822449,0.002546433825045824,3.0869999999999997
0.004985213279724121,0.004469200968742371,0.09194278717041016,0.948529839515686,-0.31663602590560913,0.005706840194761753,0.00045871068141423166,0.5224608182907104,0.002537079621106386,3.0915
0.004984848201274872,0.004471752792596817,0.09194484353065491,0.9485282301902771,-0.316640704870224,0.005719505250453949,0.00047709394129924476,0.5224687457084656,0.0025281046982854605,3.096
0.004984505474567413,0.0044742971658706665,0.09194685518741608,0.9485265016555786,-0.3166452646255493,0.005732128396630287,0.0004954877658747137,0.5224767327308655,0.0025194818153977394,3.1005000000000003
0.004984162747859955,0.004476841539144516,0.09194880723953247,0.948525071144104,-0.3166496753692627,0.005744738969951868,0.0005138603737577796,0.5224847197532654,0.002511208411306143,3.1050000000000004
0.004983827471733093,0.004479348659515381,0.09195075929164886,0.9485234022140503,-0.31665414571762085,0.005757421720772982,0.0005321585340425372,0.5224927663803101,0.0025032677222043276,3.1094999999999997
0.004983536899089813,0.004481848329305649,0.09195265173912048,0.9485219717025757,-0.3166581988334656,0.005770060233771801,0.0005504991277121007,0.5225012302398682,0.0024956469424068928,3.114
0.00498325377702713,0.004484336823225021,0.09195451438426971,0.9485204219818115,-0.3166624903678894,0.005782763008028269,0.000568829127587378,0.5225092172622681,0.0024883432779461145,3.1185
0.004982955753803253,0.0044868104159832,0.09195634722709656,0.9485189914703369,-0.31666648387908936,0.00579536147415638,0.0005871271714568138,0.5225174427032471,0.002481335075572133,3.123
0.004982717335224152,0.00448928028345108,0.09195815026760101,0.9485175609588623,-0.3166705071926117,0.005807976238429546,0.0006054251571185887,0.5225255489349365,0.0024746207054704428,3.1275000000000004
0.004982471466064453,0.004491742700338364,0.09195990860462189,0.9485162496566772,-0.31667444109916687,0.00582061056047678,0.0006237126654013991,0.522533655166626,0.002468183171004057,3.1319999999999997
0.004982247948646545,0.004494167864322662,0.09196162223815918,0.9485148787498474,-0.3166781961917877,0.00583325419574976,0.0006419893470592797,0.5225421190261841,0.0024620159529149532,3.1365
0.004982024431228638,0.004496607929468155,0.09196332097053528,0.9485135674476624,-0.3166819214820862,0.005845940206199884,0.0006602341891266406,0.5225504040718079,0.00245610810816288,3.141
0.004981815814971924,0.004499010741710663,0.09196498990058899,0.9485122561454773,-0.3166855573654175,0.005858499091118574,0.0006784471333958209,0.5225587487220764,0.0024504554457962513,3.1455
0.004981637001037598,0.004501409828662872,0.09196659922599792,0.948511004447937,-0.31668907403945923,0.005871142260730267,0.0006966706132516265,0.5225674510002136,0.0024450423661619425,3.1500000000000004
0.004981473088264465,0.004503797739744186,0.09196817874908447,0.9485097527503967,-0.3166925311088562,0.005883796606212854,0.0007148621953092515,0.5225757956504822,0.0024398670066148043,3.1544999999999996
0.004981309175491333,0.004506200551986694,0.09196974337100983,0.9485085606575012,-0.3166959881782532,0.005896379705518484,0.0007330644875764847,0.5225843787193298,0.002434917027130723,3.159
0.0049811676144599915,0.004508562386035919,0.0919712483882904,0.9485072493553162,-0.31669920682907104,0.005909003783017397,0.000751255895011127,0.5225931406021118,0.0024301838129758835,3.1635
0.00498102605342865,0.00451090931892395,0.09197275340557098,0.9485061764717102,-0.3167024254798889,0.005921637173742056,0.000769352016504854,0.5226016640663147,0.002425661776214838,3.168
0.004980906844139099,0.004513278603553772,0.09197419881820679,0.9485049843788147,-0.3167056143283844,0.005934176966547966,0.0007874691509641707,0.5226103663444519,0.002421344630420208,3.1725000000000003
0.004980817437171936,0.004515606909990311,0.0919756144285202,0.9485039114952087,-0.31670868396759033,0.005946727469563484,0.0008056180668063462,0.5226189494132996,0.0024172228295356035,3.1769999999999996
0.004980720579624176,0.004517938941717148,0.09197701513767242,0.948502779006958,-0.3167116641998291,0.005959354341030121,0.0008236714638769627,0.5226277709007263,0.0024132931139320135,3.1814999999999998
0.004980623722076416,0.004520252346992493,0.09197837114334106,0.9485017657279968,-0.31671464443206787,0.005971918348222971,0.0008417142671532929,0.5226364135742188,0.0024095471017062664,3.186
0.0049805715680122375,0.004522528499364853,0.09197968244552612,0.9485005736351013,-0.3167174458503723,0.0059844814240932465,0.0008597039268352091,0.5226452350616455,0.002405973384156823,3.1905
0.004980519413948059,0.004524830728769302,0.09198099374771118,0.9484995603561401,-0.3167203962802887,0.005997009109705687,0.0008777572656981647,0.5226541757583618,0.002402570564299822,3.1950000000000003
0.0049804747104644775,0.004527129232883453,0.09198223054409027,0.9484986066818237,-0.3167230486869812,0.006009519565850496,0.0008957044337876141,0.5226630568504333,0.002399336313828826,3.1994999999999996
0.00498044490814209,0.00452939048409462,0.09198349714279175,0.9484975934028625,-0.3167257308959961,0.006022011861205101,0.0009136516018770635,0.5226718783378601,0.002396258059889078,3.2039999999999997
0.00498044490814209,0.004531636834144592,0.09198465943336487,0.9484966993331909,-0.31672829389572144,0.006034538149833679,0.0009315456845797598,0.5226808190345764,0.0023933351039886475,3.2085
0.00498044490814209,0.004533905535936356,0.0919858068227768,0.9484956860542297,-0.3167307674884796,0.006046965718269348,0.0009494501282460988,0.5226899981498718,0.0023905562702566385,3.213
0.004980437457561493,0.004536125808954239,0.09198696911334991,0.9484947323799133,-0.3167332708835602,0.006059435196220875,0.0009673120803199708,0.5226988792419434,0.00238792528398335,3.2175000000000002
0.004980467259883881,0.0045383647084236145,0.09198804199695587,0.9484937787055969,-0.31673571467399597,0.006071843206882477,0.0009851425420492887,0.5227080583572388,0.002385430270805955,3.2220000000000004
0.0049804821610450745,0.004540577530860901,0.09198912978172302,0.9484929442405701,-0.3167380094528198,0.006084305699914694,0.0010029197437688708,0.5227168798446655,0.002383066341280937,3.2264999999999997
0.00498054176568985,0.004542771726846695,0.0919901430606842,0.948492169380188,-0.31674033403396606,0.006096697878092527,0.0010206546867266297,0.5227260589599609,0.0023808327969163656,3.231
0.004980616271495819,0.004544980823993683,0.09199115633964539,0.9484912753105164,-0.31674253940582275,0.006109166890382767,0.0010384845081716776,0.5227354168891907,0.002378721022978425,3.2355
0.0049806758761405945,0.00454716756939888,0.09199215471744537,0.948490560054779,-0.3167448341846466,0.006121481768786907,0.0010561344679445028,0.5227447152137756,0.002376730088144541,3.24
0.004980750381946564,0.004549339413642883,0.09199307858943939,0.9484897255897522,-0.31674695014953613,0.006133848801255226,0.0010738159762695432,0.5227536559104919,0.00237485533580184,3.2445000000000004
0.004980839788913727,0.004551507532596588,0.09199398756027222,0.9484888911247253,-0.3167489469051361,0.006146157160401344,0.0010914657032117248,0.5227628350257874,0.0023730897810310125,3.2489999999999997
0.004980936646461487,0.004553653299808502,0.09199488162994385,0.9484880566596985,-0.31675100326538086,0.0061584836803376675,0.0011090940097346902,0.5227723717689514,0.0023714336566627026,3.2535
0.0049810633063316345,0.004555799067020416,0.0919957309961319,0.9484872817993164,-0.31675291061401367,0.006170778535306454,0.0011266586370766163,0.5227816104888916,0.0023698792792856693,3.258
0.0049811676144599915,0.00455794483423233,0.09199656546115875,0.9484866261482239,-0.31675484776496887,0.006183082237839699,0.0011441491078585386,0.5227909684181213,0.002368426648899913,3.2625
0.00498131662607193,0.004560060799121857,0.09199734032154083,0.9484859108924866,-0.3167566657066345,0.00619532773271203,0.0011616821866482496,0.5228003263473511,0.0023670669179409742,3.2670000000000003
0.0049814581871032715,0.004562173038721085,0.09199811518192291,0.9484850764274597,-0.31675854325294495,0.0062075345776975155,0.0011791405268013477,0.5228098034858704,0.002365801716223359,3.2714999999999996
0.00498160719871521,0.004564289003610611,0.0919988602399826,0.9484844207763672,-0.31676027178764343,0.006219768431037664,0.0011965883895754814,0.5228190422058105,0.0023646268527954817,3.276
0.004981771111488342,0.004566393792629242,0.09199957549571991,0.9484838247299194,-0.31676191091537476,0.006231924053281546,0.001213993993587792,0.5228285193443298,0.0023635397665202618,3.2805
0.004981935024261475,0.004568468779325485,0.09200026094913483,0.9484831690788269,-0.31676363945007324,0.006244056858122349,0.0012313567567616701,0.5228381156921387,0.0023625337053090334,3.285
0.0049821361899375916,0.00457054004073143,0.09200087189674377,0.9484826326370239,-0.3167652487754822,0.0062562888488173485,0.001248677377589047,0.522847592830658,0.00236160634085536,3.2895000000000003
0.004982322454452515,0.004572629928588867,0.0920015275478363,0.9484818577766418,-0.31676679849624634,0.006268411409109831,0.0012659765779972076,0.5228573083877563,0.0023607572074979544,3.2939999999999996
0.004982523620128632,0.004574693739414215,0.09200209379196167,0.9484812617301941,-0.3167683184146881,0.006280485540628433,0.0012832332868129015,0.522866427898407,0.002359984442591667,3.2984999999999998
0.0049827322363853455,0.004576738923788071,0.09200270473957062,0.9484806656837463,-0.3167698383331299,0.006292521022260189,0.0013004158390685916,0.5228760242462158,0.0023592812940478325,3.303
0.004982970654964447,0.004578772932291031,0.09200321137905121,0.9484801292419434,-0.31677132844924927,0.0063045695424079895,0.0013176406500861049,0.5228856205940247,0.002358649391680956,3.3075
0.004983201622962952,0.004580821841955185,0.09200374782085419,0.9484795331954956,-0.3167726993560791,0.006316628307104111,0.0013347488129511476,0.5228953957557678,0.002358082914724946,3.3120000000000003
0.004983432590961456,0.004582833498716354,0.09200422465801239,0.9484789371490479,-0.31677407026290894,0.006328639108687639,0.0013518569758161902,0.5229048728942871,0.0023575806990265846,3.3164999999999996
0.004983693361282349,0.004584845155477524,0.0920046716928482,0.9484784007072449,-0.31677544116973877,0.006340544670820236,0.0013689120532944798,0.5229145884513855,0.0023571413476020098,3.3209999999999997
0.004983976483345032,0.004586845636367798,0.09200510382652283,0.9484778046607971,-0.3167766034603119,0.006352491211146116,0.0013859455939382315,0.5229243040084839,0.002356762532144785,3.3255
0.004984229803085327,0.004588864743709564,0.09200550615787506,0.9484773874282837,-0.31677791476249695,0.006364381406456232,0.0014028841396793723,0.5229339599609375,0.0023564391303807497,3.33
0.004984505474567413,0.004590846598148346,0.0920058935880661,0.9484769105911255,-0.3167791962623596,0.006376270670443773,0.0014198649441823363,0.5229438543319702,0.0023561716079711914,3.3345000000000002
0.0049847885966300964,0.004592824727296829,0.09200623631477356,0.9484763741493225,-0.3167802393436432,0.0063881538808345795,0.0014367500552907586,0.5229535102844238,0.00235595740377903,3.3390000000000004
0.004985086619853973,0.0045948028564453125,0.09200656414031982,0.9484758973121643,-0.31678149104118347,0.0064000957645475864,0.0014535927912220359,0.5229631662368774,0.002355794655159116,3.3434999999999997
0.00498538464307785,0.004596777260303497,0.0920068770647049,0.9484753608703613,-0.31678253412246704,0.006411801092326641,0.001470456481911242,0.5229728817939758,0.0023556812666356564,3.348
0.004985690116882324,0.00459873303771019,0.09200716018676758,0.9484749436378479,-0.3167836368083954,0.006423576734960079,0.0014871826861053705,0.5229828953742981,0.002355616306886077,3.3525
0.004986017942428589,0.004600685089826584,0.09200742840766907,0.9484745264053345,-0.3167845606803894,0.006435285322368145,0.0015038980636745691,0.5229926705360413,0.0023555965162813663,3.357
0.0049863457679748535,0.004602618515491486,0.09200763702392578,0.9484740495681763,-0.3167855739593506,0.006447046995162964,0.001520613324828446,0.5230023860931396,0.0023556207306683064,3.3615000000000004
0.004986688494682312,0.004604551941156387,0.09200780093669891,0.9484735727310181,-0.31678658723831177,0.0064587825909256935,0.001537296804599464,0.5230121612548828,0.002355685457587242,3.3659999999999997
0.0049870312213897705,0.004606474190950394,0.09200800955295563,0.9484732747077942,-0.316787451505661,0.0064704529941082,0.0015538741135969758,0.5230221748352051,0.0023557923268526793,3.3705
0.004987381398677826,0.004608385264873505,0.09200815856456757,0.9484727382659912,-0.31678834557533264,0.006482103373855352,0.0015704408288002014,0.523032009601593,0.002355939708650112,3.375
0.004987724125385284,0.004610296338796616,0.09200827777385712,0.9484724402427673,-0.31678929924964905,0.006493698339909315,0.0015869333874434233,0.5230419039726257,0.002356122713536024,3.3795
0.004988119006156921,0.004612196236848831,0.09200839698314667,0.9484720826148987,-0.31679001450538635,0.006505187135189772,0.0016034259460866451,0.5230517387390137,0.0023563429713249207,3.3840000000000003
0.004988476634025574,0.004614096134901047,0.09200845658779144,0.9484716653823853,-0.316790908575058,0.00651681050658226,0.001619854592718184,0.5230616331100464,0.0023565995506942272,3.3884999999999996
0.004988864064216614,0.004615962505340576,0.09200851619243622,0.9484713077545166,-0.3167915344238281,0.006528290454298258,0.0016362301539629698,0.5230715274810791,0.0023568873293697834,3.393
0.004989251494407654,0.004617840051651001,0.0920085608959198,0.9484708905220032,-0.316792368888855,0.006539808586239815,0.001652595354244113,0.5230817198753357,0.0023572060745209455,3.3975
0.004989653825759888,0.004619710147380829,0.0920085608959198,0.9484705328941345,-0.31679317355155945,0.006551219616085291,0.0016689390176907182,0.5230915546417236,0.002357556251809001,3.402
0.004990048706531525,0.004621565341949463,0.09200853109359741,0.9484702348709106,-0.3167937695980072,0.006562686990946531,0.0016851661494001746,0.5231015682220459,0.0023579378612339497,3.4065000000000003
0.0049904510378837585,0.004623439162969589,0.09200850129127502,0.948469877243042,-0.3167944848537445,0.006574063096195459,0.0017013612668961287,0.5231112837791443,0.0023583483416587114,3.4109999999999996
0.004990875720977783,0.004625286906957626,0.09200844168663025,0.9484694600105286,-0.31679508090019226,0.0065854270942509174,0.0017175247194245458,0.5231213569641113,0.0023587835021317005,3.4154999999999998
0.004991292953491211,0.004627116024494171,0.09200838208198547,0.9484694004058838,-0.3167957067489624,0.006596775259822607,0.0017336882883682847,0.5231314897537231,0.00235924543812871,3.42
0.0049917325377464294,0.004628948867321014,0.09200826287269592,0.9484688639640808,-0.316796213388443,0.00660808477550745,0.001749734627082944,0.5231413245201111,0.002359734382480383,3.4245
0.004992179572582245,0.004630770534276962,0.09200815856456757,0.9484686851501465,-0.31679680943489075,0.006619402207434177,0.0017658134456723928,0.5231513977050781,0.0023602459114044905,3.4290000000000003
0.0049926042556762695,0.004632584750652313,0.09200796484947205,0.9484683871269226,-0.31679731607437134,0.0066306376829743385,0.0017817962216213346,0.5231615900993347,0.002360779559239745,3.4335000000000004
0.004993051290512085,0.004634406417608261,0.09200786054134369,0.9484680891036987,-0.3167979121208191,0.006641895044595003,0.001797736738808453,0.5231715440750122,0.0023613357916474342,3.4379999999999997
0.004993528127670288,0.004636213183403015,0.09200763702392578,0.9484677910804749,-0.3167983293533325,0.006653027608990669,0.0018136559519916773,0.5231816172599792,0.002361912280321121,3.4425
0.00499396026134491,0.004638012498617172,0.09200744330883026,0.9484676122665405,-0.3167988061904907,0.006664155051112175,0.0018294902984052896,0.5231915712356567,0.0023625113535672426,3.447
0.00499444454908371,0.00463978573679924,0.09200721979141235,0.9484672546386719,-0.31679919362068176,0.0066752261482179165,0.001845313934609294,0.523201584815979,0.0023631304502487183,3.4515000000000002
0.004994913935661316,0.0046415627002716064,0.09200693666934967,0.9484670758247375,-0.31679967045783997,0.006686394568532705,0.0018611167324706912,0.5232119560241699,0.0023637658450752497,3.4560000000000004
0.004995383322238922,0.004643350839614868,0.09200668334960938,0.9484668374061584,-0.3168000280857086,0.0066974349319934845,0.001876792055554688,0.5232217907905579,0.002364418702200055,3.4604999999999997
0.004995882511138916,0.004645112901926041,0.0920063704252243,0.9484665989875793,-0.31680041551589966,0.006708436645567417,0.0018924775067716837,0.5232318639755249,0.002365090185776353,3.465
0.004996389150619507,0.004646878689527512,0.09200607240200043,0.9484665393829346,-0.31680065393447876,0.0067193820141255856,0.0019080680795013905,0.5232419967651367,0.0023657772690057755,3.4695
0.004996880888938904,0.004648633301258087,0.09200572967529297,0.9484661817550659,-0.3168010413646698,0.006730376742780209,0.0019236794905737042,0.5232522487640381,0.0023664801847189665,3.474
0.004997372627258301,0.004650380462408066,0.0920054018497467,0.9484660029411316,-0.3168012797832489,0.006741254590451717,0.0019392167450860143,0.5232623815536499,0.0023671945091336966,3.4785000000000004
0.0049978867173194885,0.004652123898267746,0.09200499951839447,0.9484658241271973,-0.31680160760879517,0.0067522102035582066,0.001954743405804038,0.5232723355293274,0.0023679272271692753,3.4829999999999997
0.004998393356800079,0.004653848707675934,0.09200462698936462,0.9484655261039734,-0.3168017566204071,0.006763067562133074,0.0019701633136719465,0.5232824683189392,0.0023686732165515423,3.4875
0.004998914897441864,0.0046555884182453156,0.09200422465801239,0.9484653472900391,-0.31680211424827576,0.006773851811885834,0.0019855631981045008,0.5232927203178406,0.002369430847465992,3.492
0.004999421536922455,0.0046573206782341,0.09200379252433777,0.9484652280807495,-0.31680232286453247,0.006784624420106411,0.002000930719077587,0.5233027338981628,0.002370197558775544,3.4965
0.00499996542930603,0.004659019410610199,0.09200333058834076,0.9484650492668152,-0.3168025612831116,0.006795412860810757,0.002016255632042885,0.5233129858970642,0.0023709803353995085,3.5009999999999994
0.005000494420528412,0.004660729318857193,0.09200286865234375,0.9484648108482361,-0.31680265069007874,0.006806088145822287,0.0020315060392022133,0.5233229994773865,0.002371770329773426,3.5054999999999996
0.005001045763492584,0.004662439227104187,0.09200240671634674,0.9484647512435913,-0.3168029487133026,0.006816863548010588,0.0020467040594667196,0.5233330726623535,0.002372573595494032,3.51
0.005001582205295563,0.004664130508899689,0.09200190007686615,0.948464572429657,-0.31680306792259216,0.006827475503087044,0.0020618694834411144,0.5233433246612549,0.0023733866401016712,3.5145
0.005002126097679138,0.00466582179069519,0.09200139343738556,0.9484643936157227,-0.31680309772491455,0.00683813588693738,0.002077003475278616,0.5233533382415771,0.002374205971136689,3.519
0.0050026774406433105,0.004667509347200394,0.09200084209442139,0.9484642148017883,-0.3168032765388489,0.006848661694675684,0.002092031529173255,0.5233635306358337,0.002375037409365177,3.5235000000000003
0.00500323623418808,0.004669182002544403,0.09200030565261841,0.9484640955924988,-0.3168034255504608,0.006859287619590759,0.0021071122027933598,0.5233737826347351,0.0023758779279887676,3.5280000000000005
0.005003795027732849,0.004670858383178711,0.09199970960617065,0.9484639763832092,-0.3168034255504608,0.006869771052151918,0.0021220871713012457,0.5233840942382812,0.002376723336055875,3.5325000000000006
0.0050043463706970215,0.00467253103852272,0.0919991284608841,0.9484637975692749,-0.3168034851551056,0.006880306638777256,0.002137019531801343,0.5233939290046692,0.0023775803856551647,3.537000000000001
0.005004920065402985,0.004674181342124939,0.09199851751327515,0.9484636783599854,-0.31680354475975037,0.006890691816806793,0.0021519307047128677,0.5234042406082153,0.002378439763560891,3.541499999999999
0.005005486309528351,0.0046758465468883514,0.09199792146682739,0.9484636187553406,-0.3168036639690399,0.006901188753545284,0.0021667678374797106,0.5234141945838928,0.0023793084546923637,3.5459999999999994
0.005006089806556702,0.004677470773458481,0.09199728071689606,0.948463499546051,-0.31680360436439514,0.0069115436635911465,0.0021815726067870855,0.523424506187439,0.002380182035267353,3.5504999999999995
0.005006656050682068,0.004679128527641296,0.09199661016464233,0.9484633803367615,-0.31680363416671753,0.006921970751136541,0.0021963457111269236,0.523434579372406,0.002381062600761652,3.5549999999999997
0.005007252097129822,0.00468076765537262,0.09199593961238861,0.9484633207321167,-0.31680363416671753,0.006932297255843878,0.0022109916899353266,0.5234449505805969,0.0023819480556994677,3.5595
0.005007833242416382,0.004682384431362152,0.0919952541589737,0.9484632611274719,-0.31680354475975037,0.006942578591406345,0.002225679811090231,0.523455023765564,0.0023828381672501564,3.564
0.005008436739444733,0.004684023559093475,0.09199453890323639,0.9484630823135376,-0.31680357456207275,0.006952827796339989,0.002240261994302273,0.523465096950531,0.0023837334010750055,3.5685000000000002
0.005009055137634277,0.004685625433921814,0.09199383854866028,0.9484629034996033,-0.3168034255504608,0.006962979678064585,0.002254780847579241,0.5234752893447876,0.002384633757174015,3.5730000000000004
0.005009636282920837,0.004687245935201645,0.09199310839176178,0.9484629034996033,-0.3168034255504608,0.006973236799240112,0.002269362797960639,0.523485541343689,0.002385538537055254,3.5775000000000006
0.005010247230529785,0.004688858985900879,0.0919923335313797,0.9484627842903137,-0.31680330634117126,0.0069833374582231045,0.002283764537423849,0.523495614528656,0.0023864461109042168,3.5820000000000007
0.005010858178138733,0.004690457135438919,0.09199157357215881,0.948462724685669,-0.3168032765388489,0.006993524264544249,0.0022982514929026365,0.523505687713623,0.0023873583413660526,3.586499999999999
0.0050114914774894714,0.004692044109106064,0.09199078381061554,0.948462724685669,-0.3168030381202698,0.0070035639218986034,0.0023126001469790936,0.5235157608985901,0.0023882731329649687,3.5909999999999993
0.005012102425098419,0.0046936459839344025,0.09198999404907227,0.9484626054763794,-0.31680309772491455,0.007013658061623573,0.002326928311958909,0.5235258936882019,0.002389188390225172,3.5954999999999995
0.005012713372707367,0.0046952031552791595,0.09198920428752899,0.9484624862670898,-0.31680282950401306,0.007023678161203861,0.0023412127047777176,0.5235361456871033,0.002390108769759536,3.5999999999999996
0.005013331770896912,0.0046968013048172,0.09198838472366333,0.9484625458717346,-0.3168027102947235,0.007033657282590866,0.0023554873187094927,0.5235462784767151,0.002391033573076129,3.6045
0.005013957619667053,0.004698377102613449,0.09198755025863647,0.9484623670578003,-0.3168025612831116,0.007043618708848953,0.0023696243297308683,0.5235562324523926,0.0023919567465782166,3.609
0.005014583468437195,0.0046999454498291016,0.09198667109012604,0.9484623074531555,-0.31680232286453247,0.007053481414914131,0.0023837494663894176,0.5235666036605835,0.002392884809523821,3.6135
0.005015239119529724,0.004701506346464157,0.0919858068227768,0.9484623670578003,-0.31680217385292053,0.007063440512865782,0.002397907664999366,0.523576557636261,0.002393812872469425,3.6180000000000003
0.005015864968299866,0.004703067243099213,0.09198495745658875,0.9484623074531555,-0.31680193543434143,0.007073212414979935,0.00241192732937634,0.5235868096351624,0.002394743962213397,3.6225000000000005
0.005016513168811798,0.004704602062702179,0.09198403358459473,0.9484622478485107,-0.3168017268180847,0.00708309281617403,0.0024259048514068127,0.5235965847969055,0.002395675517618656,3.6270000000000007
0.0050171539187431335,0.0047061629593372345,0.09198315441608429,0.9484622478485107,-0.3168015778064728,0.007092861924320459,0.0024398714303970337,0.523607075214386,0.0023966068401932716,3.631500000000001
0.005017794668674469,0.004707690328359604,0.09198220074176788,0.948462188243866,-0.3168012201786041,0.007102637551724911,0.0024538172874599695,0.5236170887947083,0.0023975393269211054,3.6359999999999992
0.005018450319766998,0.004709240049123764,0.09198132157325745,0.9484621286392212,-0.316800981760025,0.007112326566129923,0.0024676562752574682,0.5236271619796753,0.002398473909124732,3.6404999999999994
0.005019098520278931,0.004710763692855835,0.09198033809661865,0.9484621286392212,-0.3168007731437683,0.007122046314179897,0.002481506671756506,0.5236374139785767,0.0023994063958525658,3.6449999999999996
0.005019761621952057,0.004712294787168503,0.09197938442230225,0.9484620690345764,-0.3168005347251892,0.007131675258278847,0.0024952611420303583,0.5236474275588989,0.002400341909378767,3.6494999999999997
0.005020417273044586,0.004713810980319977,0.09197841584682465,0.9484621286392212,-0.31680023670196533,0.007141331676393747,0.002509026788175106,0.5236573219299316,0.002401277655735612,3.654
0.005021087825298309,0.004715330898761749,0.09197740256786346,0.9484621286392212,-0.31679996848106384,0.007150896824896336,0.0025226541329175234,0.5236676335334778,0.0024022115394473076,3.6585
0.005021743476390839,0.004716832190752029,0.09197643399238586,0.9484621286392212,-0.31679970026016235,0.007160434499382973,0.002536291489377618,0.5236775875091553,0.0024031458888202906,3.6630000000000003
0.005022414028644562,0.004718344658613205,0.09197542071342468,0.9484619498252869,-0.3167994022369385,0.007169967517256737,0.002549908123910427,0.5236877799034119,0.0024040802381932735,3.6675000000000004
0.005023062229156494,0.004719842225313187,0.0919744223356247,0.9484620690345764,-0.3167990744113922,0.007179454434663057,0.0025634828489273787,0.5236976742744446,0.0024050152860581875,3.6720000000000006
0.005023732781410217,0.004721328616142273,0.09197337925434113,0.9484620690345764,-0.31679877638816833,0.0071889180690050125,0.0025769188068807125,0.5237078070640564,0.0024059482384473085,3.6765000000000008
0.0050243958830833435,0.004722829908132553,0.09197233617305756,0.9484620690345764,-0.3167984187602997,0.007198309060186148,0.0025903978385031223,0.523717999458313,0.002406879561021924,3.680999999999999
0.0050250813364982605,0.004724320024251938,0.0919712632894516,0.9484620690345764,-0.3167981505393982,0.007207715418189764,0.0026038340292871,0.5237279534339905,0.002407811116427183,3.6854999999999993
0.005025774240493774,0.004725787788629532,0.09197020530700684,0.9484620690345764,-0.31679767370224,0.007217099890112877,0.0026171854697167873,0.523737907409668,0.0024087405763566494,3.6899999999999995
0.005026437342166901,0.004727274179458618,0.09196916222572327,0.9484620690345764,-0.3167974054813385,0.007226400077342987,0.00263049453496933,0.5237478613853455,0.0024096700362861156,3.6944999999999997
0.0050271302461624146,0.004728741943836212,0.09196804463863373,0.9484621286392212,-0.31679701805114746,0.00723574822768569,0.0026437928900122643,0.523758053779602,0.0024105983320623636,3.699
0.005027808248996735,0.004730205982923508,0.09196694195270538,0.9484621286392212,-0.3167966604232788,0.007244946900755167,0.0026570167392492294,0.5237680077552795,0.002411526395007968,3.7035
0.005028493702411652,0.004731655120849609,0.09196583926677704,0.9484621286392212,-0.31679633259773254,0.007254153024405241,0.002670177724212408,0.5237780809402466,0.002412450732663274,3.708
0.0050291866064071655,0.0047331079840660095,0.0919647216796875,0.9484621286392212,-0.3167959153652191,0.007263401988893747,0.0026833380106836557,0.5237878561019897,0.0024133753031492233,3.7125000000000004
0.005029864609241486,0.004734579473733902,0.09196357429027557,0.9484621286392212,-0.3167954981327057,0.007272577378898859,0.002696445444598794,0.5237979292869568,0.00241429777815938,3.7170000000000005
0.0050305649638175964,0.004736021161079407,0.09196245670318604,0.948462188243866,-0.31679514050483704,0.007281649857759476,0.002709425752982497,0.523807942867279,0.0024152183905243874,3.7215000000000007
0.00503125786781311,0.0047374628484249115,0.09196129441261292,0.9484623074531555,-0.316794753074646,0.007290748879313469,0.0027224484365433455,0.5238176584243774,0.002416134811937809,3.726000000000001
0.005031950771808624,0.004738911986351013,0.0919601321220398,0.9484622478485107,-0.3167942464351654,0.007299863733351231,0.0027354604098945856,0.5238276124000549,0.002417053794488311,3.7304999999999993
0.005032643675804138,0.004740331321954727,0.09195894002914429,0.9484623074531555,-0.316793829202652,0.007308820262551308,0.0027483340818434954,0.5238377451896667,0.002417968586087227,3.7349999999999994
0.005033358931541443,0.004741758108139038,0.09195779263973236,0.9484623670578003,-0.3167934715747833,0.007317859213799238,0.0027611979749053717,0.5238475799560547,0.0024188789539039135,3.7394999999999996
0.005034051835536957,0.0047431811690330505,0.09195660054683685,0.9484623670578003,-0.31679296493530273,0.007326848339289427,0.002774018794298172,0.5238574743270874,0.0024197897873818874,3.7439999999999998
0.005034752190113068,0.0047446005046367645,0.09195539355278015,0.9484624266624451,-0.3167925179004669,0.0073357378132641315,0.002786776050925255,0.5238675475120544,0.002420698758214712,3.7485
0.0050354525446891785,0.004746023565530777,0.09195418655872345,0.9484625458717346,-0.3167921006679535,0.007344688288867474,0.002799554727971554,0.5238773226737976,0.002421603538095951,3.753
0.0050361379981040955,0.004747424274682999,0.09195296466350555,0.9484625458717346,-0.3167916536331177,0.00735348928719759,0.002812227001413703,0.5238872766494751,0.00242250831797719,3.7575000000000003
0.005036845803260803,0.004748836159706116,0.09195172786712646,0.9484625458717346,-0.31679126620292664,0.007362344767898321,0.002824878552928567,0.523897111415863,0.002423409139737487,3.7620000000000005
0.005037561058998108,0.0047502294182777405,0.09195050597190857,0.9484626054763794,-0.31679078936576843,0.007371220272034407,0.0028375298716127872,0.5239071846008301,0.002424305770546198,3.7665000000000006
0.0050382912158966064,0.004751618951559067,0.0919492244720459,0.9484626054763794,-0.31679022312164307,0.007379890885204077,0.002850032178685069,0.523917019367218,0.0024252026341855526,3.771000000000001
0.005038991570472717,0.004753027111291885,0.091948002576828,0.9484627842903137,-0.31678977608680725,0.00738861970603466,0.00286254589445889,0.5239264965057373,0.0024260953068733215,3.775499999999999
0.005039699375629425,0.004754405468702316,0.09194672107696533,0.9484627842903137,-0.31678929924964905,0.00739733362570405,0.002875006292015314,0.5239367485046387,0.002426988212391734,3.7799999999999994
0.00504041463136673,0.004755787551403046,0.09194545447826385,0.9484628438949585,-0.31678882241249084,0.007406032178550959,0.0028874347917735577,0.5239464640617371,0.0024278766941279173,3.7844999999999995
0.0050411224365234375,0.0047571733593940735,0.09194418787956238,0.9484629034996033,-0.3167882561683655,0.007414709310978651,0.002899852814152837,0.5239560604095459,0.0024287609849125147,3.7889999999999997
0.005041852593421936,0.004758533090353012,0.09194287657737732,0.948462963104248,-0.3167877495288849,0.007423308212310076,0.002912217052653432,0.5239660739898682,0.002429645974189043,3.7935
0.005042567849159241,0.00475991889834404,0.09194158017635345,0.9484630227088928,-0.3167872726917267,0.007431871723383665,0.002924497239291668,0.5239757895469666,0.002430523978546262,3.798
0.0050432756543159485,0.0047612786293029785,0.09194029867649078,0.9484630823135376,-0.3167867958545685,0.007440440822392702,0.0029367352835834026,0.5239856839179993,0.0024314001202583313,3.8025
0.005043990910053253,0.004762642085552216,0.09193898737430573,0.9484630823135376,-0.3167862892150879,0.007448982447385788,0.0029489409644156694,0.5239953398704529,0.0024322743993252516,3.8070000000000004
0.005044728517532349,0.004763990640640259,0.09193764626979828,0.9484632015228271,-0.3167857229709625,0.00745741743594408,0.002961103804409504,0.5240049958229065,0.0024331442546099424,3.8115000000000006
0.00504545122385025,0.004765339195728302,0.09193632006645203,0.9484633207321167,-0.31678518652915955,0.007465848699212074,0.002973235445097089,0.5240148305892944,0.002434014342725277,3.8160000000000007
0.005046166479587555,0.004766702651977539,0.09193499386310577,0.9484633207321167,-0.31678473949432373,0.007474369835108519,0.002985345898196101,0.524024486541748,0.002434880007058382,3.820499999999999
0.005046911537647247,0.004768040031194687,0.09193365275859833,0.948463499546051,-0.3167841136455536,0.007482688408344984,0.00299737136811018,0.5240343809127808,0.002435741713270545,3.8249999999999993
0.005047619342803955,0.004769381135702133,0.0919322818517685,0.9484635591506958,-0.3167835772037506,0.00749102421104908,0.003009322565048933,0.5240439772605896,0.0024366010911762714,3.8294999999999995
0.0050483569502830505,0.004770718514919281,0.09193094074726105,0.9484635591506958,-0.31678301095962524,0.007499414030462503,0.003021294716745615,0.5240538120269775,0.0024374565109610558,3.8339999999999996
0.005049064755439758,0.004772063344717026,0.09192956984043121,0.9484636783599854,-0.31678256392478943,0.007507677190005779,0.003033224493265152,0.5240635275840759,0.0024383096024394035,3.8385
0.005049802362918854,0.004773374646902084,0.09192821383476257,0.9484637379646301,-0.3167818784713745,0.007515992037951946,0.0030451335478574038,0.5240731239318848,0.0024391610641032457,3.843
0.005050532519817352,0.004774712026119232,0.09192679822444916,0.9484637975692749,-0.3167814612388611,0.00752418814226985,0.0030568616930395365,0.5240824222564697,0.002440007869154215,3.8475
0.005051255226135254,0.004776034504175186,0.09192544221878052,0.9484639763832092,-0.31678080558776855,0.007532445248216391,0.003068717895075679,0.5240922570228577,0.002440850483253598,3.8520000000000003
0.005052000284194946,0.004777338355779648,0.0919240266084671,0.9484640955924988,-0.3167802691459656,0.007540567312389612,0.0030804353300482035,0.5241020321846008,0.0024416912347078323,3.8565000000000005
0.005052715539932251,0.004778649657964706,0.09192264080047607,0.9484641551971436,-0.31677958369255066,0.007548753637820482,0.0030921741854399443,0.5241116285324097,0.0024425270967185497,3.8610000000000007
0.005053430795669556,0.00477997213602066,0.09192124009132385,0.9484641551971436,-0.31677916646003723,0.007556882221251726,0.0031038180459290743,0.5241212844848633,0.002443361561745405,3.865500000000001
0.005054175853729248,0.004781261086463928,0.09191982448101044,0.9484642148017883,-0.3167785108089447,0.007564999628812075,0.0031154402531683445,0.5241307020187378,0.002444193698465824,3.869999999999999
0.005054906010627747,0.004782572388648987,0.09191840887069702,0.9484643936157227,-0.31677791476249695,0.007573053706437349,0.003127041272819042,0.5241404175758362,0.002445019083097577,3.8744999999999994
0.005055651068687439,0.004783857613801956,0.0919169932603836,0.9484644532203674,-0.31677740812301636,0.007581053301692009,0.003138558007776737,0.5241497159004211,0.0024458449333906174,3.8789999999999996
0.0050563812255859375,0.004785146564245224,0.0919155478477478,0.948464572429657,-0.316776841878891,0.007589042652398348,0.003150063334032893,0.5241592526435852,0.0024466663599014282,3.8834999999999997
0.005057103931903839,0.004786435514688492,0.09191413223743439,0.9484646320343018,-0.31677621603012085,0.007597015239298344,0.003161505563184619,0.5241690278053284,0.0024474833626300097,3.888
0.005057841539382935,0.00478772446513176,0.0919126570224762,0.9484646916389465,-0.3167755901813507,0.007604935672134161,0.0031728623434901237,0.524178147315979,0.0024482961744070053,3.8925
0.005058571696281433,0.004789017140865326,0.09191125631332397,0.9484648704528809,-0.3167749345302582,0.0076128654181957245,0.0031843045726418495,0.5241877436637878,0.0024491092190146446,3.8970000000000002
0.005059294402599335,0.0047902874648571014,0.09190979599952698,0.9484649300575256,-0.31677451729774475,0.007620705757290125,0.0031956408638507128,0.524197518825531,0.0024499178398400545,3.9015000000000004
0.005060046911239624,0.004791565239429474,0.09190833568572998,0.9484649300575256,-0.31677383184432983,0.007628634572029114,0.0032069236040115356,0.5242067575454712,0.0024507218040525913,3.9060000000000006
0.005060791969299316,0.004792835563421249,0.0919068455696106,0.94846510887146,-0.31677311658859253,0.007636441849172115,0.00321816373616457,0.5242162942886353,0.002451524371281266,3.9105000000000008
0.005061529576778412,0.004794083535671234,0.0919053852558136,0.9484652876853943,-0.3167726695537567,0.007644239347428083,0.0032293940894305706,0.5242257118225098,0.002452319720759988,3.914999999999999
0.00506225973367691,0.004795342683792114,0.09190389513969421,0.9484653472900391,-0.316771924495697,0.007651964668184519,0.0032405599486082792,0.52423495054245,0.0024531155358999968,3.9194999999999993
0.005063004791736603,0.004796605557203293,0.09190243482589722,0.9484654068946838,-0.3167712986469269,0.007659666705876589,0.003251652466133237,0.5242445468902588,0.0024539066944271326,3.9239999999999995
0.005063742399215698,0.004797864705324173,0.09190092980861664,0.9484655857086182,-0.3167707920074463,0.00766741344705224,0.0032627657055854797,0.524253785610199,0.0024546938948333263,3.9284999999999997
0.005064472556114197,0.004799108952283859,0.09189946949481964,0.9484657049179077,-0.31677013635635376,0.00767503771930933,0.0032738044392317533,0.524263322353363,0.00245547853410244,3.933
0.005065202713012695,0.0048003606498241425,0.09189796447753906,0.9484657645225525,-0.31676948070526123,0.00768268620595336,0.0032848010305315256,0.5242725610733032,0.0024562592152506113,3.9375
0.005065947771072388,0.004801597446203232,0.09189648926258087,0.9484658241271973,-0.3167688250541687,0.007690366357564926,0.0032958188094198704,0.5242819786071777,0.002457037568092346,3.942
0.005066677927970886,0.004802823066711426,0.0918949693441391,0.9484660029411316,-0.3167683184146881,0.007697973866015673,0.0033067839685827494,0.5242913365364075,0.002457813825458288,3.9465000000000003
0.0050674304366111755,0.004804074764251709,0.09189343452453613,0.9484661817550659,-0.3167675733566284,0.007705441676080227,0.0033176105935126543,0.5243005752563477,0.002458583563566208,3.9510000000000005
0.005068153142929077,0.004805311560630798,0.09189194440841675,0.9484663009643555,-0.31676697731018066,0.007713066413998604,0.003328501246869564,0.5243098735809326,0.002459350973367691,3.9555000000000007
0.0050688982009887695,0.004806537181138992,0.09189043939113617,0.9484663009643555,-0.3167663514614105,0.00772049417719245,0.0033392959740012884,0.5243191719055176,0.002460116520524025,3.960000000000001
0.005069635808467865,0.004807751625776291,0.0918889194726944,0.9484664797782898,-0.31676575541496277,0.007727986201643944,0.003350059036165476,0.524328351020813,0.002460877411067486,3.9644999999999992
0.005070380866527557,0.004808977246284485,0.09188739955425262,0.9484664797782898,-0.31676509976387024,0.007735473103821278,0.0033608328085392714,0.5243378281593323,0.0024616364389657974,3.9689999999999994
0.005071103572845459,0.004810187965631485,0.09188584983348846,0.9484667181968689,-0.3167644143104553,0.007742838468402624,0.003371500875800848,0.5243469476699829,0.002462390810251236,3.9734999999999996
0.005071848630905151,0.004811406135559082,0.09188434481620789,0.9484667778015137,-0.3167639672756195,0.007750289048999548,0.0033821584656834602,0.5243560671806335,0.0024631433188915253,3.9779999999999998
0.005072586238384247,0.004812605679035187,0.09188280999660492,0.9484667778015137,-0.31676313281059265,0.007757615298032761,0.0033928044140338898,0.5243655443191528,0.0024638911709189415,3.9825
0.0050733089447021484,0.004813823848962784,0.09188126027584076,0.948466956615448,-0.31676244735717773,0.007764989975839853,0.003403355134651065,0.5243746042251587,0.0024646371603012085,3.987
0.005074076354503632,0.004815015941858292,0.0918796956539154,0.9484671354293823,-0.31676197052001953,0.007772304117679596,0.0034139493945986032,0.524383544921875,0.002465378725901246,3.9915000000000003
0.005074799060821533,0.004816215485334396,0.09187814593315125,0.9484672546386719,-0.31676122546195984,0.007779525592923164,0.0034244367852807045,0.5243927836418152,0.0024661156348884106,3.9960000000000004
0.005075536668300629,0.0048174187541007996,0.09187661111354828,0.9484673738479614,-0.3167605698108673,0.007786808535456657,0.0034348818007856607,0.5244020223617554,0.002466850448399782,4.000500000000001
0.005076266825199127,0.004818618297576904,0.09187504649162292,0.948467493057251,-0.31675994396209717,0.007794022560119629,0.003445305861532688,0.5244110822677612,0.002467583166435361,4.005000000000001
0.005077004432678223,0.004819802939891815,0.09187349677085876,0.9484676122665405,-0.316759318113327,0.007801189552992582,0.003455719444900751,0.5244202017784119,0.002468311693519354,4.009499999999999
0.005077749490737915,0.0048209913074970245,0.09187191724777222,0.9484676122665405,-0.3167586028575897,0.00780839379876852,0.0034660999663174152,0.5244292616844177,0.00246903533115983,4.013999999999999
0.005078472197055817,0.004822175949811935,0.09187038242816925,0.9484678506851196,-0.3167579770088196,0.007815529592335224,0.0034763547591865063,0.5244383811950684,0.0024697594344615936,4.0184999999999995
0.005079224705696106,0.004823341965675354,0.09186878800392151,0.9484679102897644,-0.3167572319507599,0.007822638377547264,0.0034867143258452415,0.5244473218917847,0.0024704765528440475,4.023
0.005079977214336395,0.004824507981538773,0.09186720848083496,0.9484679698944092,-0.3167566955089569,0.007829761132597923,0.0034969374537467957,0.524456262588501,0.0024711915757507086,4.0275
0.0050806924700737,0.004825696349143982,0.0918656587600708,0.9484683275222778,-0.316756010055542,0.00783679261803627,0.0035070963203907013,0.5244653224945068,0.0024719047360122204,4.032
0.0050814226269721985,0.004826873540878296,0.09186407923698425,0.9484683871269226,-0.3167553246021271,0.007843839935958385,0.00351730827242136,0.5244743824005127,0.002472615335136652,4.0365
0.005082152783870697,0.004828017204999924,0.0918624997138977,0.9484684467315674,-0.31675466895103455,0.007850904949009418,0.003527456196025014,0.524483323097229,0.0024733194150030613,4.041
0.005082912743091583,0.004829198122024536,0.09186089038848877,0.9484686255455017,-0.3167540431022644,0.00785787496715784,0.0035375086590647697,0.5244922637939453,0.0024740213993936777,4.0455000000000005
0.005083620548248291,0.004830356687307358,0.09185932576656342,0.9484686851501465,-0.3167533576488495,0.007864775136113167,0.0035475718323141336,0.5245010852813721,0.0024747212883085012,4.050000000000001
0.0050843581557273865,0.004831504076719284,0.09185774624347687,0.948468804359436,-0.3167525827884674,0.007871696725487709,0.0035575497895479202,0.5245101451873779,0.0024754188489168882,4.054500000000001
0.005085088312625885,0.004832647740840912,0.09185615181922913,0.9484690427780151,-0.31675201654434204,0.007878660224378109,0.0035675608087331057,0.5245188474655151,0.002476111752912402,4.058999999999999
0.005085840821266174,0.00483379140496254,0.091854527592659,0.9484691023826599,-0.31675130128860474,0.007885519415140152,0.003577560419216752,0.5245279669761658,0.0024768030270934105,4.0634999999999994
0.00508657842874527,0.0048349350690841675,0.09185294806957245,0.9484691619873047,-0.31675055623054504,0.007892301306128502,0.0035874645691365004,0.5245367884635925,0.002477489411830902,4.068
0.0050872936844825745,0.004836093634366989,0.09185135364532471,0.9484694004058838,-0.3167499899864197,0.007899144664406776,0.0035973263438791037,0.5245457887649536,0.002478173468261957,4.0725
0.005088038742542267,0.004837218672037125,0.09184974431991577,0.9484695196151733,-0.31674936413764954,0.007905947044491768,0.003607177408412099,0.5245546698570251,0.00247885356657207,4.077
0.0050887539982795715,0.004838351160287857,0.09184814989566803,0.9484696388244629,-0.31674861907958984,0.00791267678141594,0.003616923000663519,0.5245634317398071,0.002479531103745103,4.0815
0.005089521408081055,0.0048394836485385895,0.0918465107679367,0.9484697580337524,-0.3167479634284973,0.00791946891695261,0.0036267314571887255,0.5245722532272339,0.0024802065454423428,4.086
0.0050902217626571655,0.0048406124114990234,0.09184494614601135,0.948469877243042,-0.31674736738204956,0.00792622473090887,0.0036364661063998938,0.5245809555053711,0.002480877563357353,4.0905000000000005
0.005090959370136261,0.004841748625040054,0.09184330701828003,0.9484699964523315,-0.31674662232398987,0.007932929322123528,0.0036461688578128815,0.5245897173881531,0.002481546252965927,4.095000000000001
0.0050916895270347595,0.004842866212129593,0.0918416976928711,0.9484702348709106,-0.3167459964752197,0.007939550094306469,0.003655860899016261,0.5245985388755798,0.0024822105187922716,4.099500000000001
0.005092404782772064,0.004843980073928833,0.09184010326862335,0.9484703540802002,-0.31674525141716003,0.007946242578327656,0.0036654581781476736,0.5246073603630066,0.002482872921973467,4.103999999999999
0.00509314239025116,0.004845097661018372,0.09183844923973083,0.9484703540802002,-0.3167445957660675,0.007952816784381866,0.003675054060295224,0.524616003036499,0.0024835325311869383,4.108499999999999
0.005093879997730255,0.004846211522817612,0.0918368548154831,0.9484705328941345,-0.316743940114975,0.007959350012242794,0.003684619441628456,0.5246247053146362,0.0024841884151101112,4.1129999999999995
0.005094587802886963,0.004847325384616852,0.09183526039123535,0.9484707713127136,-0.3167431950569153,0.007965989410877228,0.003694141749292612,0.5246333479881287,0.002484843833371997,4.1175
0.005095317959785461,0.0048484206199646,0.09183362126350403,0.9484707713127136,-0.31674256920814514,0.007972611114382744,0.0037036745343357325,0.5246419906616211,0.002485494827851653,4.122
0.005096055567264557,0.004849523305892944,0.09183201193809509,0.948470950126648,-0.31674185395240784,0.007979054003953934,0.0037130804266780615,0.5246503949165344,0.0024861390702426434,4.1265
0.0050967782735824585,0.0048506297171115875,0.09183035790920258,0.9484711289405823,-0.3167411983013153,0.00798562541604042,0.003722539870068431,0.5246591567993164,0.00248678564094007,4.131
0.005097486078739166,0.004851721227169037,0.09182877838611603,0.9484712481498718,-0.31674057245254517,0.00799206830561161,0.0037319031544029713,0.5246676206588745,0.002487427555024624,4.1355
0.005098223686218262,0.004852809011936188,0.09182710945606232,0.9484713077545166,-0.31673985719680786,0.0079984525218606,0.0037412450183182955,0.5246763825416565,0.0024880655109882355,4.140000000000001
0.005098946392536163,0.004853907972574234,0.09182548522949219,0.9484715461730957,-0.31673917174339294,0.008004879578948021,0.0037505344953387976,0.5246849060058594,0.002488700905814767,4.144500000000001
0.005099669098854065,0.004855003207921982,0.09182386100292206,0.94847172498703,-0.3167385458946228,0.008011274971067905,0.003759855404496193,0.5246934294700623,0.0024893342051655054,4.148999999999999
0.005100376904010773,0.004856076091527939,0.09182225167751312,0.9484717845916748,-0.3167378306388855,0.008017666637897491,0.0037690915632992983,0.5247020125389099,0.002489962847903371,4.153499999999999
0.005101099610328674,0.004857148975133896,0.0918205976486206,0.9484719634056091,-0.3167371451854706,0.008024012669920921,0.003778317477554083,0.5247105956077576,0.0024905893951654434,4.1579999999999995
0.00510183721780777,0.0048582181334495544,0.09181897342205048,0.9484720230102539,-0.3167364299297333,0.008030319586396217,0.003787489840760827,0.5247189998626709,0.002491213381290436,4.1625
0.005102537572383881,0.004859309643507004,0.09181734919548035,0.9484720826148987,-0.31673577427864075,0.008036659099161625,0.0037966305390000343,0.5247274041175842,0.0024918357376009226,4.167
0.005103275179862976,0.004860375076532364,0.09181569516658783,0.9484721422195435,-0.31673505902290344,0.008042857050895691,0.0038056967314332724,0.5247359275817871,0.0024924532044678926,4.1715
0.005103982985019684,0.004861455410718918,0.09181404113769531,0.9484723806381226,-0.31673434376716614,0.008049163036048412,0.0038148905150592327,0.5247443318367004,0.002493068343028426,4.176
0.005104713141918182,0.004862498492002487,0.09181241691112518,0.9484726190567017,-0.3167336881160736,0.008055361919105053,0.003823840757831931,0.5247529149055481,0.002493681386113167,4.1805
0.005105428397655487,0.004863567650318146,0.09181076288223267,0.948472797870636,-0.31673312187194824,0.008061572909355164,0.0038329395465552807,0.5247611999511719,0.0024942902382463217,4.1850000000000005
0.005106136202812195,0.004864636808633804,0.09180912375450134,0.9484729766845703,-0.31673240661621094,0.008067814633250237,0.003841931698843837,0.5247694253921509,0.0024948986247181892,4.189500000000001
0.0051068514585494995,0.004865676164627075,0.09180748462677002,0.9484729170799255,-0.31673166155815125,0.008073932491242886,0.0038508279249072075,0.5247780084609985,0.002495502820238471,4.194000000000001
0.005107566714286804,0.004866737872362137,0.09180586040019989,0.9484730958938599,-0.3167310357093811,0.008080106228590012,0.0038597355596721172,0.5247864127159119,0.00249610492028296,4.198499999999999
0.005108259618282318,0.0048677921295166016,0.09180423617362976,0.9484732747077942,-0.3167302906513214,0.008086198940873146,0.0038686534389853477,0.5247945785522461,0.0024967044591903687,4.202999999999999
0.00510898232460022,0.0048688314855098724,0.09180258214473724,0.9484733939170837,-0.3167296051979065,0.008092212490737438,0.0038775186985731125,0.5248029828071594,0.002497299574315548,4.2075
0.005109712481498718,0.004869882017374039,0.09180091321468353,0.9484735131263733,-0.3167289197444916,0.008098305203020573,0.003886309452354908,0.524811327457428,0.0024978923611342907,4.212
0.005110405385494232,0.00487092137336731,0.09179927408695221,0.9484737515449524,-0.3167283236980438,0.008104351349174976,0.003895069006830454,0.5248196721076965,0.0024984830524772406,4.2165
0.005111128091812134,0.004871968179941177,0.09179763495922089,0.9484738111495972,-0.3167276382446289,0.008110370486974716,0.003903795965015888,0.5248277187347412,0.002499071415513754,4.221
0.005111820995807648,0.004872996360063553,0.09179601073265076,0.9484740495681763,-0.3167268633842468,0.008116357028484344,0.003912565764039755,0.524836003780365,0.002499656518921256,4.2255
0.0051125288009643555,0.004874024540185928,0.09179434180259705,0.948474109172821,-0.31672629714012146,0.008122323080897331,0.003921261057257652,0.5248441100120544,0.0025002392940223217,4.23
0.005113251507282257,0.004875063896179199,0.09179270267486572,0.9484741687774658,-0.31672558188438416,0.008128305897116661,0.003929946105927229,0.524852454662323,0.002500818809494376,4.234500000000001
0.005113944411277771,0.004876073449850082,0.09179109334945679,0.9484743475914001,-0.3167249262332916,0.008134255185723305,0.003938545938581228,0.5248605012893677,0.0025013957638293505,4.239000000000001
0.005114659667015076,0.004877109080553055,0.09178940951824188,0.9484744668006897,-0.3167242705821991,0.008140129037201405,0.003947156947106123,0.5248687267303467,0.0025019708555191755,4.243499999999999
0.005115345120429993,0.004878118634223938,0.09178777039051056,0.9484747052192688,-0.316723495721817,0.008146010339260101,0.00395576748996973,0.5248767137527466,0.0025025433860719204,4.247999999999999
0.0051160529255867004,0.0048791468143463135,0.09178613126277924,0.9484748840332031,-0.3167228698730469,0.008151886984705925,0.003964303992688656,0.5248849391937256,0.002503111492842436,4.2524999999999995
0.005116745829582214,0.004880163818597794,0.09178449213504791,0.9484749436378479,-0.3167220652103424,0.008157657459378242,0.00397280789911747,0.5248928666114807,0.0025036795996129513,4.257
0.005117461085319519,0.004881177097558975,0.0917828381061554,0.9484749436378479,-0.3167215585708618,0.00816351268440485,0.003981248941272497,0.5249009728431702,0.002504245610907674,4.2615
0.005118168890476227,0.004882186651229858,0.09178116917610168,0.948475182056427,-0.31672075390815735,0.008169250562787056,0.0039897216483950615,0.5249091982841492,0.0025048069655895233,4.266
0.005118861794471741,0.004883192479610443,0.09177954494953156,0.9484753608703613,-0.31672006845474243,0.008175099268555641,0.0039981091395020485,0.5249173641204834,0.0025053638964891434,4.2705
0.005119554698467255,0.004884198307991028,0.09177789092063904,0.9484754800796509,-0.31671953201293945,0.008180850185453892,0.004006498027592897,0.524925172328949,0.0025059205945581198,4.275
0.005120262503623962,0.00488518550992012,0.09177623689174652,0.9484756588935852,-0.31671881675720215,0.008186569437384605,0.004014864563941956,0.5249334573745728,0.0025064763613045216,4.2795000000000005
0.005120947957038879,0.004886198788881302,0.0917745977640152,0.9484758973121643,-0.3167181611061096,0.008192315697669983,0.004023178480565548,0.5249413847923279,0.002507027704268694,4.284000000000001
0.005121640861034393,0.004887185990810394,0.09177295863628387,0.9484758973121643,-0.3167172968387604,0.008197920396924019,0.004031481221318245,0.524949312210083,0.0025075755547732115,4.288500000000001
0.005122341215610504,0.004888173192739487,0.09177128970623016,0.9484760165214539,-0.3167167603969574,0.008203655481338501,0.004039688501507044,0.524957001209259,0.0025081231724470854,4.292999999999999
0.005123019218444824,0.004889160394668579,0.09176966547966003,0.9484760761260986,-0.3167160749435425,0.008209317922592163,0.0040480028837919235,0.5249650478363037,0.0025086677633225918,4.297499999999999
0.005123727023601532,0.004890155047178268,0.09176799654960632,0.948476254940033,-0.3167153596878052,0.008214853703975677,0.004056157078593969,0.5249729752540588,0.002509209793061018,4.302
0.005124427378177643,0.004891127347946167,0.0917663723230362,0.9484764933586121,-0.31671473383903503,0.008220471441745758,0.004064322914928198,0.5249809622764587,0.002509748563170433,4.3065
0.005125105381011963,0.004892114549875259,0.09176471829414368,0.9484766125679016,-0.3167141079902649,0.00822605099529028,0.004072498995810747,0.5249888896942139,0.0025102850049734116,4.311
0.005125783383846283,0.004893094301223755,0.09176309406757355,0.9484767913818359,-0.31671342253685,0.008231637999415398,0.00408056890591979,0.524996817111969,0.0025108191184699535,4.3155
0.005126476287841797,0.004894081503152847,0.09176144003868103,0.9484769701957703,-0.31671273708343506,0.008237081579864025,0.004088628105819225,0.5250045657157898,0.0025113513693213463,4.32
0.005127154290676117,0.0048950351774692535,0.09175978600978851,0.9484770894050598,-0.3167121112346649,0.008242668583989143,0.004096741322427988,0.5250124335289001,0.002511880826205015,4.3245000000000005
0.005127854645252228,0.0048960186541080475,0.091758131980896,0.9484771490097046,-0.31671133637428284,0.00824811588972807,0.004104704596102238,0.5250203013420105,0.002512408187612891,4.329000000000001
0.005128532648086548,0.004896979779005051,0.09175650775432587,0.9484773278236389,-0.3167107403278351,0.008253629319369793,0.0041127316653728485,0.5250280499458313,0.0025129332207143307,4.333500000000001
0.005129210650920868,0.004897959530353546,0.09175485372543335,0.948477566242218,-0.31671005487442017,0.008258996531367302,0.004120716825127602,0.5250356793403625,0.0025134561583399773,4.337999999999999
0.005129881203174591,0.004898920655250549,0.09175322949886322,0.9484776854515076,-0.31670939922332764,0.008264460600912571,0.00412862841039896,0.5250434875488281,0.0025139767676591873,4.342499999999999
0.005130574107170105,0.00489986315369606,0.0917515754699707,0.9484778642654419,-0.31670868396759033,0.008269826881587505,0.00413650693371892,0.5250513553619385,0.002514495048671961,4.3469999999999995
0.005131244659423828,0.00490083172917366,0.09174992144107819,0.9484779238700867,-0.3167080581188202,0.008275347761809826,0.0041444492526352406,0.5250590443611145,0.002515010070055723,4.3515
0.005131930112838745,0.004901789128780365,0.09174828231334686,0.9484779834747314,-0.3167073428630829,0.008280651643872261,0.004152254667133093,0.5250665545463562,0.0025155222974717617,4.356
0.005132615566253662,0.004902739077806473,0.09174667298793793,0.9484782218933105,-0.31670671701431274,0.00828598439693451,0.004160069860517979,0.5250743627548218,0.002516034059226513,4.3605
0.005133271217346191,0.004903674125671387,0.09174501895904541,0.9484782814979553,-0.3167060911655426,0.00829131156206131,0.0041678957641124725,0.5250818729400635,0.002516543259844184,4.365
0.0051339417695999146,0.004904631525278091,0.0917433649301529,0.9484785199165344,-0.3167053461074829,0.008296569809317589,0.004175648558884859,0.5250893831253052,0.002517050364986062,4.3695
0.005134642124176025,0.00490555539727211,0.09174177050590515,0.9484786987304688,-0.31670475006103516,0.008301968686282635,0.004183400422334671,0.5250973701477051,0.0025175525806844234,4.3740000000000006
0.005135305225849152,0.004906505346298218,0.09174011647701263,0.9484787583351135,-0.3167040944099426,0.008307219482958317,0.004191088490188122,0.5251047015190125,0.002518057357519865,4.378500000000001
0.005135975778102875,0.004907440394163132,0.0917385071516037,0.9484788775444031,-0.3167034089565277,0.00831243023276329,0.0041987658478319645,0.5251124501228333,0.002518555149435997,4.382999999999999
0.005136646330356598,0.004908397793769836,0.0917368233203888,0.9484790563583374,-0.3167027235031128,0.008317667059600353,0.004206422250717878,0.5251200795173645,0.0025190506130456924,4.387499999999999
0.005137316882610321,0.0049093179404735565,0.09173521399497986,0.948479175567627,-0.31670212745666504,0.008322914130985737,0.004214068874716759,0.525127649307251,0.0025195484049618244,4.3919999999999995
0.005137979984283447,0.004910249263048172,0.09173357486724854,0.9484793543815613,-0.3167014420032501,0.008328031748533249,0.004221661482006311,0.5251350998878479,0.0025200415402650833,4.3965
0.0051386430859565735,0.0049111731350421906,0.0917319655418396,0.948479413986206,-0.31670084595680237,0.008333266712725163,0.004229243844747543,0.5251424908638,0.002520532812923193,4.401
0.005139313638210297,0.004912093281745911,0.09173031151294708,0.9484795928001404,-0.31670016050338745,0.008338446728885174,0.004236762411892414,0.5251501202583313,0.0025210215244442225,4.4055
0.00513998419046402,0.004913009703159332,0.09172870218753815,0.9484797120094299,-0.31669941544532776,0.008343582972884178,0.004244270268827677,0.525157630443573,0.0025215076748281717,4.41
0.005140639841556549,0.004913941025733948,0.09172707796096802,0.9484798908233643,-0.31669881939888,0.008348707109689713,0.00425174692645669,0.5251649022102356,0.002521991729736328,4.4145
0.005141295492649078,0.004914861172437668,0.0917254388332367,0.9484800100326538,-0.3166981339454651,0.008353709243237972,0.004259223118424416,0.5251725912094116,0.0025224736891686916,4.4190000000000005
0.005141958594322205,0.004915773868560791,0.09172379970550537,0.9484801888465881,-0.31669747829437256,0.008358784951269627,0.004266667179763317,0.5251798033714294,0.0025229542516171932,4.423500000000001
0.005142629146575928,0.004916667938232422,0.09172217547893524,0.9484803080558777,-0.31669682264328003,0.008363870903849602,0.004274068865925074,0.5251872539520264,0.0025234329514205456,4.428000000000001
0.00514327734708786,0.00491759181022644,0.0917205661535263,0.9484803676605225,-0.3166962265968323,0.008368873968720436,0.004281439818441868,0.5251946449279785,0.002523907693102956,4.432499999999999
0.0051439255475997925,0.004918497055768967,0.09171895682811737,0.9484805464744568,-0.31669557094573975,0.008373918943107128,0.004288841970264912,0.5252021551132202,0.0025243826676160097,4.436999999999999
0.0051446035504341125,0.0049193985760211945,0.09171731770038605,0.9484806656837463,-0.31669488549232483,0.008378967642784119,0.004296201281249523,0.5252093076705933,0.002524853218346834,4.4415
0.005145244300365448,0.004920296370983124,0.0917157232761383,0.9484809041023254,-0.3166942596435547,0.008383920416235924,0.004303381312638521,0.5252166390419006,0.0025253233034163713,4.446
0.005145899951457977,0.004921216517686844,0.09171409904956818,0.9484810829162598,-0.3166935443878174,0.00838884525001049,0.004310666583478451,0.5252240300178528,0.0025257915258407593,4.4505
0.00514654815196991,0.004922099411487579,0.09171248972415924,0.9484811425209045,-0.31669291853904724,0.00839376449584961,0.004317930433899164,0.5252312421798706,0.0025262574199587107,4.455
0.005147196352481842,0.00492299348115921,0.09171086549758911,0.9484813809394836,-0.3166922926902771,0.008398700505495071,0.004325173795223236,0.525238573551178,0.0025267205201089382,4.4595
0.005147844552993774,0.004923880100250244,0.09170924127101898,0.9484814405441284,-0.31669172644615173,0.008403620682656765,0.004332395736128092,0.5252456665039062,0.00252718199044466,4.464
0.005148492753505707,0.0049247778952121735,0.09170763194561005,0.948481559753418,-0.31669098138809204,0.008408489637076855,0.004339543171226978,0.5252529382705688,0.002527640899643302,4.468500000000001
0.005149140954017639,0.004925653338432312,0.09170602262020111,0.9484817385673523,-0.3166903853416443,0.008413378149271011,0.004346659407019615,0.5252602100372314,0.002528097480535507,4.473000000000001
0.0051497891545295715,0.004926539957523346,0.09170441329479218,0.9484817981719971,-0.31668978929519653,0.00841823685914278,0.004353796131908894,0.5252674221992493,0.0025285566225647926,4.477499999999999
0.005150444805622101,0.0049274154007434845,0.09170281887054443,0.9484819173812866,-0.3166891038417816,0.008423075079917908,0.004360880237072706,0.5252744555473328,0.002529008546844125,4.481999999999999
0.00515110045671463,0.004928302019834518,0.09170116484165192,0.9484821557998657,-0.31668850779533386,0.00842789001762867,0.0043679228983819485,0.5252817273139954,0.002529460471123457,4.4864999999999995
0.005151711404323578,0.0049291811883449554,0.09169961512088776,0.9484822154045105,-0.31668779253959656,0.008432581089437008,0.004374995362013578,0.5252888798713684,0.0025299102999269962,4.491
0.005152367055416107,0.0049300603568553925,0.09169800579547882,0.9484822750091553,-0.3166871666908264,0.00843743421137333,0.004382026381790638,0.5252960324287415,0.002530357800424099,4.4955


==> latent_space_1.csv <==
Hand_X,Hand_Y,Hand_Z,Hand_Q_X,Hand_Q_Y,Hand_Q_Z,Hand_Q_W,Hand_Abd,Grasp_Quality,latent_value
0.0547918900847435,0.06759923696517944,0.027670931071043015,0.11424551159143448,0.6987690925598145,-0.7024925351142883,-0.0719309151172638,0.0015895060496404767,0.006441444158554077,-4.5
0.05479592829942703,0.06759576499462128,0.02767019346356392,0.11424575001001358,0.6987705826759338,-0.7024884223937988,-0.07195727527141571,0.001589468214660883,0.0064430697821080685,-4.4955
0.054799966514110565,0.06759224832057953,0.027669470757246017,0.11424598097801208,0.6987720727920532,-0.7024842500686646,-0.071983702480793,0.001589430496096611,0.0064447177574038506,-4.491
0.05480404943227768,0.06758873164653778,0.02766874060034752,0.1142461746931076,0.6987734436988831,-0.7024798393249512,-0.07201027870178223,0.0015893939416855574,0.006446368992328644,-4.4865
0.054808132350444794,0.06758520007133484,0.02766798809170723,0.11424648761749268,0.698775053024292,-0.7024757266044617,-0.07203695178031921,0.0015893547097221017,0.006448021158576012,-4.482
0.0548122301697731,0.06758160889148712,0.027667250484228134,0.11424653977155685,0.6987764835357666,-0.7024713754653931,-0.07206368446350098,0.001589316758327186,0.00644969055429101,-4.4775
0.05481637269258499,0.0675780326128006,0.027666505426168442,0.11424680799245834,0.698777973651886,-0.7024670243263245,-0.07209043204784393,0.0015892789233475924,0.006451370660215616,-4.473
0.05482054501771927,0.0675744116306305,0.02766576036810875,0.11424681544303894,0.6987795829772949,-0.7024628520011902,-0.07211731374263763,0.0015892396913841367,0.006453066132962704,-4.4685
0.05482473224401474,0.06757080554962158,0.027665000408887863,0.11424705386161804,0.6987810134887695,-0.702458381652832,-0.07214438915252686,0.001589201739989221,0.006454761605709791,-4.464
0.05482896417379379,0.0675671398639679,0.027664262801408768,0.11424731463193893,0.6987825036048889,-0.702454149723053,-0.07217145711183548,0.0015891639050096273,0.006456461735069752,-4.4595
0.054833196103572845,0.06756345927715302,0.027663487941026688,0.11424745619297028,0.6987841129302979,-0.7024496793746948,-0.0721985474228859,0.0015891245566308498,0.006458180490881205,-4.455
0.054837457835674286,0.06755973398685455,0.02766275778412819,0.11424754559993744,0.6987857222557068,-0.702445387840271,-0.07222585380077362,0.001589086721651256,0.006459906697273254,-4.4505
0.054841749370098114,0.06755602359771729,0.027661990374326706,0.11424766480922699,0.6987873315811157,-0.7024410367012024,-0.07225316017866135,0.001589045743457973,0.006461646873503923,-4.446
0.05484607070684433,0.06755228340625763,0.027661222964525223,0.11424767225980759,0.6987888813018799,-0.7024365663528442,-0.07228070497512817,0.0015890065114945173,0.006463398225605488,-4.4415
0.054850392043590546,0.06754849851131439,0.02766045555472374,0.11424779146909714,0.6987904906272888,-0.7024322152137756,-0.07230823487043381,0.0015889671631157398,0.006465162616223097,-4.437
0.05485477298498154,0.06754469871520996,0.02765968069434166,0.1142478734254837,0.6987920999526978,-0.7024275660514832,-0.07233597338199615,0.0015889276983216405,0.006466930266469717,-4.4325
0.05485916882753372,0.06754088401794434,0.02765892818570137,0.1142478734254837,0.6987936496734619,-0.7024231553077698,-0.07236358523368835,0.001588888349942863,0.0064687104895710945,-4.428
0.054863594472408295,0.06753702461719513,0.02765815332531929,0.11424793303012848,0.6987951993942261,-0.7024187445640564,-0.07239139080047607,0.0015888476045802236,0.006470503751188517,-4.4235
0.05486803501844406,0.06753315031528473,0.027657371014356613,0.11424790322780609,0.6987969875335693,-0.7024141550064087,-0.07241932302713394,0.0015888066263869405,0.006472309119999409,-4.419
0.054872505366802216,0.06752923130989075,0.027656618505716324,0.1142478883266449,0.698798656463623,-0.702409565448761,-0.07244744151830673,0.001588767278008163,0.0064741154201328754,-4.4145
0.05487700551748276,0.06752531230449677,0.027655843645334244,0.1142478808760643,0.6988002061843872,-0.7024050354957581,-0.07247542589902878,0.0015887279296293855,0.006475943140685558,-4.41
0.05488153547048569,0.06752137839794159,0.027655038982629776,0.11424794048070908,0.6988019347190857,-0.7024005055427551,-0.07250367105007172,0.001588687184266746,0.006477768067270517,-4.4055
0.05488608032464981,0.06751739978790283,0.027654264122247696,0.11424792557954788,0.6988036632537842,-0.7023959159851074,-0.07253195345401764,0.0015886445762589574,0.006479616742581129,-4.401
0.054890669882297516,0.06751340627670288,0.027653459459543228,0.11424773186445236,0.6988053321838379,-0.7023913264274597,-0.07256034761667252,0.0015886052278801799,0.00648146215826273,-4.3965
0.05489528924226761,0.06750936806201935,0.027652699500322342,0.11424769461154938,0.6988070607185364,-0.7023866176605225,-0.07258880138397217,0.0015885644825175405,0.006483328528702259,-4.392
0.0548999086022377,0.06750532984733582,0.027651894837617874,0.11424755305051804,0.6988088488578796,-0.70238196849823,-0.07261737436056137,0.001588523737154901,0.0064852130599319935,-4.3875
0.054904572665691376,0.0675012469291687,0.027651090174913406,0.11424742639064789,0.6988105177879333,-0.7023773193359375,-0.07264596968889236,0.001588482758961618,0.0064871045760810375,-4.383
0.05490928143262863,0.0674971491098404,0.02765028551220894,0.1142473891377449,0.6988123655319214,-0.702372670173645,-0.07267482578754425,0.0015884405001997948,0.0064889960922300816,-4.3785
0.05491400510072708,0.0674930065870285,0.027649488300085068,0.11424722522497177,0.6988139748573303,-0.702367901802063,-0.07270371913909912,0.0015883978921920061,0.006490909028798342,-4.374
0.05491875857114792,0.06748884916305542,0.027648691087961197,0.11424705386161804,0.6988158226013184,-0.7023631930351257,-0.07273253053426743,0.0015883585438132286,0.006492835469543934,-4.3695
0.054923541843891144,0.06748464703559875,0.027647878974676132,0.11424679309129715,0.6988175511360168,-0.7023584842681885,-0.0727616548538208,0.0015883164014667273,0.006494768429547548,-4.365
0.05492835491895676,0.06748044490814209,0.02764708176255226,0.11424657702445984,0.6988193392753601,-0.7023537755012512,-0.07279080897569656,0.0015882725128903985,0.00649671396240592,-4.3605
0.05493319779634476,0.06747619807720184,0.0276462621986866,0.1142464280128479,0.6988211870193481,-0.7023488879203796,-0.0728200301527977,0.0015882300212979317,0.006498669274151325,-4.356
0.054938070476055145,0.0674719512462616,0.027645427733659744,0.11424615234136581,0.698823094367981,-0.7023441195487976,-0.07284939289093018,0.0015881877625361085,0.0065006413497030735,-4.3515
0.05494295805692673,0.06746762990951538,0.02764463797211647,0.11424582451581955,0.6988248229026794,-0.7023392915725708,-0.0728788822889328,0.0015881453873589635,0.0065026176162064075,-4.347
0.054947905242443085,0.06746332347393036,0.027643803507089615,0.1142454594373703,0.6988267302513123,-0.7023344039916992,-0.07290837913751602,0.0015881014987826347,0.006504614371806383,-4.3425
0.05495288223028183,0.06745894253253937,0.02764299139380455,0.11424524337053299,0.6988285183906555,-0.7023295760154724,-0.07293793559074402,0.001588059007190168,0.006506618112325668,-4.338
0.05495787411928177,0.06745454668998718,0.027642149478197098,0.11424489319324493,0.6988304853439331,-0.7023245096206665,-0.07296781986951828,0.001588016632013023,0.006508632097393274,-4.3335
0.05496291071176529,0.067450150847435,0.02764134481549263,0.11424452811479568,0.6988323330879211,-0.7023198008537292,-0.07299764454364777,0.0015879743732511997,0.006510654930025339,-4.329
0.054967962205410004,0.06744568049907684,0.027640510350465775,0.11424417048692703,0.6988341808319092,-0.7023147940635681,-0.07302744686603546,0.001587930484674871,0.006512705702334642,-4.3245000000000005
0.054973043501377106,0.06744121015071869,0.02763965353369713,0.11424385011196136,0.698836088180542,-0.7023098468780518,-0.07305753976106644,0.0015878865960985422,0.006514763459563255,-4.32
0.05497818440198898,0.06743669509887695,0.027638811618089676,0.11424356698989868,0.69883793592453,-0.7023048996925354,-0.0730876550078392,0.0015878427075222135,0.006516832392662764,-4.3155
0.05498332530260086,0.06743219494819641,0.027637992054224014,0.11424295604228973,0.6988400816917419,-0.7022998332977295,-0.07311789691448212,0.0015877988189458847,0.006518912967294455,-4.311
0.05498851090669632,0.0674276202917099,0.027637142688035965,0.1142425388097763,0.6988418698310852,-0.7022948265075684,-0.07314824312925339,0.001587753533385694,0.006520998664200306,-4.3065
0.054993726313114166,0.0674230307340622,0.02763630822300911,0.11424218118190765,0.6988438963890076,-0.7022897601127625,-0.07317869365215302,0.0015877110417932272,0.006523109506815672,-4.302
0.05499900132417679,0.06741838157176971,0.027635451406240463,0.11424161493778229,0.6988458633422852,-0.7022846341133118,-0.07320918142795563,0.0015876657562330365,0.006525224540382624,-4.2975
0.055004291236400604,0.06741370260715485,0.027634602040052414,0.11424126476049423,0.6988478899002075,-0.7022796273231506,-0.07323984801769257,0.0015876219840720296,0.006527358666062355,-4.293
0.055009625852108,0.06740900874137878,0.027633745223283768,0.11424067616462708,0.6988497972488403,-0.7022745013237,-0.07327055186033249,0.0015875764656811953,0.006529496517032385,-4.2885
0.0550149604678154,0.06740428507328033,0.027632880955934525,0.11424005031585693,0.6988518834114075,-0.7022693753242493,-0.07330144196748734,0.0015875328099355102,0.00653165765106678,-4.284
0.055020369589328766,0.06739950180053711,0.027632039040327072,0.11423961073160172,0.6988539099693298,-0.7022642493247986,-0.07333231717348099,0.0015874872915446758,0.006533832289278507,-4.2795
0.05502580851316452,0.06739471852779388,0.02763117477297783,0.11423905193805695,0.6988559365272522,-0.7022591233253479,-0.07336335629224777,0.0015874418895691633,0.0065360115841031075,-4.275
0.055031247437000275,0.06738990545272827,0.02763032540678978,0.11423827707767487,0.6988580822944641,-0.7022536993026733,-0.07339451462030411,0.001587395090609789,0.006538217421621084,-4.2705
0.055036760866642,0.06738504767417908,0.027629438787698746,0.11423774063587189,0.6988600492477417,-0.7022484540939331,-0.07342574745416641,0.0015873496886342764,0.006540430709719658,-4.266
0.055042289197444916,0.0673801451921463,0.027628574520349503,0.11423715204000473,0.6988621354103088,-0.7022433280944824,-0.07345709204673767,0.001587304170243442,0.006542652379721403,-4.2615
0.05504787713289261,0.06737522780895233,0.02762771025300026,0.11423645168542862,0.698864221572876,-0.7022379040718079,-0.07348853349685669,0.0015872573712840676,0.006544892210513353,-4.257
0.0550534650683403,0.06737026572227478,0.02762681618332863,0.11423573642969131,0.6988664865493774,-0.7022327780723572,-0.07352010160684586,0.001587212085723877,0.006547142751514912,-4.2525
0.055059127509593964,0.06736525893211365,0.027625951915979385,0.11423495411872864,0.6988685727119446,-0.7022273540496826,-0.07355183362960815,0.0015871651703491807,0.006549411918967962,-4.248
0.05506481975317001,0.06736022233963013,0.02762507274746895,0.11423425376415253,0.6988706588745117,-0.7022220492362976,-0.07358355075120926,0.0015871182549744844,0.006551686208695173,-4.2435
0.05507052689790726,0.06735517084598541,0.027624156326055527,0.11423336714506149,0.6988728642463684,-0.7022166848182678,-0.07361540198326111,0.00158707145601511,0.006553980056196451,-4.239
0.05507627874612808,0.06735004484653473,0.027623292058706284,0.11423275619745255,0.6988750696182251,-0.7022112607955933,-0.07364746183156967,0.0015870245406404138,0.006556291598826647,-4.2345
0.05508209019899368,0.06734490394592285,0.027622397989034653,0.11423187702894211,0.6988771557807922,-0.7022058963775635,-0.07367951422929764,0.0015869776252657175,0.006558619439601898,-4.23
0.05508791655302048,0.06733973324298859,0.027621496468782425,0.1142311543226242,0.6988793015480042,-0.7022005319595337,-0.07371163368225098,0.001586930826306343,0.006560960318893194,-4.2255
0.05509378761053085,0.06733453273773193,0.027620617300271988,0.11423017829656601,0.6988816857337952,-0.7021951079368591,-0.07374384999275208,0.001586882513947785,0.006563316565006971,-4.221
0.05509970337152481,0.0673292726278305,0.027619708329439163,0.11422925442457199,0.6988838315010071,-0.702189564704895,-0.0737762302160263,0.0015868354821577668,0.0065656863152980804,-4.2165
0.055105648934841156,0.0673239678144455,0.027618814259767532,0.11422843486070633,0.6988862752914429,-0.7021840214729309,-0.07380877435207367,0.0015867872862145305,0.006568069104105234,-4.212
0.05511163920164108,0.06731864809989929,0.027617905288934708,0.11422749608755112,0.6988885402679443,-0.7021785378456116,-0.0738413855433464,0.0015867387410253286,0.0065704709850251675,-4.2075
0.055117689073085785,0.06731326878070831,0.02761700376868248,0.11422651261091232,0.6988906860351562,-0.7021728157997131,-0.07387412339448929,0.0015866887988522649,0.006572877522557974,-4.203
0.05512375384569168,0.06730788946151733,0.027616094797849655,0.11422561854124069,0.6988930106163025,-0.7021673917770386,-0.07390692830085754,0.0015866419998928905,0.006575313396751881,-4.1985
0.05512986332178116,0.06730242073535919,0.027615200728178024,0.11422466486692429,0.698895275592804,-0.7021617889404297,-0.07393984496593475,0.001586593803949654,0.00657775579020381,-4.194
0.05513603240251541,0.06729695200920105,0.02761426940560341,0.11422362923622131,0.6988975405693054,-0.702156126499176,-0.0739729106426239,0.0015865438617765903,0.006580220069736242,-4.1895
0.05514223128557205,0.06729140877723694,0.027613360434770584,0.1142224371433258,0.6988999247550964,-0.7021503448486328,-0.07400605082511902,0.0015864939196035266,0.006582688074558973,-4.185
0.055148474872112274,0.06728583574295044,0.02761242166161537,0.11422141641378403,0.6989022493362427,-0.7021447420120239,-0.07403925061225891,0.0015864442102611065,0.006585187278687954,-4.1805
0.05515476316213608,0.06728023290634155,0.027611512690782547,0.11422030627727509,0.6989046931266785,-0.7021390795707703,-0.07407265156507492,0.0015863957814872265,0.006587697193026543,-4.176
0.05516109615564346,0.06727457046508789,0.02761058136820793,0.11421920359134674,0.6989069581031799,-0.7021333575248718,-0.0741061270236969,0.0015863472362980247,0.0065902285277843475,-4.1715
0.05516747385263443,0.06726889312267303,0.027609650045633316,0.1142180785536766,0.6989094614982605,-0.7021275162696838,-0.07413970679044724,0.001586295897141099,0.006592772901058197,-4.167
0.055173881351947784,0.0672631710767746,0.027608711272478104,0.11421696096658707,0.6989119648933411,-0.7021217942237854,-0.07417330145835876,0.0015862444415688515,0.006595326587557793,-4.1625
0.055180348455905914,0.06725737452507019,0.027607809752225876,0.1142156794667244,0.6989144086837769,-0.7021160125732422,-0.07420721650123596,0.0015861962456256151,0.006597904954105616,-4.158
0.05518684536218643,0.06725159287452698,0.027606848627328873,0.11421440541744232,0.6989169120788574,-0.7021101713180542,-0.0742410346865654,0.0015861463034525514,0.006600489839911461,-4.1535
0.055193401873111725,0.06724569201469421,0.027605924755334854,0.11421313881874084,0.6989193558692932,-0.7021043300628662,-0.07427500188350677,0.0015860963612794876,0.006603100337088108,-4.149
0.05520001798868179,0.06723980605602264,0.027604971081018448,0.11421190947294235,0.6989218592643738,-0.7020984888076782,-0.07430914789438248,0.0015860435087233782,0.0066057294607162476,-4.1445
0.05520661920309067,0.0672338604927063,0.02760402485728264,0.11421056091785431,0.6989244222640991,-0.7020925879478455,-0.07434339076280594,0.001585993799380958,0.006608371622860432,-4.14
0.0552133247256279,0.06722785532474518,0.027603086084127426,0.1142091229557991,0.6989269852638245,-0.7020865678787231,-0.07437773048877716,0.0015859424602240324,0.006611028220504522,-4.1355
0.055220089852809906,0.06722180545330048,0.027602139860391617,0.11420781165361404,0.6989293098449707,-0.7020805478096008,-0.0744122564792633,0.0015858893748372793,0.006613698322325945,-4.131
0.05522685497999191,0.06721574068069458,0.02760118618607521,0.11420637369155884,0.6989319324493408,-0.7020745873451233,-0.07444673031568527,0.0015858381520956755,0.006616401020437479,-4.1265
0.05523369461297989,0.06720958650112152,0.0276002399623394,0.11420509219169617,0.6989343762397766,-0.7020686864852905,-0.07448145002126694,0.001585785299539566,0.006619112100452185,-4.122
0.05524057894945145,0.06720340251922607,0.027599278837442398,0.1142035573720932,0.6989370584487915,-0.7020625472068787,-0.07451633363962173,0.0015857339603826404,0.006621845532208681,-4.1175
0.055247507989406586,0.06719720363616943,0.02759828045964241,0.11420208215713501,0.6989396214485168,-0.7020565271377563,-0.07455109059810638,0.001585681107826531,0.006624594330787659,-4.1129999999999995
0.0552544966340065,0.06719093024730682,0.027597326785326004,0.11420051008462906,0.6989423632621765,-0.7020503878593445,-0.07458612322807312,0.0015856280224397779,0.00662735803052783,-4.1085
0.055261529982089996,0.06718458235263824,0.027596380561590195,0.11419910937547684,0.6989449858665466,-0.7020443081855774,-0.07462126761674881,0.0015855751698836684,0.006630145013332367,-4.104
0.055268608033657074,0.06717823445796967,0.027595404535531998,0.11419740319252014,0.6989476680755615,-0.7020382285118103,-0.07465650141239166,0.0015855240635573864,0.006632942706346512,-4.0995
0.05527574568986893,0.06717179715633392,0.027594413608312607,0.114195816218853,0.6989504098892212,-0.7020320296287537,-0.07469185441732407,0.0015854709781706333,0.006635764148086309,-4.095
0.05528292804956436,0.06716534495353699,0.027593452483415604,0.11419420689344406,0.6989530324935913,-0.702025830745697,-0.07472744584083557,0.0015854166122153401,0.006638605613261461,-4.0905000000000005
0.05529017001390457,0.06715881824493408,0.02759246900677681,0.11419261991977692,0.6989558339118958,-0.7020197510719299,-0.07476294785737991,0.0015853623626753688,0.006641472224146128,-4.086
0.05529745668172836,0.06715226173400879,0.02759150043129921,0.1141907274723053,0.6989585757255554,-0.7020133137702942,-0.0747985914349556,0.0015853092772886157,0.006644341163337231,-4.0815
0.05530480295419693,0.06714563071727753,0.027590524405241013,0.11418907344341278,0.6989613771438599,-0.7020071148872375,-0.07483434677124023,0.0015852550277486444,0.0066472385078668594,-4.077
0.05531220883131027,0.06713894009590149,0.02758953347802162,0.11418727040290833,0.6989641785621643,-0.7020006775856018,-0.07487032562494278,0.0015852006617933512,0.006650152150541544,-4.0725
0.055319644510746,0.06713220477104187,0.027588535100221634,0.1141853854060173,0.6989668607711792,-0.7019942998886108,-0.07490632683038712,0.0015851461794227362,0.006653092335909605,-4.068
0.055327169597148895,0.06712543964385986,0.027587559074163437,0.11418373882770538,0.6989696025848389,-0.7019880414009094,-0.07494239509105682,0.001585090416483581,0.006656046025454998,-4.0635
0.05533470958471298,0.06711860001087189,0.027586553245782852,0.11418183892965317,0.6989724636077881,-0.7019815444946289,-0.07497864216566086,0.0015850375639274716,0.0066590262576937675,-4.059
0.055342353880405426,0.06711173057556152,0.027585569769144058,0.1141800582408905,0.6989752650260925,-0.7019751667976379,-0.0750150978565216,0.0015849816845729947,0.00666201813146472,-4.0545
0.05535002797842026,0.067104771733284,0.02758457139134407,0.11417809873819351,0.6989783048629761,-0.701968789100647,-0.07505161315202713,0.0015849258052185178,0.0066650365479290485,-4.05
0.055357761681079865,0.06709779798984528,0.02758355811238289,0.11417608708143234,0.6989811658859253,-0.7019622325897217,-0.07508820295333862,0.0015848699258640409,0.006668079644441605,-4.0455
0.05536556988954544,0.0670907199382782,0.027582574635744095,0.11417406052350998,0.6989839673042297,-0.7019557356834412,-0.07512488961219788,0.0015848141629248857,0.0066711208783090115,-4.041
0.05537339299917221,0.06708361208438873,0.027581561356782913,0.11417201906442642,0.6989869475364685,-0.7019491791725159,-0.0751616507768631,0.0015847566537559032,0.006674216594547033,-4.0365
0.05538132041692734,0.06707645952701569,0.02758052572607994,0.11416997760534286,0.6989900469779968,-0.7019427418708801,-0.07519868016242981,0.0015847007744014263,0.006677307188510895,-4.032
0.05538926273584366,0.06706923246383667,0.027579549700021744,0.11416790634393692,0.6989929676055908,-0.7019361853599548,-0.07523571699857712,0.0015846434980630875,0.006680423393845558,-4.0275
0.05539729446172714,0.06706194579601288,0.027578506618738174,0.11416590213775635,0.6989959478378296,-0.70192950963974,-0.07527291029691696,0.0015845875022932887,0.006683568470180035,-4.023
0.0554053857922554,0.0670546144247055,0.02757750079035759,0.11416370421648026,0.6989989280700684,-0.7019228935241699,-0.07531018555164337,0.0015845303423702717,0.006686723791062832,-4.0185
0.055413536727428436,0.06704719364643097,0.027576487511396408,0.11416145414113998,0.6990019679069519,-0.7019161581993103,-0.07534763216972351,0.001584472949616611,0.006689915899187326,-4.014
0.05542176216840744,0.06703975796699524,0.027575459331274033,0.11415925621986389,0.6990050077438354,-0.7019093632698059,-0.07538517564535141,0.0015844154404476285,0.006693115923553705,-4.0095
0.055430032312870026,0.06703223288059235,0.027574460953474045,0.11415711045265198,0.699008047580719,-0.7019027471542358,-0.07542286813259125,0.001584356650710106,0.006696351338177919,-4.005
0.05543837696313858,0.06702463328838348,0.027573417872190475,0.11415478587150574,0.6990111470222473,-0.7018958926200867,-0.07546062022447586,0.001584299374371767,0.006699601653963327,-4.0005
0.05544678121805191,0.06701700389385223,0.0275723896920681,0.11415228992700577,0.6990142464637756,-0.7018890976905823,-0.07549846917390823,0.0015842404682189226,0.006702870596200228,-3.996
0.05545525997877121,0.06700925529003143,0.02757136896252632,0.1141500249505043,0.6990174055099487,-0.7018823623657227,-0.07553642988204956,0.0015841815620660782,0.006706163752824068,-3.9915000000000003
0.0554637685418129,0.06700150668621063,0.027570318430662155,0.11414755880832672,0.6990204453468323,-0.7018753886222839,-0.07557453215122223,0.0015841227723285556,0.006709482055157423,-3.987
0.05547236651182175,0.06699365377426147,0.027569297701120377,0.11414522677659988,0.6990238428115845,-0.7018685340881348,-0.07561282068490982,0.0015840638661757112,0.006712818518280983,-3.9825
0.055481038987636566,0.06698575615882874,0.02756824716925621,0.11414263397455215,0.6990269422531128,-0.7018616199493408,-0.07565110921859741,0.0015840049600228667,0.006716184783726931,-3.9779999999999998
0.05548977106809616,0.06697778403759003,0.027567226439714432,0.11414022743701935,0.6990302205085754,-0.7018547654151917,-0.07568957656621933,0.0015839446568861604,0.006719579454511404,-3.9735
0.055498577654361725,0.06696976721286774,0.027566175907850266,0.11413750052452087,0.6990333795547485,-0.7018476724624634,-0.07572830468416214,0.0015838842373341322,0.006722984369844198,-3.969
0.05550745874643326,0.06696166098117828,0.027565140277147293,0.11413491517305374,0.6990365386009216,-0.7018406391143799,-0.0757669135928154,0.0015838253311812878,0.006726423278450966,-3.9645
0.05551639944314957,0.06695349514484406,0.02756410464644432,0.11413243412971497,0.6990399956703186,-0.7018337249755859,-0.07580569386482239,0.0015837650280445814,0.006729877088218927,-3.96
0.055525414645671844,0.06694523990154266,0.027563046663999557,0.11412984877824783,0.6990432143211365,-0.7018265724182129,-0.0758446529507637,0.001583704724907875,0.006733359768986702,-3.9555
0.05553450435400009,0.0669369250535965,0.027562011033296585,0.11412706971168518,0.6990464329719543,-0.7018194794654846,-0.07588371634483337,0.001583642908371985,0.006736869923770428,-3.951
0.0555436834692955,0.06692853569984436,0.027560953050851822,0.11412439495325089,0.6990499496459961,-0.7018123865127563,-0.07592283189296722,0.0015835824888199568,0.006740409415215254,-3.9465
0.0555528923869133,0.06692008674144745,0.02755989506840706,0.11412159353494644,0.699053168296814,-0.7018052935600281,-0.07596220076084137,0.0015835205558687449,0.006743959616869688,-3.942
0.055562205612659454,0.06691157817840576,0.02755885198712349,0.11411881446838379,0.6990566253662109,-0.7017980217933655,-0.07600154727697372,0.0015834602527320385,0.006747545674443245,-3.9375
0.055571578443050385,0.06690295040607452,0.02755778655409813,0.11411590874195099,0.6990601420402527,-0.7017908096313477,-0.07604119181632996,0.0015833969227969646,0.006751150358468294,-3.933
0.05558104068040848,0.0668942928314209,0.02755672112107277,0.11411301046609879,0.6990635991096497,-0.7017834782600403,-0.0760807916522026,0.0015833351062610745,0.006754784844815731,-3.9285
0.05559057742357254,0.06688554584980011,0.02755565568804741,0.11411020904779434,0.6990669965744019,-0.701776385307312,-0.07612069696187973,0.0015832718927413225,0.006758436094969511,-3.924
0.05560018867254257,0.06687672436237335,0.027554605156183243,0.11410702764987946,0.6990705728530884,-0.7017689347267151,-0.07616054266691208,0.0015832098433747888,0.006762119010090828,-3.9195
0.05560987442731857,0.06686779856681824,0.027553554624319077,0.11410415917634964,0.6990740299224854,-0.7017616033554077,-0.07620055973529816,0.0015831466298550367,0.006765839643776417,-3.915
0.05561964958906174,0.06685882806777954,0.02755248174071312,0.11410102248191833,0.6990776062011719,-0.7017542123794556,-0.0762406513094902,0.0015830816701054573,0.006769574712961912,-3.9105
0.05562949925661087,0.06684975326061249,0.02755141630768776,0.1140979677438736,0.6990810632705688,-0.7017468810081482,-0.07628098875284195,0.0015830198535695672,0.006773330271244049,-3.906
0.05563942342996597,0.06684063374996185,0.0275503508746624,0.11409489810466766,0.6990846395492554,-0.7017393112182617,-0.07632128149271011,0.0015829548938199878,0.006777135189622641,-3.9015
0.05564943701028824,0.06683142483234406,0.027549270540475845,0.11409159004688263,0.6990882158279419,-0.7017319202423096,-0.076361745595932,0.0015828916803002357,0.006780954543501139,-3.8970000000000002
0.05565952509641647,0.0668221265077591,0.027548212558031082,0.11408836394548416,0.699091911315918,-0.7017244100570679,-0.07640238851308823,0.0015828267205506563,0.006784799043089151,-3.8925
0.05566970258951187,0.06681272387504578,0.027547132223844528,0.11408506333827972,0.6990955471992493,-0.7017168402671814,-0.07644312083721161,0.0015827619936317205,0.006788673344999552,-3.888
0.055679984390735626,0.06680326163768768,0.027546066790819168,0.11408177763223648,0.6990991830825806,-0.7017093896865845,-0.07648401707410812,0.001582697150297463,0.006792569067329168,-3.8834999999999997
0.055690325796604156,0.06679372489452362,0.027544986456632614,0.11407847702503204,0.6991029381752014,-0.7017015814781189,-0.0765250101685524,0.0015826324233785272,0.006796495523303747,-3.879
0.05570075660943985,0.0667840838432312,0.027543921023607254,0.11407506465911865,0.6991066932678223,-0.7016939520835876,-0.07656603306531906,0.001582565950229764,0.006800465751439333,-3.8745000000000003
0.0557112917304039,0.06677435338497162,0.027542833238840103,0.11407169699668884,0.6991103887557983,-0.7016862630844116,-0.07660727947950363,0.0015825011068955064,0.006804445292800665,-3.87
0.05572190135717392,0.06676454842090607,0.027541760355234146,0.1140681654214859,0.699114203453064,-0.7016785740852356,-0.07664866745471954,0.0015824346337467432,0.006808462552726269,-3.8655
0.0557326003909111,0.06675465404987335,0.027540680021047592,0.11406465619802475,0.6991179585456848,-0.7016708850860596,-0.07669006288051605,0.0015823685098439455,0.006812511011958122,-3.8609999999999998
0.05574340373277664,0.06674467027187347,0.02753959223628044,0.11406109482049942,0.6991218328475952,-0.7016630172729492,-0.07673166692256927,0.0015823021531105042,0.006816586945205927,-3.8565
0.05575428158044815,0.06673458218574524,0.027538519352674484,0.11405748873949051,0.6991255879402161,-0.7016552686691284,-0.0767732635140419,0.001582235679961741,0.0068206824362277985,-3.852
0.055765263736248016,0.06672438979148865,0.027537446469068527,0.11405374854803085,0.6991295218467712,-0.7016473412513733,-0.076815165579319,0.0015821680426597595,0.006824817508459091,-3.8475
0.05577635020017624,0.06671415269374847,0.027536366134881973,0.11405012011528015,0.6991333961486816,-0.7016395926475525,-0.0768570527434349,0.0015821016859263182,0.0068289837799966335,-3.843
0.05578751116991043,0.06670376658439636,0.027535293251276016,0.11404632776975632,0.6991373300552368,-0.7016316652297974,-0.07689908891916275,0.0015820324188098311,0.00683317705988884,-3.8385
0.05579877644777298,0.06669332087039948,0.02753419056534767,0.11404263228178024,0.6991412043571472,-0.7016236186027527,-0.07694127410650253,0.001581964548677206,0.006837399210780859,-3.834
0.05581016093492508,0.06668277084827423,0.02753312513232231,0.1140388622879982,0.6991451978683472,-0.7016156911849976,-0.07698357850313187,0.001581896678544581,0.00684166606515646,-3.8295
0.055821605026721954,0.06667211651802063,0.027532029896974564,0.11403480917215347,0.6991492509841919,-0.7016076445579529,-0.07702603936195374,0.0015818257816135883,0.00684595899656415,-3.825
0.05583316832780838,0.06666137278079987,0.02753094956278801,0.11403089761734009,0.6991533637046814,-0.701599657535553,-0.07706859707832336,0.0015817581443116069,0.006850272882729769,-3.8205
0.05584485083818436,0.06665049493312836,0.027529876679182053,0.11402693390846252,0.6991574764251709,-0.7015915513038635,-0.07711123675107956,0.001581688760779798,0.0068546258844435215,-3.816
0.0558566078543663,0.06663957238197327,0.027528781443834305,0.11402289569377899,0.6991614103317261,-0.7015835642814636,-0.07715397328138351,0.001581619493663311,0.0068590170703828335,-3.8115
0.0558684840798378,0.06662851572036743,0.027527686208486557,0.11401881277561188,0.6991655230522156,-0.7015753388404846,-0.07719694823026657,0.0015815484803169966,0.006863422691822052,-3.807
0.05588046461343765,0.06661735475063324,0.027526605874300003,0.11401475220918655,0.6991696953773499,-0.7015671730041504,-0.07723988592624664,0.0015814792132005095,0.006867875345051289,-3.8025
0.05589254945516586,0.0666060745716095,0.02752552554011345,0.11401046812534332,0.6991738677024841,-0.7015588879585266,-0.07728306204080582,0.0015814084326848388,0.0068723647855222225,-3.798
0.055904753506183624,0.06659470498561859,0.027524437755346298,0.11400631070137024,0.6991779208183289,-0.7015506625175476,-0.07732629776000977,0.001581336255185306,0.006876884028315544,-3.7935
0.055917032063007355,0.06658323109149933,0.027523357421159744,0.11400198936462402,0.6991822123527527,-0.7015422582626343,-0.07736962288618088,0.0015812652418389916,0.006881433073431253,-3.789
0.05592947453260422,0.06657163798809052,0.02752227708697319,0.11399782449007034,0.6991865038871765,-0.7015340328216553,-0.07741308957338333,0.0015811944613233209,0.0068860179744660854,-3.7845
0.055941976606845856,0.06655994057655334,0.02752118930220604,0.11399341374635696,0.6991907358169556,-0.7015257477760315,-0.07745683193206787,0.00158112368080765,0.0068906317465007305,-3.7800000000000002
0.05595461279153824,0.06654812395572662,0.027520116418600082,0.11398898810148239,0.6991949677467346,-0.7015172243118286,-0.07750049233436584,0.0015810512704774737,0.0068952906876802444,-3.7755
0.05596736818552017,0.06653617322444916,0.02751905843615532,0.11398463696241379,0.6991992592811584,-0.7015089392662048,-0.07754438370466232,0.0015809775795787573,0.0068999831564724445,-3.771
0.05598025768995285,0.06652413308620453,0.027517978101968765,0.11398012936115265,0.6992037296295166,-0.701500415802002,-0.0775882750749588,0.0015809054020792246,0.0069047133438289165,-3.7664999999999997
0.0559932217001915,0.06651198863983154,0.027516882866621017,0.11397549510002136,0.6992080807685852,-0.7014919519424438,-0.07763240486383438,0.0015808329917490482,0.006909464951604605,-3.762
0.056006334722042084,0.066499724984169,0.027515795081853867,0.11397074908018112,0.6992124915122986,-0.7014833092689514,-0.07767659425735474,0.001580757787451148,0.006914264522492886,-3.7575
0.05601955205202103,0.06648729741573334,0.027514707297086716,0.11396614462137222,0.6992169618606567,-0.7014748454093933,-0.0777209922671318,0.0015806853771209717,0.006919099483639002,-3.753
0.056032903492450714,0.06647476553916931,0.027513671666383743,0.11396148800849915,0.6992213129997253,-0.7014662027359009,-0.0777653306722641,0.0015806115698069334,0.006923974957317114,-3.7485
0.056046389043331146,0.06646211445331573,0.027512583881616592,0.11395668238401413,0.6992258429527283,-0.7014576196670532,-0.07780994474887848,0.0015805363655090332,0.006928880233317614,-3.7439999999999998
0.05605999380350113,0.0664493590593338,0.027511488646268845,0.11395183205604553,0.6992303729057312,-0.7014487981796265,-0.07785463333129883,0.0015804610447958112,0.006933828350156546,-3.7395
0.05607371777296066,0.06643645465373993,0.02751043811440468,0.11394695937633514,0.6992349624633789,-0.7014400959014893,-0.07789939641952515,0.0015803873538970947,0.0069388109259307384,-3.735
0.056087590754032135,0.06642341613769531,0.027509387582540512,0.11394210159778595,0.6992394924163818,-0.7014314532279968,-0.07794427871704102,0.001580310519784689,0.006943834945559502,-3.7305
0.05610155314207077,0.06641025841236115,0.027508307248353958,0.11393707245588303,0.6992442607879639,-0.7014225721359253,-0.07798926532268524,0.001580235199071467,0.006948892492800951,-3.726
0.05611569434404373,0.06639696657657623,0.027507249265909195,0.11393210291862488,0.699248731136322,-0.7014138102531433,-0.07803453505039215,0.0015801599947735667,0.0069539970718324184,-3.7215
0.056129954755306244,0.06638352572917938,0.027506191283464432,0.11392698436975479,0.699253499507904,-0.7014050483703613,-0.0780797079205513,0.0015800815308466554,0.00695914076641202,-3.717
0.05614433437585831,0.06636996567249298,0.02750513330101967,0.11392184346914291,0.6992580890655518,-0.7013960480690002,-0.07812511175870895,0.0015800049295648932,0.0069643063470721245,-3.7125
0.056158848106861115,0.06635627150535583,0.027504075318574905,0.11391665786504745,0.6992628574371338,-0.7013871073722839,-0.07817061990499496,0.0015799266984686255,0.006969537120312452,-3.708
0.05617351084947586,0.06634244322776794,0.02750302478671074,0.11391161382198334,0.6992675065994263,-0.7013781666755676,-0.07821624726057053,0.0015798498643562198,0.00697478698566556,-3.7035
0.05618833750486374,0.06632845103740692,0.027501974254846573,0.11390617489814758,0.6992723941802979,-0.7013689875602722,-0.07826196402311325,0.001579771633259952,0.006980096455663443,-3.699
0.056203268468379974,0.06631430983543396,0.0275009386241436,0.11390084773302078,0.6992772221565247,-0.7013600468635559,-0.0783078521490097,0.0015796934021636844,0.006985431537032127,-3.6945
0.056218378245830536,0.06630006432533264,0.02749987319111824,0.11389533430337906,0.6992819905281067,-0.7013509273529053,-0.07835362106561661,0.0015796150546520948,0.006990816444158554,-3.69
0.05623362213373184,0.06628561019897461,0.027498867362737656,0.11388994008302689,0.6992868781089783,-0.7013418078422546,-0.07839979976415634,0.0015795368235558271,0.00699623953551054,-3.6855
0.05624901503324509,0.06627103686332703,0.027497831732034683,0.11388443410396576,0.6992919445037842,-0.7013327479362488,-0.0784459114074707,0.0015794570790603757,0.007001715246587992,-3.681
0.056264542043209076,0.0662563294172287,0.0274968184530735,0.1138787642121315,0.6992968320846558,-0.7013236880302429,-0.07849223166704178,0.0015793773345649242,0.00700722960755229,-3.6765
0.05628024786710739,0.06624144315719604,0.02749578282237053,0.11387316882610321,0.6993017792701721,-0.7013143301010132,-0.07853876054286957,0.001579297473654151,0.007012772839516401,-3.672
0.056296102702617645,0.06622640788555145,0.027494769543409348,0.11386746168136597,0.6993067264556885,-0.7013050317764282,-0.07858509570360184,0.0015792162157595158,0.007018378935754299,-3.6675
0.05631212145090103,0.06621122360229492,0.027493741363286972,0.11386169493198395,0.6993117928504944,-0.7012957334518433,-0.07863175868988037,0.0015791350742802024,0.007024019490927458,-3.6630000000000003
0.05632827430963516,0.06619587540626526,0.027492742985486984,0.11385597288608551,0.6993168592453003,-0.7012863159179688,-0.07867845892906189,0.001579053932800889,0.007029699627310038,-3.6585
0.05634462088346481,0.06618034839630127,0.02749175950884819,0.11385012418031693,0.6993218064308167,-0.7012770175933838,-0.07872531563043594,0.0015789726749062538,0.0070354449562728405,-3.654
0.0563611164689064,0.06616467237472534,0.027490738779306412,0.11384422332048416,0.6993269324302673,-0.7012676000595093,-0.07877226173877716,0.0015788913005962968,0.00704121682792902,-3.6494999999999997
0.056377775967121124,0.06614881753921509,0.027489755302667618,0.11383826285600662,0.6993322372436523,-0.70125812292099,-0.07881941646337509,0.001578807015903294,0.00704704225063324,-3.645
0.05639459937810898,0.0661328136920929,0.027488764375448227,0.11383213847875595,0.6993374228477478,-0.7012487053871155,-0.07886654883623123,0.001578724361024797,0.007052906788885593,-3.6405
0.05641160160303116,0.06611661612987518,0.027487803250551224,0.11382611840963364,0.6993426084518433,-0.7012391090393066,-0.07891379296779633,0.0015786432195454836,0.007058840245008469,-3.636
0.05642879754304886,0.06610025465488434,0.027486812323331833,0.11382000148296356,0.6993478536605835,-0.7012295126914978,-0.07896113395690918,0.0015785590512678027,0.007064788602292538,-3.6315
0.0564461424946785,0.06608369946479797,0.027485858649015427,0.11381369084119797,0.6993530988693237,-0.7012198567390442,-0.07900872081518173,0.0015784747665748,0.0070708137936890125,-3.627
0.056463681161403656,0.06606698036193848,0.027484890073537827,0.11380749940872192,0.6993584632873535,-0.7012104392051697,-0.07905634492635727,0.0015783905982971191,0.00707688182592392,-3.6225
0.05648138374090195,0.06605006754398346,0.027483951300382614,0.11380119621753693,0.6993637681007385,-0.7012006044387817,-0.07910400629043579,0.0015783063136041164,0.007082988973706961,-3.618
0.05649928003549576,0.06603296101093292,0.027483005076646805,0.11379480361938477,0.6993691325187683,-0.7011908888816833,-0.07915177941322327,0.00157822051551193,0.007089134771376848,-3.6135
0.05651737004518509,0.06601567566394806,0.027482066303491592,0.1137884333729744,0.6993744969367981,-0.7011812329292297,-0.07919976115226746,0.001578136463649571,0.00709534902125597,-3.609
0.05653560906648636,0.06599822640419006,0.027481142431497574,0.11378185451030731,0.6993799209594727,-0.7011713981628418,-0.07924777269363403,0.0015780477551743388,0.0071016158908605576,-3.6045
0.05655408650636673,0.06598055362701416,0.027480226010084152,0.11377528309822083,0.699385404586792,-0.7011615037918091,-0.07929593324661255,0.0015779637033119798,0.007107923272997141,-3.6
0.05657275766134262,0.06596265733242035,0.02747933194041252,0.11376863718032837,0.6993909478187561,-0.7011516094207764,-0.07934413105249405,0.0015778762754052877,0.007114286534488201,-3.5955
0.05659160763025284,0.0659445971250534,0.027478452771902084,0.1137620210647583,0.6993963718414307,-0.7011417746543884,-0.07939241826534271,0.0015777891967445612,0.00712068984284997,-3.591
0.05661066621541977,0.06592632830142975,0.02747754380106926,0.11375521868467331,0.6994020938873291,-0.7011318206787109,-0.07944092899560928,0.0015777020016685128,0.007127164863049984,-3.5865
0.056629933416843414,0.06590783596038818,0.027476686984300613,0.11374841630458832,0.6994076371192932,-0.7011217474937439,-0.07948945462703705,0.0015776132931932807,0.007133681792765856,-3.582
0.056649379432201385,0.06588917970657349,0.02747580036520958,0.11374150216579437,0.6994133591651917,-0.7011117339134216,-0.07953803241252899,0.0015775245847180486,0.007140266243368387,-3.5775
0.05666907876729965,0.0658702701330185,0.027474958449602127,0.11373469233512878,0.6994189620018005,-0.7011016011238098,-0.07958676666021347,0.0015774373896420002,0.007146870251744986,-3.573
0.05668894201517105,0.06585115194320679,0.027474109083414078,0.11372765153646469,0.699424684047699,-0.7010915875434875,-0.0796356052160263,0.001577347400598228,0.007153565064072609,-3.5685000000000002
0.056709058582782745,0.06583182513713837,0.02747328206896782,0.11372070014476776,0.6994303464889526,-0.701081395149231,-0.07968448847532272,0.0015772570623084903,0.0071603041142225266,-3.564
0.056729383766651154,0.06581223011016846,0.027472469955682755,0.11371348053216934,0.6994361877441406,-0.7010712027549744,-0.07973349839448929,0.0015771669568493962,0.007167087867856026,-3.5595
0.05674993246793747,0.06579245626926422,0.027471687644720078,0.1137063279747963,0.6994419693946838,-0.7010610103607178,-0.07978259027004242,0.0015770767349749804,0.0071739377453923225,-3.555
0.0567706897854805,0.06577245891094208,0.027470890432596207,0.11369907855987549,0.6994478702545166,-0.7010507583618164,-0.07983187586069107,0.0015769867459312081,0.007180838380008936,-3.5505
0.056791700422763824,0.06575220823287964,0.02747010812163353,0.11369171738624573,0.6994538307189941,-0.701040506362915,-0.07988117635250092,0.0015768934972584248,0.007187796290963888,-3.5460000000000003
0.05681293457746506,0.06573173403739929,0.027469325810670853,0.11368442326784134,0.6994596719741821,-0.7010301947593689,-0.07993053644895554,0.001576801878400147,0.007194811478257179,-3.5415
0.0568343922495842,0.06571102142333984,0.027468595653772354,0.11367704719305038,0.6994656324386597,-0.7010197639465332,-0.07998006045818329,0.001576711772941053,0.007201896980404854,-3.537
0.05685608834028244,0.06569002568721771,0.027467887848615646,0.11366962641477585,0.6994715332984924,-0.7010094523429871,-0.08002962917089462,0.0015766170108690858,0.007209024392068386,-3.5324999999999998
0.05687805265188217,0.06566879153251648,0.02746717259287834,0.11366195976734161,0.6994775533676147,-0.7009990215301514,-0.0800793245434761,0.001576523995026946,0.007216236088424921,-3.528
0.05690024048089981,0.06564733386039734,0.02746647223830223,0.11365436762571335,0.6994836330413818,-0.7009884715080261,-0.08012900501489639,0.0015764308627694845,0.00722347479313612,-3.5235
0.056922681629657745,0.06562560796737671,0.027465786784887314,0.11364664882421494,0.6994895339012146,-0.7009778618812561,-0.08017884939908981,0.001576336333528161,0.00723079452291131,-3.519
0.056945376098155975,0.06560362875461578,0.027465123683214188,0.1136389747262001,0.699495792388916,-0.7009673118591309,-0.08022880554199219,0.001576240174472332,0.007238173391669989,-3.5145
0.056968338787555695,0.06558139622211456,0.02746446058154106,0.11363112181425095,0.6995019316673279,-0.7009567022323608,-0.08027873933315277,0.0015761470422148705,0.0072456058114767075,-3.51
0.0569915696978569,0.06555885076522827,0.02746383473277092,0.11362330615520477,0.6995081901550293,-0.7009460926055908,-0.08032889664173126,0.0015760508831590414,0.007253118325024843,-3.5055
0.05701505392789841,0.06553605198860168,0.027463246136903763,0.11361538618803024,0.6995143294334412,-0.7009354829788208,-0.08037905395030975,0.001575956353917718,0.007260680198669434,-3.501
0.057038821280002594,0.065513014793396,0.027462642639875412,0.11360742896795273,0.6995207071304321,-0.7009247541427612,-0.08042936027050018,0.0015758601948618889,0.007268315646797419,-3.4965
0.05706285685300827,0.06548964977264404,0.027462098747491837,0.11359935998916626,0.6995270252227783,-0.7009139657020569,-0.080479696393013,0.001575762638822198,0.0072759962640702724,-3.492
0.05708717554807663,0.0654660165309906,0.02746155485510826,0.11359120160341263,0.699533224105835,-0.7009031772613525,-0.08053018152713776,0.0015756635693833232,0.007283749524503946,-3.4875
0.057111792266368866,0.06544208526611328,0.027461033314466476,0.11358293145895004,0.6995395421981812,-0.7008923888206482,-0.08058059960603714,0.001575567526742816,0.007291592191904783,-3.483
0.0571366623044014,0.06541784107685089,0.027460534125566483,0.1135747954249382,0.6995459794998169,-0.7008816003799438,-0.0806310623884201,0.0015754684573039412,0.007299470249563456,-3.4785
0.057161845266819,0.06539332866668701,0.027460064738988876,0.11356653273105621,0.6995523571968079,-0.7008705735206604,-0.08068177103996277,0.0015753707848489285,0.007307436317205429,-3.474
0.05718732625246048,0.06536850333213806,0.02745959535241127,0.1135580763220787,0.6995587944984436,-0.7008597254753113,-0.08073249459266663,0.0015752718318253756,0.0073154582642018795,-3.4695
0.05721312016248703,0.06534335017204285,0.027459193021059036,0.11354969441890717,0.6995654106140137,-0.7008486986160278,-0.08078327775001526,0.001575171248987317,0.007323550060391426,-3.465
0.05723919719457626,0.06531786918640137,0.027458805590867996,0.11354118585586548,0.699571967124939,-0.7008377313613892,-0.08083408325910568,0.0015750721795484424,0.007331719156354666,-3.4604999999999997
0.05726560205221176,0.0652921050786972,0.02745841071009636,0.11353252828121185,0.699578583240509,-0.7008267641067505,-0.08088507503271103,0.001574970199726522,0.00733994971960783,-3.456
0.057292334735393524,0.06526599824428558,0.027458082884550095,0.11352396756410599,0.6995850205421448,-0.7008156180381775,-0.0809360221028328,0.0015748681034892797,0.007348258979618549,-3.4515000000000002
0.057319365441799164,0.0652395635843277,0.02745775505900383,0.11351524293422699,0.6995916962623596,-0.7008044123649597,-0.08098708093166351,0.0015747675206512213,0.007356632500886917,-3.447
0.05734673887491226,0.06521280109882355,0.027457479387521744,0.11350642144680023,0.6995983719825745,-0.7007933259010315,-0.08103818446397781,0.0015746655408293009,0.007365075871348381,-3.4425
0.057374440133571625,0.06518568098545074,0.027457233518362045,0.11349770426750183,0.6996049880981445,-0.700782060623169,-0.08108943700790405,0.0015745636774227023,0.007373603526502848,-3.4379999999999997
0.057402513921260834,0.0651581883430481,0.02745702490210533,0.11348872631788254,0.6996118426322937,-0.7007707953453064,-0.08114063739776611,0.0015744601842015982,0.007382192183285952,-3.4335
0.05743088573217392,0.06513038277626038,0.02745680883526802,0.11347982287406921,0.6996186375617981,-0.7007595896720886,-0.08119194209575653,0.0015743551775813103,0.00739085441455245,-3.4290000000000003
0.05745963007211685,0.06510220468044281,0.02745664492249489,0.11347080767154694,0.6996254324913025,-0.7007482647895813,-0.08124329149723053,0.0015742514515295625,0.007399606518447399,-3.4245
0.057488732039928436,0.0650736540555954,0.027456555515527725,0.1134617030620575,0.6996323466300964,-0.7007369995117188,-0.0812947154045105,0.0015741466777399182,0.007408419623970985,-3.42
0.05751819163560867,0.06504471600055695,0.027456458657979965,0.11345254629850388,0.6996392011642456,-0.7007256150245667,-0.08134624361991882,0.0015740417875349522,0.0074173156172037125,-3.4154999999999998
0.057548023760318756,0.06501539051532745,0.027456413954496384,0.11344331502914429,0.6996461153030396,-0.7007142305374146,-0.081397645175457,0.0015739365480840206,0.007426288444548845,-3.411
0.05757824331521988,0.06498570740222931,0.027456413954496384,0.11343405395746231,0.6996532082557678,-0.7007027864456177,-0.08144930005073547,0.0015738287474960089,0.00743534229695797,-3.4065000000000003
0.05760883539915085,0.06495562195777893,0.027456436306238174,0.11342465877532959,0.699660062789917,-0.7006913423538208,-0.0815008282661438,0.0015737222274765372,0.0074444785714149475,-3.402
0.057639800012111664,0.06492513418197632,0.027456488460302353,0.11341533064842224,0.69966721534729,-0.7006798386573792,-0.0815526470541954,0.0015736158238723874,0.007453674916177988,-3.3975
0.05767118185758591,0.06489422917366028,0.027456622570753098,0.1134059727191925,0.699674129486084,-0.700668215751648,-0.0816042348742485,0.0015735062770545483,0.007462962530553341,-3.393
0.05770295113325119,0.0648629367351532,0.02745676413178444,0.11339637637138367,0.6996812224388123,-0.7006566524505615,-0.08165601640939713,0.0015733984764665365,0.007472334895282984,-3.3885
0.0577351376414299,0.0648312121629715,0.02745698019862175,0.11338676512241364,0.6996884346008301,-0.7006450295448303,-0.08170776069164276,0.001573290559463203,0.0074818008579313755,-3.384
0.057767726480960846,0.06479901075363159,0.027457233518362045,0.11337699741125107,0.6996955871582031,-0.7006333470344543,-0.08175958693027496,0.00157317949924618,0.007491330150514841,-3.3795
0.057800762355327606,0.06476642191410065,0.027457531541585922,0.11336728930473328,0.699702799320221,-0.7006217837333679,-0.08181146532297134,0.0015730701852589846,0.007500940468162298,-3.375
0.0578342005610466,0.06473337113857269,0.02745787426829338,0.11335757374763489,0.6997100710868835,-0.7006100416183472,-0.08186343312263489,0.001572960871271789,0.0075106569565832615,-3.3705
0.057868100702762604,0.06469988822937012,0.02745826169848442,0.11334772408008575,0.6997174024581909,-0.7005982995033264,-0.08191534131765366,0.0015728484140709043,0.00752044003456831,-3.366
0.05790243297815323,0.06466592848300934,0.02745870128273964,0.11333777755498886,0.6997246742248535,-0.7005864977836609,-0.08196727186441422,0.0015727359568700194,0.0075303176417946815,-3.3615
0.05793721228837967,0.06463149189949036,0.02745920792222023,0.11332782357931137,0.6997320652008057,-0.7005746364593506,-0.08201922476291656,0.0015726236160844564,0.0075402832590043545,-3.357
0.05797246843576431,0.06459659337997437,0.02745973691344261,0.11331775039434433,0.6997392773628235,-0.7005627155303955,-0.08207125961780548,0.0015725113917142153,0.007550329901278019,-3.3525
0.05800817161798477,0.06456118822097778,0.027460385113954544,0.11330776661634445,0.6997467279434204,-0.7005509734153748,-0.08212333172559738,0.001572395907714963,0.00756047572940588,-3.348
0.05804438143968582,0.0645252913236618,0.027461055666208267,0.11329765617847443,0.6997541785240173,-0.7005389928817749,-0.08217527717351913,0.0015722834505140781,0.0075706918723881245,-3.3434999999999997
0.058081068098545074,0.06448891758918762,0.027461770921945572,0.11328727006912231,0.6997618079185486,-0.7005271315574646,-0.08222734928131104,0.0015721697127446532,0.007581026758998632,-3.339
0.05811826139688492,0.06445200741291046,0.027462583035230637,0.11327704787254333,0.6997692584991455,-0.7005151510238647,-0.08227945864200592,0.0015720529481768608,0.007591440808027983,-3.3345000000000002
0.058155931532382965,0.0644146054983139,0.027463410049676895,0.11326674371957779,0.6997767686843872,-0.7005031108856201,-0.08233162015676498,0.0015719376970082521,0.007601926103234291,-3.33
0.05819413810968399,0.06437662243843079,0.02746434137225151,0.11325645446777344,0.6997843384742737,-0.7004910707473755,-0.0823836624622345,0.0015718223294243217,0.007612538058310747,-3.3255
0.0582328662276268,0.06433814764022827,0.02746530994772911,0.11324585974216461,0.6997920274734497,-0.7004789113998413,-0.082435742020607,0.0015717040514573455,0.007623225916177034,-3.3209999999999997
0.058272115886211395,0.064299076795578,0.02746639773249626,0.11323535442352295,0.699799656867981,-0.7004669308662415,-0.08248782902956009,0.0015715871704742312,0.007634008768945932,-3.3165
0.05831191688776016,0.06425945460796356,0.02746753767132759,0.11322484910488129,0.6998074650764465,-0.7004547119140625,-0.08253999799489975,0.001571468892507255,0.007644900120794773,-3.3120000000000003
0.0583522692322731,0.06421928107738495,0.0274687297642231,0.11321420967578888,0.6998151540756226,-0.7004426121711731,-0.08259205520153046,0.0015713507309556007,0.007655872497707605,-3.3075
0.05839315801858902,0.06417854130268097,0.027470003813505173,0.11320353299379349,0.6998230218887329,-0.7004305124282837,-0.08264419436454773,0.0015712293097749352,0.007666947320103645,-3.303
0.05843467265367508,0.06413713097572327,0.027471382170915604,0.11319278925657272,0.6998308300971985,-0.7004182934761047,-0.08269625902175903,0.001571111148223281,0.007678131107240915,-3.2984999999999998
0.05847672373056412,0.06409518420696259,0.027472835034132004,0.11318186670541763,0.6998386979103088,-0.700406014919281,-0.08274837583303452,0.001570989959873259,0.007689399644732475,-3.294
0.05851941555738449,0.06405258178710938,0.027474362403154373,0.11317099630832672,0.6998463869094849,-0.7003937363624573,-0.0828005000948906,0.0015708686551079154,0.007700780872255564,-3.2895000000000003
0.05856267362833023,0.06400938332080841,0.027475964277982712,0.11316026002168655,0.69985431432724,-0.7003814578056335,-0.08285258710384369,0.0015707474667578936,0.0077122654765844345,-3.285
0.058606572449207306,0.06396551430225372,0.027477677911520004,0.11314915865659714,0.6998621821403503,-0.700369119644165,-0.08290453255176544,0.001570624765008688,0.007723843213170767,-3.2805
0.05865108221769333,0.06392103433609009,0.02747945860028267,0.11313815414905548,0.6998701691627502,-0.7003568410873413,-0.08295655995607376,0.0015705005498602986,0.0077355289831757545,-3.276
0.05869623273611069,0.06387586891651154,0.027481336146593094,0.11312700062990189,0.6998783349990845,-0.7003443837165833,-0.08300863951444626,0.001570377848111093,0.0077473195269703865,-3.2715
0.05874205380678177,0.06383001804351807,0.027483347803354263,0.11311588436365128,0.6998863220214844,-0.7003320455551147,-0.08306052535772324,0.0015702537493780255,0.007759202271699905,-3.267
0.058788515627384186,0.06378348171710968,0.027485433965921402,0.11310465633869171,0.699894368648529,-0.700319766998291,-0.0831124559044838,0.0015701280208304524,0.0077712079510092735,-3.2625
0.05883566290140152,0.06373623013496399,0.027487624436616898,0.11309350281953812,0.6999025940895081,-0.7003071904182434,-0.08316434174776077,0.001570003922097385,0.007783322129398584,-3.258
0.058883510529994965,0.06368829309940338,0.027489926666021347,0.11308218538761139,0.699910581111908,-0.7002946734428406,-0.08321626484394073,0.001569876680150628,0.00779552711173892,-3.2535
0.058932073414325714,0.06363959610462189,0.027492348104715347,0.11307080835103989,0.6999186873435974,-0.7002822160720825,-0.0832681655883789,0.0015697480412200093,0.007807851303368807,-3.249
0.05898135155439377,0.0635901540517807,0.027494866400957108,0.11305929720401764,0.6999269127845764,-0.7002696394920349,-0.08331984281539917,0.0015696210321038961,0.007820287719368935,-3.2445
0.05903134495019913,0.06353999674320221,0.02749749645590782,0.11304794996976852,0.699935257434845,-0.7002570629119873,-0.08337163925170898,0.0015694939065724611,0.007832835428416729,-3.24
0.05908208340406418,0.06348903477191925,0.027500253170728683,0.11303629726171494,0.6999434232711792,-0.7002446055412292,-0.08342326432466507,0.0015693637542426586,0.00784549955278635,-3.2355
0.05913359671831131,0.06343729794025421,0.027503114193677902,0.11302489787340164,0.6999517679214478,-0.7002319693565369,-0.08347493410110474,0.001569233718328178,0.0078582763671875,-3.231
0.05918588489294052,0.06338472664356232,0.027506154030561447,0.11301332712173462,0.6999600529670715,-0.7002195715904236,-0.0835265964269638,0.0015691036824136972,0.007871170528233051,-3.2264999999999997
0.05923894792795181,0.06333138048648834,0.027509290724992752,0.1130017340183258,0.6999685168266296,-0.7002069354057312,-0.08357805013656616,0.0015689736464992166,0.007884166203439236,-3.222
0.05929284542798996,0.06327715516090393,0.027512583881616592,0.11298996955156326,0.6999768614768982,-0.7001942992210388,-0.08362944424152374,0.0015688436105847359,0.007897282019257545,-3.2175000000000002
0.05934753268957138,0.06322211027145386,0.02751598134636879,0.11297811567783356,0.6999852657318115,-0.7001815438270569,-0.08368078619241714,0.001568709034472704,0.007910524494946003,-3.213
0.059403084218502045,0.06316618621349335,0.027519550174474716,0.11296641826629639,0.6999936699867249,-0.7001689076423645,-0.08373206853866577,0.0015685759717598557,0.007923876866698265,-3.2085
0.059459470212459564,0.0631093978881836,0.027523238211870193,0.1129545122385025,0.7000020742416382,-0.7001560926437378,-0.08378338813781738,0.0015684415120631456,0.007937361486256123,-3.2039999999999997
0.059516750276088715,0.06305167078971863,0.027527105063199997,0.11294274032115936,0.7000106573104858,-0.700143575668335,-0.08383449912071228,0.0015683085657656193,0.007950936444103718,-3.1995
0.0595749095082283,0.06299304962158203,0.02753112092614174,0.11293081939220428,0.700019121170044,-0.7001307606697083,-0.08388558775186539,0.0015681724762544036,0.007964669726788998,-3.1950000000000003
0.059633977711200714,0.06293350458145142,0.02753530815243721,0.11291884630918503,0.7000278234481812,-0.7001180648803711,-0.08393647521734238,0.0015680366195738316,0.007978490553796291,-3.1905
0.059693969786167145,0.06287296116352081,0.02753966674208641,0.1129068061709404,0.7000364065170288,-0.7001053094863892,-0.08398734778165817,0.0015679006464779377,0.007992446422576904,-3.186
0.05975490063428879,0.062811478972435,0.02754417434334755,0.11289479583501816,0.7000448703765869,-0.7000925540924072,-0.08403823524713516,0.001567763276398182,0.008006539195775986,-3.1814999999999998
0.05981684476137161,0.062748983502388,0.027548898011446,0.1128828153014183,0.7000535130500793,-0.7000797390937805,-0.08408889174461365,0.0015676259063184261,0.00802074559032917,-3.177
0.059879712760448456,0.06268548965454102,0.027553778141736984,0.11287062615156174,0.7000622749328613,-0.700066864490509,-0.08413941413164139,0.0015674855094403028,0.008035085164010525,-3.1725000000000003
0.059943608939647675,0.06262093782424927,0.0275588296353817,0.11285844445228577,0.700070858001709,-0.7000541687011719,-0.08418984711170197,0.0015673467423766851,0.008049548603594303,-3.168
0.060008518397808075,0.06255537271499634,0.027564097195863724,0.11284632980823517,0.700079619884491,-0.7000413537025452,-0.08424016088247299,0.0015672077424824238,0.00806413870304823,-3.1635
0.060074470937252045,0.06248870864510536,0.02756955847144127,0.11283405870199203,0.700088381767273,-0.7000285983085632,-0.08429046720266342,0.0015670658322051167,0.008078855462372303,-3.159
0.060141511261463165,0.062420930713415146,0.027575228363275528,0.11282192915678024,0.7000970840454102,-0.7000157833099365,-0.08434049785137177,0.0015669241547584534,0.008093709126114845,-3.1545
0.06020962446928024,0.06235207989811897,0.02758112922310829,0.11280965059995651,0.7001059651374817,-0.7000027894973755,-0.0843905657529831,0.0015667807310819626,0.008108696900308132,-3.15
0.06027885526418686,0.062282074242830276,0.02758718654513359,0.112797312438488,0.7001147270202637,-0.6999900341033936,-0.0844404548406601,0.0015666390536352992,0.00812380388379097,-3.1455
0.06034921854734421,0.062210891395807266,0.027593504637479782,0.1127849817276001,0.7001235485076904,-0.6999772191047668,-0.08449006080627441,0.0015664956299588084,0.008139051496982574,-3.141
0.060420744121074677,0.06213853135704994,0.027600068598985672,0.11277265846729279,0.7001324892044067,-0.6999642848968506,-0.08453962951898575,0.0015663510421290994,0.008154422976076603,-3.1365
0.06049346178770065,0.06206495687365532,0.027606870979070663,0.11276020109653473,0.7001413106918335,-0.6999514102935791,-0.08458904922008514,0.001566204708069563,0.00816992949694395,-3.1319999999999997
0.06056734174489975,0.06199019029736519,0.02761390432715416,0.11274786293506622,0.7001501321792603,-0.6999385356903076,-0.08463835716247559,0.0015660583740100265,0.00818557944148779,-3.1275
0.060642488300800323,0.0619141049683094,0.02762119099497795,0.1127353310585022,0.7001591920852661,-0.6999257206916809,-0.0846874862909317,0.001565910642966628,0.008201348595321178,-3.123
0.06071888655424118,0.06183677539229393,0.02762875333428383,0.1127229705452919,0.7001681327819824,-0.6999128460884094,-0.08473645150661469,0.0015657645417377353,0.008217277005314827,-3.1185
0.06079656630754471,0.061758141964673996,0.027636568993330002,0.11271049082279205,0.7001771926879883,-0.6999000906944275,-0.08478516340255737,0.0015656155301257968,0.008233331143856049,-3.114
0.0608755424618721,0.061678189784288406,0.027644652873277664,0.11269791424274445,0.700186014175415,-0.6998870372772217,-0.08483386039733887,0.0015654648886993527,0.008249529637396336,-3.1094999999999997
0.06095590442419052,0.06159684434533119,0.027653027325868607,0.11268545687198639,0.7001950740814209,-0.6998741030693054,-0.08488227427005768,0.0015653156442567706,0.008265850134193897,-3.105
0.061037562787532806,0.06151415780186653,0.027661707252264023,0.11267288774251938,0.7002041339874268,-0.6998612880706787,-0.08493055403232574,0.0015651648864150047,0.008282347582280636,-3.1005000000000003
0.06112068146467209,0.061430010944604874,0.027670685201883316,0.11266037821769714,0.7002130746841431,-0.699848473072052,-0.0849786102771759,0.0015650128480046988,0.008298944681882858,-3.096
0.061205171048641205,0.061344485729932785,0.02767997607588768,0.11264782398939133,0.7002222537994385,-0.6998355984687805,-0.08502655476331711,0.0015648608095943928,0.008315705694258213,-3.0915
0.061291150748729706,0.061257440596818924,0.027689572423696518,0.11263526231050491,0.7002312541007996,-0.699822723865509,-0.08507434278726578,0.001564707257784903,0.008332598954439163,-3.0869999999999997
0.0613786056637764,0.06116892769932747,0.027699511498212814,0.11262277513742447,0.7002403736114502,-0.6998100280761719,-0.08512180298566818,0.0015645538223907351,0.008349635638296604,-3.0825
0.06146758049726486,0.06107885763049126,0.027709785848855972,0.11261002719402313,0.7002494931221008,-0.6997970342636108,-0.08516905456781387,0.0015643987571820617,0.008366815745830536,-3.0780000000000003
0.06155811995267868,0.060987260192632675,0.027720417827367783,0.11259744316339493,0.7002586126327515,-0.6997841596603394,-0.08521626144647598,0.0015642436919733882,0.008384132757782936,-3.0735
0.061650194227695465,0.06089412048459053,0.027731377631425858,0.11258489638566971,0.7002677917480469,-0.6997713446617126,-0.08526304364204407,0.0015640858327969909,0.0084015978500247,-3.069
0.06174392253160477,0.06079932674765587,0.027742724865674973,0.11257224529981613,0.7002769708633423,-0.6997585296630859,-0.08530972898006439,0.0015639293706044555,0.008419219404459,-3.0645
0.061839260160923004,0.06070290133357048,0.027754466980695724,0.11255954951047897,0.7002859711647034,-0.6997457146644592,-0.08535617589950562,0.0015637715114280581,0.008436967618763447,-3.06
0.06193632632493973,0.060604799538850784,0.027766581624746323,0.11254702508449554,0.7002952098846436,-0.6997328996658325,-0.08540231734514236,0.0015636120224371552,0.008454854600131512,-3.0555000000000003
0.062035106122493744,0.060505013912916183,0.02777910605072975,0.11253446340560913,0.7003045082092285,-0.6997202038764954,-0.0854482650756836,0.0015634526498615742,0.008472899906337261,-3.051
0.06213565915822983,0.060403455048799515,0.02779204025864601,0.11252191662788391,0.7003135681152344,-0.6997073888778687,-0.08549400418996811,0.0015632916474714875,0.00849109049886465,-3.0465
0.06223798543214798,0.06030013784766197,0.027805406600236893,0.11250923573970795,0.7003228068351746,-0.6996946334838867,-0.08553945273160934,0.001563129248097539,0.008509419858455658,-3.042
0.06234211474657059,0.06019504740834236,0.027819205075502396,0.11249664425849915,0.7003321051597595,-0.6996819376945496,-0.08558471500873566,0.001562967081554234,0.0085279056802392,-3.0375
0.0624481663107872,0.06008810177445412,0.027833465486764908,0.11248403787612915,0.7003413438796997,-0.6996691823005676,-0.08562967926263809,0.0015628032851964235,0.00854653213173151,-3.033
0.06255611032247543,0.05997930094599724,0.027848202735185623,0.1124715581536293,0.7003505825996399,-0.6996564269065857,-0.08567435294389725,0.0015626396052539349,0.008565288968384266,-3.0285
0.06266602128744125,0.05986860767006874,0.027863379567861557,0.11245903372764587,0.7003598213195801,-0.6996437907218933,-0.08571885526180267,0.0015624742954969406,0.008584200404584408,-3.024
0.06277791410684586,0.05975598469376564,0.02787906304001808,0.11244648694992065,0.7003690004348755,-0.6996311545372009,-0.08576298505067825,0.0015623089857399464,0.008603277616202831,-3.0195
0.06289184838533401,0.059641387313604355,0.027895238250494003,0.11243396252393723,0.7003782987594604,-0.6996185779571533,-0.08580676466226578,0.001562143792398274,0.008622472174465656,-3.0149999999999997
0.06300783902406693,0.05952480062842369,0.027911949902772903,0.11242138594388962,0.7003876566886902,-0.6996059417724609,-0.08585042506456375,0.001561974175274372,0.008641828782856464,-3.0105
0.06312599033117294,0.05940617248415947,0.02792917564511299,0.11240890622138977,0.7003967761993408,-0.699593186378479,-0.08589378744363785,0.0015618075849488378,0.008661322295665741,-3.0060000000000002
0.06324628740549088,0.059285473078489304,0.02794696018099785,0.11239652335643768,0.7004060745239258,-0.6995806694030762,-0.0859367698431015,0.001561637851409614,0.008680944330990314,-3.0015
0.06336881965398788,0.059162672609090805,0.027965303510427475,0.11238407343626022,0.7004154324531555,-0.6995682120323181,-0.08597943931818008,0.0015614668373018503,0.008700725622475147,-2.997
0.06349363178014755,0.05903773382306099,0.02798420563340187,0.11237163841724396,0.7004246711730957,-0.6995556950569153,-0.08602184057235718,0.0015612957067787647,0.008720656856894493,-2.9924999999999997
0.06362069398164749,0.058910664170980453,0.02800372615456581,0.11235928535461426,0.7004339694976807,-0.6995432376861572,-0.0860639363527298,0.001561124692671001,0.008740706369280815,-2.988
0.06375017017126083,0.05878136679530144,0.028023812919855118,0.11234695464372635,0.7004432678222656,-0.6995307803153992,-0.08610573410987854,0.0015609506517648697,0.008760920725762844,-2.9835000000000003
0.063882015645504,0.058649856597185135,0.028044577687978745,0.11233457177877426,0.7004526257514954,-0.6995183229446411,-0.08614718168973923,0.0015607767272740602,0.00878125336021185,-2.979
0.06401634961366653,0.058516066521406174,0.028065938502550125,0.1123223826289177,0.700461745262146,-0.6995059847831726,-0.08618827164173126,0.001560602686367929,0.008801747113466263,-2.9745
0.06415317207574844,0.058379966765642166,0.028087962418794632,0.11231008172035217,0.7004711031913757,-0.6994936466217041,-0.08622898161411285,0.0015604272484779358,0.008822357282042503,-2.9699999999999998
0.0642925575375557,0.05824155732989311,0.028110656887292862,0.11229793727397919,0.7004801630973816,-0.6994813680648804,-0.08626935631036758,0.0015602519270032644,0.008843110874295235,-2.9655
0.06443455070257187,0.05810077115893364,0.02813403680920601,0.11228574067354202,0.7004895806312561,-0.6994690299034119,-0.08630944043397903,0.00156007194891572,0.008864007890224457,-2.9610000000000003
0.06457922607660294,0.05795760080218315,0.028158117085695267,0.11227360367774963,0.7004989385604858,-0.6994568705558777,-0.08634909987449646,0.001559893717058003,0.008885021321475506,-2.9565
0.06472664326429367,0.05781197175383568,0.028182942420244217,0.11226166784763336,0.7005081176757812,-0.6994447112083435,-0.0863884910941124,0.0015597152523696423,0.008906195871531963,-2.952
0.06487680226564407,0.0576639361679554,0.02820849046111107,0.11224967241287231,0.7005172967910767,-0.6994324922561646,-0.08642750978469849,0.0015595339937135577,0.008927468210458755,-2.9475
0.0650298073887825,0.05751339718699455,0.028234783560037613,0.11223769932985306,0.7005265951156616,-0.6994202733039856,-0.08646615594625473,0.001559354248456657,0.008948871865868568,-2.943
0.06518568843603134,0.05736038461327553,0.02826184406876564,0.11222580075263977,0.700535774230957,-0.6994084119796753,-0.08650439977645874,0.0015591715928167105,0.008970407769083977,-2.9385
0.06534451991319656,0.05720480903983116,0.02828970178961754,0.11221393942832947,0.7005450129508972,-0.6993963718414307,-0.08654220402240753,0.0015589888207614422,0.008992068469524384,-2.934
0.06550639122724533,0.05704668536782265,0.0283183716237545,0.11220214515924454,0.7005541920661926,-0.6993844509124756,-0.08657966554164886,0.0015588047681376338,0.009013839066028595,-2.9295
0.06567125767469406,0.056885976344347,0.028347868472337723,0.1121903583407402,0.7005634307861328,-0.6993725299835205,-0.08661678433418274,0.0015586205990985036,0.009035732597112656,-2.925
0.06583931297063828,0.05672265961766243,0.028378192335367203,0.11217869073152542,0.700572669506073,-0.699360728263855,-0.08665343374013901,0.0015584349166601896,0.009057743474841118,-2.9205
0.06601054221391678,0.056556735187768936,0.028409402817487717,0.11216715723276138,0.7005816698074341,-0.6993486881256104,-0.08668966591358185,0.0015582493506371975,0.009079860523343086,-2.916
0.06618497520685196,0.05638819560408592,0.028441447764635086,0.11215566098690033,0.7005909085273743,-0.6993371248245239,-0.08672556281089783,0.0015580608742311597,0.009102076292037964,-2.9115
0.06636274605989456,0.05621698871254921,0.028474416583776474,0.11214416474103928,0.7006000876426697,-0.6993253827095032,-0.0867609903216362,0.0015578737948089838,0.00912441685795784,-2.907
0.06654389947652817,0.0560431070625782,0.0285082645714283,0.1121327355504036,0.7006091475486755,-0.6993135809898376,-0.08679595589637756,0.0015576838050037622,0.00914684310555458,-2.9025
0.06672846525907516,0.05586657300591469,0.028543051332235336,0.11212142556905746,0.7006180882453918,-0.699302077293396,-0.08683057874441147,0.001557492301799357,0.009169373661279678,-2.8979999999999997
0.06691648811101913,0.05568739399313927,0.028578776866197586,0.11211021989583969,0.700627326965332,-0.6992905139923096,-0.08686474710702896,0.0015573010314255953,0.009191988967359066,-2.8935
0.06710807234048843,0.05550553277134895,0.028615441173315048,0.11209899932146072,0.7006363272666931,-0.6992791295051575,-0.08689848333597183,0.001557108131237328,0.009214677847921848,-2.8890000000000002
0.06730333715677261,0.05532093718647957,0.028653118759393692,0.11208795011043549,0.7006454467773438,-0.6992678046226501,-0.0869317576289177,0.0015569168608635664,0.009237479418516159,-2.8845
0.06750225275754929,0.055133718997240067,0.028691742569208145,0.11207707226276398,0.7006542682647705,-0.6992563605308533,-0.08696452528238297,0.0015567224472761154,0.009260343387722969,-2.88
0.06770487874746323,0.054943885654211044,0.02873135730624199,0.11206606030464172,0.7006633281707764,-0.699245035648346,-0.08699700236320496,0.0015565266367048025,0.009283266961574554,-2.8754999999999997
0.06791133433580399,0.05475139245390892,0.028771985322237015,0.11205527186393738,0.7006722092628479,-0.699233889579773,-0.08702875673770905,0.0015563294291496277,0.009306278079748154,-2.871
0.06812163442373276,0.05455626919865608,0.02881365641951561,0.11204458028078079,0.7006811499595642,-0.6992227435112,-0.08706024289131165,0.0015561323380097747,0.009329317137598991,-2.8665000000000003
0.0683358684182167,0.054358553141355515,0.02885633334517479,0.11203388124704361,0.7006901502609253,-0.6992117166519165,-0.08709127455949783,0.0015559352468699217,0.009352470748126507,-2.862
0.06855412572622299,0.05415825918316841,0.028900060802698135,0.11202344298362732,0.7006988525390625,-0.6992006897926331,-0.08712170273065567,0.0015557364095002413,0.009375609457492828,-2.8575
0.06877640634775162,0.053955476731061935,0.02894483134150505,0.11201304942369461,0.700707733631134,-0.6991896629333496,-0.08715175092220306,0.0015555364079773426,0.009398804977536201,-2.8529999999999998
0.06900278478860855,0.053750183433294296,0.02899063751101494,0.1120026558637619,0.7007166743278503,-0.6991787552833557,-0.08718128502368927,0.001555336290039122,0.009422048926353455,-2.8485
0.06923336535692215,0.05354248359799385,0.02903750166296959,0.11199247092008591,0.7007253766059875,-0.6991680264472961,-0.08721040189266205,0.0015551333781331778,0.009445322677493095,-2.8440000000000003
0.0694681778550148,0.053332384675741196,0.029085446149110794,0.11198219656944275,0.7007341980934143,-0.6991572976112366,-0.08723891526460648,0.0015549303498119116,0.009468602947890759,-2.8395
0.06970728188753128,0.053119998425245285,0.02913442626595497,0.11197228729724884,0.7007430195808411,-0.6991466879844666,-0.08726699650287628,0.0015547274379059672,0.009491894394159317,-2.835
0.06995070725679398,0.052905384451150894,0.02918451651930809,0.11196228861808777,0.700751543045044,-0.6991361975669861,-0.0872945562005043,0.0015545228961855173,0.009515181183815002,-2.8305
0.07019848376512527,0.05268869176506996,0.0292355976998806,0.11195258796215057,0.7007602453231812,-0.6991257667541504,-0.08732160925865173,0.0015543187037110329,0.009538463316857815,-2.826
0.0704507902264595,0.05246984586119652,0.02928778901696205,0.11194288730621338,0.7007688879966736,-0.6991153359413147,-0.08734824508428574,0.001554111368022859,0.009561706334352493,-2.8215
0.07070759683847427,0.052249085158109665,0.029340986162424088,0.11193328350782394,0.7007774114608765,-0.6991049647331238,-0.0873742550611496,0.0015539041487500072,0.009584944695234299,-2.817
0.07096890360116959,0.05202650651335716,0.029395226389169693,0.11192380636930466,0.7007859349250793,-0.6990946531295776,-0.08739975839853287,0.0015536952996626496,0.009608138352632523,-2.8125
0.07123482972383499,0.05180220678448677,0.02945050224661827,0.11191453784704208,0.7007944583892822,-0.699084460735321,-0.08742477744817734,0.0015534866834059358,0.009631291963160038,-2.808
0.07150539010763168,0.05157633498311043,0.029506761580705643,0.11190523207187653,0.7008029222488403,-0.6990745067596436,-0.08744923025369644,0.0015532765537500381,0.009654373861849308,-2.8035
0.07178065925836563,0.05134902521967888,0.0295640267431736,0.11189623177051544,0.7008113265037537,-0.6990644931793213,-0.08747320622205734,0.0015530664240941405,0.009677370078861713,-2.799
0.07206068187952042,0.05112043395638466,0.02962225303053856,0.11188721656799316,0.700819730758667,-0.6990546584129333,-0.08749660104513168,0.0015528533840551972,0.009700294584035873,-2.7945
0.07234533876180649,0.050890836864709854,0.029681380838155746,0.11187848448753357,0.7008280754089355,-0.6990448236465454,-0.08751948177814484,0.0015526418574154377,0.009723111055791378,-2.79
0.07263485342264175,0.05066022649407387,0.02974146232008934,0.111869677901268,0.7008364200592041,-0.6990350484848022,-0.08754189312458038,0.0015524273039773107,0.009745826944708824,-2.7855
0.07292922586202621,0.050428908318281174,0.029802437871694565,0.1118611991405487,0.7008445858955383,-0.6990254521369934,-0.08756368607282639,0.0015522128669545054,0.009768414311110973,-2.7809999999999997
0.07322841137647629,0.050197143107652664,0.02986421063542366,0.11185266822576523,0.7008527517318726,-0.6990159153938293,-0.08758492767810822,0.001551998546347022,0.009790853597223759,-2.7765
0.07353239506483078,0.049965109676122665,0.02992679551243782,0.11184448003768921,0.7008609175682068,-0.6990064382553101,-0.08760567009449005,0.0015517810825258493,0.009813127107918262,-2.7720000000000002
0.07384141534566879,0.049732957035303116,0.029990162700414658,0.11183630675077438,0.700869083404541,-0.6989971995353699,-0.08762580156326294,0.0015515638515353203,0.009835252538323402,-2.7675
0.07415521889925003,0.04950111731886864,0.030054230242967606,0.11182813346385956,0.7008771300315857,-0.6989879012107849,-0.08764546364545822,0.0015513480175286531,0.00985716748982668,-2.763
0.07447393983602524,0.049269746989011765,0.0301189161837101,0.11182031035423279,0.7008850574493408,-0.6989787817001343,-0.0876646414399147,0.0015511278761550784,0.00987887941300869,-2.7584999999999997
0.07479756325483322,0.04903920367360115,0.030184190720319748,0.1118125468492508,0.7008930444717407,-0.6989696621894836,-0.08768308162689209,0.0015509090153500438,0.009900368750095367,-2.754
0.07512620836496353,0.04880967363715172,0.03025003895163536,0.11180495470762253,0.7009007930755615,-0.6989607214927673,-0.08770103007555008,0.0015506873605772853,0.009921634569764137,-2.7495000000000003
0.07545962184667587,0.04858161881566048,0.030316349118947983,0.1117975190281868,0.7009087800979614,-0.6989518404006958,-0.08771849423646927,0.0015504673356190324,0.009942619130015373,-2.745
0.07579793781042099,0.0483553446829319,0.030383016914129257,0.11179015785455704,0.7009165287017822,-0.6989431977272034,-0.08773531019687653,0.001550244283862412,0.009963326156139374,-2.7405
0.0761411264538765,0.048131171613931656,0.030450034886598587,0.1117829978466034,0.700924277305603,-0.6989343762397766,-0.08775167167186737,0.0015500226290896535,0.009983731433749199,-2.7359999999999998
0.07648918777704239,0.0479094423353672,0.030517321079969406,0.11177600175142288,0.7009320259094238,-0.6989258527755737,-0.08776746690273285,0.001549798296764493,0.010003825649619102,-2.7315
0.07684198766946793,0.04769064858555794,0.030584704130887985,0.1117691770195961,0.7009396553039551,-0.6989174485206604,-0.08778258413076401,0.0015495738480240107,0.010023564100265503,-2.7270000000000003
0.07719960063695908,0.04747511073946953,0.030652184039354324,0.11176243424415588,0.7009472250938416,-0.6989091038703918,-0.08779730647802353,0.0015493495156988502,0.010042933747172356,-2.7225
0.07756199687719345,0.04726323112845421,0.030719619244337082,0.11175592988729477,0.7009546160697937,-0.6989008784294128,-0.08781129121780396,0.001549123669974506,0.010061906650662422,-2.718
0.0779290571808815,0.04705548658967018,0.030786972492933273,0.11174934357404709,0.7009621858596802,-0.6988927125930786,-0.08782486617565155,0.0015488964272662997,0.010080479085445404,-2.7135
0.07830070704221725,0.04685234650969505,0.030854064971208572,0.11174304038286209,0.7009695768356323,-0.6988846659660339,-0.08783784508705139,0.0015486705815419555,0.010098585858941078,-2.709
0.07867702096700668,0.046654198318719864,0.030920859426259995,0.11173687875270844,0.7009769678115845,-0.698876678943634,-0.08785024285316467,0.0015484405448660254,0.01011626049876213,-2.7045
0.0790577158331871,0.04646160826086998,0.030987229198217392,0.11173099279403687,0.7009841799736023,-0.6988688707351685,-0.08786212652921677,0.0015482131857424974,0.010133427567780018,-2.7
0.07944289594888687,0.04627499356865883,0.03105301782488823,0.11172506958246231,0.7009913921356201,-0.6988611221313477,-0.0878734216094017,0.0015479831490665674,0.01015007309615612,-2.6955
0.07983241230249405,0.046094860881567,0.031118202954530716,0.11171942204236984,0.7009985446929932,-0.6988534331321716,-0.08788420259952545,0.0015477546257898211,0.010166178457438946,-2.691
0.08022616058588028,0.045921776443719864,0.03118259087204933,0.11171399801969528,0.7010056376457214,-0.6988459825515747,-0.08789437264204025,0.001547524705529213,0.010181710124015808,-2.6865
0.08062408119440079,0.04575618728995323,0.031246114522218704,0.1117083951830864,0.7010126113891602,-0.698838472366333,-0.08790397644042969,0.0015472931554540992,0.01019662618637085,-2.682
0.08102596551179886,0.04559868201613426,0.03130866214632988,0.1117032915353775,0.7010195255279541,-0.6988312005996704,-0.08791311085224152,0.0015470617217943072,0.010210905224084854,-2.6775
0.08143193274736404,0.04544968530535698,0.03137011453509331,0.11169830709695816,0.7010265588760376,-0.6988240480422974,-0.0879216343164444,0.0015468304045498371,0.010224527679383755,-2.673
0.08184168487787247,0.04530983790755272,0.031430359929800034,0.11169330775737762,0.7010334730148315,-0.6988170146942139,-0.08792959898710251,0.0015465975739061832,0.010237437672913074,-2.6685
0.08225513249635696,0.04517960175871849,0.031489256769418716,0.11168859153985977,0.7010402083396912,-0.6988099813461304,-0.0879371389746666,0.0015463646268472075,0.010249636135995388,-2.6639999999999997
0.08267217129468918,0.04505954310297966,0.03154671564698219,0.1116839349269867,0.7010469436645508,-0.6988031268119812,-0.08794406801462173,0.0015461320290341973,0.010261046700179577,-2.6595
0.08309256285429001,0.0449502058327198,0.03160262480378151,0.11167950928211212,0.7010535001754761,-0.6987963914871216,-0.0879504382610321,0.0015458978014066815,0.010271679610013962,-2.6550000000000002
0.08351636677980423,0.04485209658741951,0.03165687248110771,0.11167518049478531,0.7010600566864014,-0.6987897157669067,-0.08795637637376785,0.001545663457363844,0.010281447321176529,-2.6505
0.08394325524568558,0.044765714555978775,0.03170941397547722,0.11167097836732864,0.7010666728019714,-0.6987832188606262,-0.08796162158250809,0.0015454294625669718,0.010290369391441345,-2.646
0.08437319844961166,0.04469158872961998,0.03176006302237511,0.11166705936193466,0.7010731101036072,-0.6987767815589905,-0.0879664346575737,0.0015451939543709159,0.010298372246325016,-2.6414999999999997
0.08480579406023026,0.044630225747823715,0.0318087674677372,0.11166312545537949,0.7010794281959534,-0.6987703442573547,-0.08797086775302887,0.0015449583297595382,0.010305429808795452,-2.637
0.08524120599031448,0.044582072645425797,0.031855467706918716,0.11165950447320938,0.7010858654975891,-0.6987642049789429,-0.08797462284564972,0.0015447228215634823,0.010311516001820564,-2.6325000000000003
0.0856790766119957,0.04454762861132622,0.03190004453063011,0.11165594309568405,0.7010920643806458,-0.698758065700531,-0.08797795325517654,0.0015444873133674264,0.010316571220755577,-2.628
0.08611925691366196,0.04452730342745781,0.031942445784807205,0.11165249347686768,0.7010983228683472,-0.6987521052360535,-0.08798084408044815,0.0015442505246028304,0.010320544242858887,-2.6235
0.0865616574883461,0.04452153667807579,0.03198263421654701,0.11164911836385727,0.7011044025421143,-0.6987461447715759,-0.08798309415578842,0.0015440151328220963,0.01032343041151762,-2.6189999999999998
0.08700583130121231,0.0445307232439518,0.03202049061655998,0.11164616048336029,0.7011104226112366,-0.6987403035163879,-0.08798490464687347,0.0015437783440575004,0.010325171053409576,-2.6145
0.08745179325342178,0.044555213302373886,0.03205602988600731,0.11164313554763794,0.7011163234710693,-0.6987346410751343,-0.08798635005950928,0.0015435430686920881,0.010325746610760689,-2.6100000000000003
0.08789926022291183,0.044595327228307724,0.03208915516734123,0.11164017021656036,0.7011222839355469,-0.6987289190292358,-0.08798718452453613,0.001543307676911354,0.010325073264539242,-2.6055
0.08834803849458694,0.044651392847299576,0.03211986646056175,0.11163750290870667,0.7011281251907349,-0.698723554611206,-0.08798757940530777,0.00154307100456208,0.010323145426809788,-2.601
0.08879784494638443,0.04472362622618675,0.03214811161160469,0.11163496226072311,0.7011339664459229,-0.6987181901931763,-0.08798764646053314,0.0015428344486281276,0.010319899767637253,-2.5965
0.08924857527017593,0.04481231048703194,0.032173920422792435,0.11163262277841568,0.7011397480964661,-0.698712944984436,-0.08798710256814957,0.0015425977762788534,0.010315300896763802,-2.592
0.08969985693693161,0.04491756483912468,0.0321972630918026,0.11163017898797989,0.7011454105377197,-0.698707640171051,-0.08798620104789734,0.001542362617328763,0.010309313423931599,-2.5875
0.09015157073736191,0.04503953084349632,0.03221817687153816,0.111627958714962,0.7011510729789734,-0.6987026333808899,-0.08798480778932571,0.0015421274583786726,0.010301867499947548,-2.583
0.09060343354940414,0.04517832770943642,0.03223660960793495,0.11162598431110382,0.701156497001648,-0.6986975073814392,-0.08798310160636902,0.0015418895054608583,0.01029294915497303,-2.5785
0.09105513244867325,0.04533395543694496,0.03225264325737953,0.11162397265434265,0.7011618614196777,-0.6986926198005676,-0.08798090368509293,0.001541654346510768,0.010282494127750397,-2.574
0.0915064886212349,0.045506421476602554,0.03226626291871071,0.11162211745977402,0.7011673450469971,-0.6986878514289856,-0.08797835558652878,0.0015414194203913212,0.010270487517118454,-2.5694999999999997
0.09195718914270401,0.04569564387202263,0.03227752074599266,0.11162050068378448,0.7011725306510925,-0.6986832022666931,-0.08797530084848404,0.00154118612408638,0.010256851091980934,-2.565
0.09240702539682388,0.04590153321623802,0.03228647634387016,0.11161884665489197,0.7011779546737671,-0.6986784934997559,-0.08797191828489304,0.0015409510815516114,0.010241542011499405,-2.5605
0.09285565465688705,0.0461239330470562,0.032293181866407394,0.11161736398935318,0.7011830806732178,-0.6986740231513977,-0.0879681408405304,0.0015407177852466702,0.01022455096244812,-2.556
0.09330274909734726,0.04636253044009209,0.03229765221476555,0.11161601543426514,0.7011882066726685,-0.6986696124076843,-0.0879640206694603,0.0015404842561110854,0.01020580530166626,-2.5515
0.09374826401472092,0.046617213636636734,0.032299984246492386,0.11161468178033829,0.7011933326721191,-0.6986652612686157,-0.08795962482690811,0.0015402508433908224,0.010185275226831436,-2.5469999999999997
0.0941915437579155,0.04688742384314537,0.03230023756623268,0.1116134449839592,0.7011982798576355,-0.6986609101295471,-0.08795468509197235,0.0015400175470858812,0.010162939317524433,-2.5425
0.09463254362344742,0.047172944992780685,0.032298486679792404,0.11161244660615921,0.7012032270431519,-0.6986568570137024,-0.0879497155547142,0.0015397872775793076,0.010138730518519878,-2.5380000000000003
0.09507092088460922,0.04747333005070686,0.03229478374123573,0.111611507833004,0.701208233833313,-0.6986528635025024,-0.08794420212507248,0.0015395554946735501,0.01011259201914072,-2.5335
0.09550630301237106,0.04778803512454033,0.032289210706949234,0.11161068081855774,0.7012130618095398,-0.6986488699913025,-0.08793837577104568,0.0015393252251669765,0.010084533132612705,-2.529
0.09593845158815384,0.04811651632189751,0.03228185698390007,0.11160984635353088,0.7012178897857666,-0.6986449956893921,-0.08793230354785919,0.0015390964690595865,0.010054463520646095,-2.5244999999999997
0.09636711329221725,0.04845831170678139,0.03227277472615242,0.11160908639431,0.7012225985527039,-0.6986411809921265,-0.0879259780049324,0.0015388677129521966,0.010022384114563465,-2.52
0.09679179638624191,0.04881264641880989,0.03226204589009285,0.11160865426063538,0.7012271881103516,-0.6986375451087952,-0.08791937679052353,0.0015386405866593122,0.009988277219235897,-2.5155000000000003
0.09721241146326065,0.04917896166443825,0.032249752432107925,0.11160804331302643,0.7012317776679993,-0.6986337304115295,-0.08791248500347137,0.001538414740934968,0.009952045045793056,-2.511
0.09762846678495407,0.04955644533038139,0.03223593160510063,0.11160751432180405,0.7012363076210022,-0.698630154132843,-0.08790536224842072,0.0015381876146420836,0.009913717396557331,-2.5065
0.09803979843854904,0.049944449216127396,0.03222071751952171,0.11160716414451599,0.7012407183647156,-0.698626697063446,-0.08789802342653275,0.001537963398732245,0.009873208589851856,-2.502
0.09844597429037094,0.050342123955488205,0.032204095274209976,0.11160674691200256,0.7012451887130737,-0.6986231803894043,-0.08789035677909851,0.00153774069622159,0.009830575436353683,-2.4975
0.09884687513113022,0.0507487989962101,0.03218618407845497,0.11160638928413391,0.7012495994567871,-0.6986197829246521,-0.08788266777992249,0.0015375179937109351,0.009785708971321583,-2.493
0.09924197942018509,0.05116342380642891,0.03216702863574028,0.11160624772310257,0.7012538909912109,-0.6986165642738342,-0.08787468820810318,0.0015372969210147858,0.00973864272236824,-2.4885
0.09963124245405197,0.05158543214201927,0.03214668855071068,0.11160606145858765,0.7012582421302795,-0.6986132860183716,-0.08786655962467194,0.0015370800392702222,0.00968930684030056,-2.484
0.10001421719789505,0.05201377347111702,0.032125186175107956,0.11160603165626526,0.7012624740600586,-0.6986101865768433,-0.0878581702709198,0.0015368618769571185,0.00963775534182787,-2.4795
0.10039078444242477,0.05244770273566246,0.03210259601473808,0.1116059273481369,0.7012667059898376,-0.6986070871353149,-0.08784976601600647,0.0015366437146440148,0.009583896026015282,-2.475
0.10076060146093369,0.052886318415403366,0.03207891061902046,0.11160587519407272,0.7012708187103271,-0.6986040472984314,-0.08784127235412598,0.0015364299761131406,0.009527758695185184,-2.4705
0.1011234000325203,0.05332867428660393,0.03205423429608345,0.11160589009523392,0.7012748122215271,-0.6986010670661926,-0.08783247321844101,0.001536217867396772,0.009469360113143921,-2.466
0.1014789268374443,0.053773973137140274,0.03202852979302406,0.11160588264465332,0.701278805732727,-0.6985980272293091,-0.08782356232404709,0.0015360040124505758,0.009408656507730484,-2.4615
0.10182704776525497,0.05422137305140495,0.03200186416506767,0.11160597205162048,0.7012827396392822,-0.6985952258110046,-0.08781474083662033,0.0015357948141172528,0.009345659986138344,-2.457
0.10216746479272842,0.05466996505856514,0.031974244862794876,0.11160606890916824,0.701286792755127,-0.6985923051834106,-0.08780582249164581,0.0015355871291831136,0.009280381724238396,-2.4525
0.10250004380941391,0.05511906370520592,0.03194564953446388,0.11160603910684586,0.7012906074523926,-0.6985894441604614,-0.08779677748680115,0.0015353808412328362,0.009212843142449856,-2.448
0.10282456129789352,0.05556770786643028,0.03191613033413887,0.1116061583161354,0.7012945413589478,-0.6985867023468018,-0.08778766542673111,0.0015351760666817427,0.00914302933961153,-2.4435
0.10314082354307175,0.05601518228650093,0.03188566491007805,0.11160620301961899,0.7012984156608582,-0.6985840201377869,-0.08777859807014465,0.0015349729219451547,0.009070965461432934,-2.439
0.10344871133565903,0.05646074190735817,0.03185425326228142,0.11160637438297272,0.701302170753479,-0.6985812783241272,-0.08776935935020447,0.0015347724547609687,0.008996686898171902,-2.4345
0.10374803096055984,0.0569036491215229,0.031821947544813156,0.11160648614168167,0.7013059258460999,-0.6985787749290466,-0.08776026964187622,0.0015345750143751502,0.008920221589505672,-2.43
0.10403866320848465,0.057343196123838425,0.0317886658012867,0.11160650849342346,0.7013096809387207,-0.6985762119293213,-0.08775117993354797,0.0015343776904046535,0.008841565810143948,-2.4255
0.1043204739689827,0.057778846472501755,0.03175443038344383,0.11160656809806824,0.701313316822052,-0.698573648929596,-0.08774220943450928,0.0015341832768172026,0.008760794997215271,-2.421
0.10459340363740921,0.058209922164678574,0.031719256192445755,0.11160659790039062,0.7013168334960938,-0.698570966720581,-0.08773312717676163,0.0015339917736127973,0.008677942678332329,-2.4165
0.1048571839928627,0.05863577499985695,0.0316830538213253,0.11160667985677719,0.701320469379425,-0.69856858253479,-0.08772414177656174,0.0015338016673922539,0.008593062870204449,-2.412
0.10511190444231033,0.05905600264668465,0.03164586052298546,0.11160670220851898,0.7013240456581116,-0.6985659599304199,-0.0877152532339096,0.0015336148208007216,0.0085061714053154,-2.4075
0.10535729676485062,0.05947000905871391,0.03160766884684563,0.11160653084516525,0.7013276815414429,-0.6985635161399841,-0.0877065509557724,0.0015334291383624077,0.00841737911105156,-2.403
0.10559339076280594,0.05987748131155968,0.03156844154000282,0.11160652339458466,0.7013311386108398,-0.6985611319541931,-0.087697833776474,0.0015332481125369668,0.008326694369316101,-2.3985
0.1058199480175972,0.060277823358774185,0.03152814134955406,0.11160628497600555,0.7013347744941711,-0.6985586881637573,-0.08768937736749649,0.0015330668538808823,0.008234243839979172,-2.394
0.10603707283735275,0.060670871287584305,0.031486768275499344,0.11160621047019958,0.7013383507728577,-0.6985563039779663,-0.08768090605735779,0.0015328888548538089,0.008140049874782562,-2.3895
0.10624448210000992,0.061056192964315414,0.031444307416677475,0.11160604655742645,0.7013416886329651,-0.6985538601875305,-0.08767259120941162,0.0015327135333791375,0.008044209331274033,-2.385
0.10644223541021347,0.0614335872232914,0.031400736421346664,0.11160557717084885,0.7013452053070068,-0.6985514163970947,-0.08766453713178635,0.0015325426356866956,0.007946801371872425,-2.3805
0.10663016885519028,0.06180282309651375,0.03135601058602333,0.11160529404878616,0.7013487219810486,-0.6985489130020142,-0.08765660226345062,0.0015323704574257135,0.007847930304706097,-2.376
0.1068081483244896,0.06216372177004814,0.03131013736128807,0.11160498112440109,0.7013521194458008,-0.6985465288162231,-0.08764898031949997,0.001532203983515501,0.007747673895210028,-2.3715
0.10697611421346664,0.06251615285873413,0.03126310184597969,0.11160437017679214,0.7013556361198425,-0.6985442042350769,-0.08764144778251648,0.0015320389065891504,0.00764611829072237,-2.367
0.10713382810354233,0.06285995244979858,0.031214896589517593,0.11160381883382797,0.7013590335845947,-0.6985417604446411,-0.08763422816991806,0.0015318769728764892,0.0075433822348713875,-2.3625
0.10728127509355545,0.06319515407085419,0.03116549924015999,0.11160311102867126,0.7013623118400574,-0.6985392570495605,-0.08762729167938232,0.0015317194629460573,0.007439583074301481,-2.358
0.10741814225912094,0.06352171301841736,0.03111492469906807,0.11160243302583694,0.7013657093048096,-0.6985368728637695,-0.08762049674987793,0.0015315632335841656,0.007334801368415356,-2.3535
0.10754434019327164,0.06383964419364929,0.03106314316391945,0.11160165816545486,0.701369047164917,-0.6985344290733337,-0.08761393278837204,0.0015314100310206413,0.007229166105389595,-2.349
0.10765958577394485,0.06414903700351715,0.031010176986455917,0.11160058528184891,0.701372504234314,-0.6985318660736084,-0.08760777860879898,0.001531258225440979,0.007122777868062258,-2.3445
0.1077636256814003,0.0644499659538269,0.030955996364355087,0.11159978061914444,0.7013758420944214,-0.6985294222831726,-0.08760181069374084,0.001531110843643546,0.007015765178948641,-2.34
0.1078561469912529,0.06474262475967407,0.03090072050690651,0.11159838736057281,0.7013792395591736,-0.698526918888092,-0.08759618550539017,0.0015309666050598025,0.006908260751515627,-2.3355
0.10793683677911758,0.0650271624326706,0.030844297260046005,0.11159717291593552,0.7013827562332153,-0.6985242962837219,-0.08759091794490814,0.0015308235306292772,0.006800370290875435,-2.331
0.10800527781248093,0.06530383229255676,0.03078683838248253,0.11159597337245941,0.7013859748840332,-0.6985217332839966,-0.08758603036403656,0.001530685112811625,0.006692219525575638,-2.3265
0.10806102305650711,0.06557288765907288,0.03072836622595787,0.11159448325634003,0.701389491558075,-0.6985191106796265,-0.08758135885000229,0.0015305493725463748,0.006583936978131533,-2.322
0.10810356587171555,0.065834641456604,0.03066899999976158,0.11159280687570572,0.7013930082321167,-0.6985164880752563,-0.08757703751325607,0.001530416659079492,0.006475659087300301,-2.3175
0.10813239961862564,0.06608949601650238,0.03060886636376381,0.11159119009971619,0.7013963460922241,-0.6985138058662415,-0.08757314831018448,0.0015302854590117931,0.006367481779307127,-2.313
0.10814682394266129,0.06633783876895905,0.030548084527254105,0.11158934980630875,0.7013998031616211,-0.698511004447937,-0.08756955713033676,0.0015301585663110018,0.006259551737457514,-2.3085
0.10814615339040756,0.06658013164997101,0.03048691526055336,0.11158742755651474,0.7014033794403076,-0.6985083222389221,-0.08756639063358307,0.0015300362138077617,0.006151997949928045,-2.304
0.10812962800264359,0.06681683659553528,0.0304255448281765,0.11158540099859238,0.7014065980911255,-0.6985054612159729,-0.0875636637210846,0.001529912231490016,0.006044944282621145,-2.2995
0.10809632390737534,0.06704866886138916,0.0303642638027668,0.11158314347267151,0.7014102935791016,-0.6985026001930237,-0.08756135404109955,0.0015297956997528672,0.005938482470810413,-2.295
0.10804533213376999,0.06727617979049683,0.030303481966257095,0.11158090084791183,0.7014137506484985,-0.6984996795654297,-0.08755932748317719,0.0015296791680157185,0.0058327591978013515,-2.2905
0.10797557979822159,0.06750009953975677,0.0302436463534832,0.11157827079296112,0.7014174461364746,-0.6984967589378357,-0.087557852268219,0.0015295669436454773,0.005727880634367466,-2.286
0.10788603872060776,0.06772118806838989,0.030185293406248093,0.11157577484846115,0.7014209032058716,-0.6984935402870178,-0.0875566378235817,0.00152945751324296,0.0056239645928144455,-2.2815
0.10777535289525986,0.06794039905071259,0.030129019170999527,0.1115730032324791,0.7014244794845581,-0.6984905004501343,-0.0875559002161026,0.0015293497126549482,0.005521105602383614,-2.277
0.10764240473508835,0.06815853714942932,0.03007560595870018,0.11157016456127167,0.7014281749725342,-0.698487401008606,-0.08755562454462051,0.001529246335849166,0.005419443361461163,-2.2725
0.10748570412397385,0.06837669014930725,0.030025888234376907,0.11156712472438812,0.701431930065155,-0.6984841823577881,-0.08755586296319962,0.0015291457530111074,0.005319023504853249,-2.268
0.10730393975973129,0.0685959905385971,0.029980819672346115,0.11156383901834488,0.7014355659484863,-0.6984809041023254,-0.08755651116371155,0.0015290481969714165,0.005219980608671904,-2.2635
0.10709566622972488,0.06881749629974365,0.02994149550795555,0.11156051605939865,0.7014392018318176,-0.6984775066375732,-0.08755749464035034,0.0015289519215002656,0.005122404079884291,-2.259
0.10685942322015762,0.06904242932796478,0.02990906313061714,0.11155721545219421,0.701443076133728,-0.698474109172821,-0.08755897730588913,0.001528858789242804,0.005026358179748058,-2.2545
0.10659382492303848,0.06927205622196198,0.029884811490774155,0.11155341565608978,0.7014468908309937,-0.6984706521034241,-0.08756101876497269,0.0015287684509530663,0.004931930918246508,-2.25
0.1062975749373436,0.06950761377811432,0.029870036989450455,0.11154972016811371,0.701450765132904,-0.6984670758247375,-0.08756335824728012,0.00152868265286088,0.004839212633669376,-2.2455
0.10596940666437149,0.06975044310092926,0.02986602857708931,0.11154583841562271,0.7014546394348145,-0.6984635591506958,-0.0875663012266159,0.0015285981353372335,0.004748240113258362,-2.241
0.10560833662748337,0.07000169157981873,0.029874008148908615,0.1115417554974556,0.7014586329460144,-0.698459804058075,-0.08756955713033676,0.001528515131212771,0.0046590883284807205,-2.2365
0.1052134558558464,0.07026256620883942,0.029895123094320297,0.1115376427769661,0.70146244764328,-0.6984559297561646,-0.08757337182760239,0.001528436318039894,0.004571812227368355,-2.232
0.10478442162275314,0.07053409516811371,0.029930230230093002,0.11153324693441391,0.70146644115448,-0.6984521746635437,-0.08757764101028442,0.0015283606480807066,0.004486459773033857,-2.2275
0.10432098060846329,0.0708172470331192,0.02997996285557747,0.11152876913547516,0.701470673084259,-0.698448121547699,-0.08758234232664108,0.001528286375105381,0.004403058439493179,-2.223
0.1038234606385231,0.0711127519607544,0.030044522136449814,0.1115240678191185,0.7014747262001038,-0.698444128036499,-0.08758746087551117,0.001528215128928423,0.004321657586842775,-2.2185
0.10329274088144302,0.0714210718870163,0.030123647302389145,0.11151926219463348,0.7014788389205933,-0.6984400153160095,-0.08759310841560364,0.0015281452797353268,0.004242292605340481,-2.214
0.10272998362779617,0.07174259424209595,0.03021657094359398,0.11151440441608429,0.7014830708503723,-0.6984356641769409,-0.08759909123182297,0.0015280811348930001,0.004164970014244318,-2.2095
0.10213708132505417,0.07207731902599335,0.03032189980149269,0.11150939762592316,0.7014872431755066,-0.6984314918518066,-0.0876055583357811,0.0015280157094821334,0.00408971169963479,-2.205
0.10151652246713638,0.07242502272129059,0.03043774887919426,0.11150401085615158,0.7014915943145752,-0.698427140712738,-0.08761244267225266,0.0015279544750228524,0.004016528371721506,-2.2005
0.10087128728628159,0.07278516888618469,0.030561696738004684,0.11149882525205612,0.7014960050582886,-0.6984227895736694,-0.08761990815401077,0.0015278933569788933,0.003945427946746349,-2.196
0.10020472854375839,0.07315713167190552,0.030690837651491165,0.11149332672357559,0.7015002965927124,-0.6984182000160217,-0.08762761205434799,0.0015278365463018417,0.0038764046039432287,-2.1915
0.09952078014612198,0.0735398679971695,0.030821945518255234,0.11148777604103088,0.7015047669410706,-0.6984135508537292,-0.08763585239648819,0.001527781249023974,0.0038094560150057077,-2.187
0.09882380813360214,0.07393220067024231,0.030951645225286484,0.11148212850093842,0.7015092372894287,-0.6984090209007263,-0.08764433860778809,0.001527727348729968,0.00374457985162735,-2.1825
0.0981181338429451,0.07433296740055084,0.03107648715376854,0.11147632449865341,0.7015138864517212,-0.6984041333198547,-0.0876534953713417,0.0015276764752343297,0.0036817556247115135,-2.178
0.09740836173295975,0.07474072277545929,0.031193148344755173,0.11147019267082214,0.7015184164047241,-0.6983993053436279,-0.08766285330057144,0.0015276283957064152,0.0036209546960890293,-2.1735
0.09669912606477737,0.07515420019626617,0.03129866346716881,0.11146420985460281,0.7015230059623718,-0.698394238948822,-0.08767271786928177,0.0015275804325938225,0.0035621628630906343,-2.169
0.09599488228559494,0.07557190954685211,0.031390365213155746,0.11145813018083572,0.7015277147293091,-0.6983894109725952,-0.08768291771411896,0.0015275352634489536,0.0035053547471761703,-2.1645
0.09530004113912582,0.07599256932735443,0.03146612271666527,0.11145184934139252,0.7015324234962463,-0.6983843445777893,-0.08769341558218002,0.0015274931211024523,0.0034505059011280537,-2.16
0.09461822360754013,0.07641519606113434,0.031524356454610825,0.11144552379846573,0.7015371322631836,-0.6983790993690491,-0.08770427107810974,0.001527450862340629,0.003397558815777302,-2.1555
0.09395327419042587,0.07683858275413513,0.03156404569745064,0.11143908649682999,0.7015419006347656,-0.6983740329742432,-0.0877154991030693,0.0015274116303771734,0.0033465067390352488,-2.151
0.09330829232931137,0.07726193964481354,0.03158467635512352,0.1114325076341629,0.7015469670295715,-0.6983685493469238,-0.08772708475589752,0.0015273723984137177,0.003297295654192567,-2.1465
0.09268584102392197,0.07768461108207703,0.03158627077937126,0.11142589896917343,0.7015516757965088,-0.6983633041381836,-0.08773890882730484,0.001527335844002664,0.0032498918008059263,-2.142
0.09208808094263077,0.07810615003108978,0.03156934306025505,0.11141934990882874,0.7015566825866699,-0.6983578205108643,-0.08775109052658081,0.0015273011522367597,0.0032042432576417923,-2.1375
0.09151669591665268,0.07852630317211151,0.031534675508737564,0.11141262203454971,0.701561689376831,-0.6983522772789001,-0.08776354044675827,0.0015272676246240735,0.003160312073305249,-2.133
0.09097305685281754,0.07894493639469147,0.03148346766829491,0.1114058867096901,0.7015666365623474,-0.6983467936515808,-0.08777622133493423,0.001527237007394433,0.003118056571111083,-2.1285
0.0904579684138298,0.07936212420463562,0.03141703084111214,0.11139903217554092,0.7015717029571533,-0.6983411908149719,-0.0877891406416893,0.0015272065065801144,0.0030774290207773447,-2.124
0.08997165411710739,0.07977822422981262,0.03133687004446983,0.11139221489429474,0.7015767693519592,-0.6983356475830078,-0.08780239522457123,0.0015271772863343358,0.0030383721459656954,-2.1195
0.08951439708471298,0.08019353449344635,0.03124464675784111,0.11138535290956497,0.7015818357467651,-0.6983299255371094,-0.08781591057777405,0.0015271496959030628,0.0030008479952812195,-2.115
0.08908583968877792,0.08060862123966217,0.031141962856054306,0.11137842386960983,0.7015869617462158,-0.6983240842819214,-0.08782958984375,0.0015271235024556518,0.0029648079071193933,-2.1105
0.08868557959794998,0.08102403581142426,0.031030457466840744,0.11137164384126663,0.7015920281410217,-0.6983183026313782,-0.08784337341785431,0.0015270973090082407,0.002930199960246682,-2.106
0.08831287175416946,0.08144046366214752,0.030911792069673538,0.11136459559202194,0.701597273349762,-0.6983124613761902,-0.08785737305879593,0.0015270740259438753,0.002896977122873068,-2.1015
0.08796688169240952,0.08185870945453644,0.030787494033575058,0.11135771125555038,0.7016024589538574,-0.6983065009117126,-0.08787162601947784,0.0015270522562786937,0.002865093294531107,-2.097
0.08764655143022537,0.08227957785129547,0.030659016221761703,0.11135081946849823,0.7016076445579529,-0.6983006596565247,-0.08788591623306274,0.0015270288567990065,0.0028344914317131042,-2.0925
0.08735088258981705,0.08270378410816193,0.03052779659628868,0.11134409159421921,0.7016128301620483,-0.6982946991920471,-0.08790033310651779,0.0015270086005330086,0.002805135678499937,-2.088
0.08707859367132187,0.08313234150409698,0.030395064502954483,0.11133716255426407,0.7016180753707886,-0.6982886791229248,-0.0879148617386818,0.0015269882278516889,0.0027769673615694046,-2.0835
0.08682850748300552,0.08356596529483795,0.0302620567381382,0.11133047938346863,0.7016233205795288,-0.6982825994491577,-0.08792947232723236,0.0015269707655534148,0.0027499422430992126,-2.079
0.0865994468331337,0.08400551974773407,0.030129875987768173,0.11132388561964035,0.7016284465789795,-0.6982766389846802,-0.0879441425204277,0.0015269519062712789,0.002724024234339595,-2.0745
0.08639002591371536,0.08445189893245697,0.029999475926160812,0.11131735891103745,0.7016337513923645,-0.6982704997062683,-0.08795888721942902,0.001526935724541545,0.0026991544291377068,-2.07
0.0861990824341774,0.0849059522151947,0.029871832579374313,0.11131083965301514,0.7016389966011047,-0.698264479637146,-0.08797365427017212,0.0015269197756424546,0.0026752909179776907,-2.0655
0.08602539449930191,0.08536829054355621,0.02974775806069374,0.11130450665950775,0.701644241809845,-0.6982583999633789,-0.08798835426568985,0.0015269038267433643,0.0026524008717387915,-2.061
0.08586771041154861,0.0858398824930191,0.029628004878759384,0.11129836738109589,0.7016491889953613,-0.6982523798942566,-0.08800311386585236,0.0015268907882273197,0.002630428411066532,-2.0565
0.08572486788034439,0.08632132411003113,0.029513243585824966,0.11129220575094223,0.7016544342041016,-0.6982462406158447,-0.08801775425672531,0.0015268761198967695,0.0026093395426869392,-2.052
0.08559571951627731,0.08681339025497437,0.029404085129499435,0.11128643155097961,0.7016596794128418,-0.6982402205467224,-0.08803237229585648,0.001526863081380725,0.0025890888646245003,-2.0475
0.08547919243574142,0.08731664717197418,0.02930108830332756,0.1112806424498558,0.7016648054122925,-0.6982342004776001,-0.08804690092802048,0.0015268514398485422,0.0025696426164358854,-2.043
0.08537421375513077,0.08783172070980072,0.02920469269156456,0.11127503961324692,0.7016698718070984,-0.6982280611991882,-0.08806139975786209,0.0015268399147316813,0.0025509607512503862,-2.0385
0.08527975529432297,0.08835923671722412,0.029115397483110428,0.11126982420682907,0.7016748189926147,-0.6982221007347107,-0.0880756825208664,0.001526828040368855,0.002533000661060214,-2.034
0.08519484847784042,0.08889967203140259,0.029033537954092026,0.11126480251550674,0.7016797661781311,-0.6982160806655884,-0.08808984607458115,0.0015268180286511779,0.00251573184505105,-2.0295
0.08511852473020554,0.08945339918136597,0.02895946428179741,0.11125993728637695,0.7016846537590027,-0.6982102394104004,-0.08810383826494217,0.001526807900518179,0.0024991189129650593,-2.025
0.08504988998174667,0.09002088010311127,0.028893452137708664,0.11125540733337402,0.7016894817352295,-0.6982042789459229,-0.08811765909194946,0.00152679905295372,0.0024831288028508425,-2.0205
0.08498810976743698,0.09060253202915192,0.028835725039243698,0.11125112324953079,0.7016943693161011,-0.6981983780860901,-0.08813127875328064,0.001526790438219905,0.002467723097652197,-2.016
0.08493231981992722,0.09119848906993866,0.028786566108465195,0.11124741286039352,0.7016989588737488,-0.6981926560401917,-0.08814465254545212,0.001526781590655446,0.0024528787471354008,-2.0115
0.0848817452788353,0.09180900454521179,0.02874605730175972,0.11124388873577118,0.701703667640686,-0.6981868743896484,-0.0881577879190445,0.001526774256490171,0.0024385633878409863,-2.007
0.08483556658029556,0.09243416786193848,0.0287143774330616,0.11124083399772644,0.7017081379890442,-0.6981812119483948,-0.08817068487405777,0.0015267656417563558,0.0024247439578175545,-2.0025
0.08479314297437668,0.09307409822940826,0.028691615909337997,0.11123819649219513,0.7017124891281128,-0.6981756091117859,-0.08818312734365463,0.0015267584240064025,0.0024113990366458893,-1.9980000000000002
0.08475366979837418,0.09372872114181519,0.0286778025329113,0.11123602837324142,0.7017168402671814,-0.6981701254844666,-0.0881953239440918,0.0015267526032403111,0.002398498822003603,-1.9935
0.08471653610467911,0.09439787268638611,0.028672974556684494,0.1112346202135086,0.7017210125923157,-0.6981647610664368,-0.08820714056491852,0.0015267467824742198,0.0023860190995037556,-1.9889999999999999
0.08468105643987656,0.09508122503757477,0.028677109628915787,0.11123346537351608,0.7017249464988708,-0.6981594562530518,-0.0882185846567154,0.0015267393318936229,0.0023739365860819817,-1.9845000000000002
0.08464657515287399,0.09577856957912445,0.02869011089205742,0.11123295873403549,0.7017288208007812,-0.6981542110443115,-0.08822973817586899,0.0015267335111275315,0.0023622275330126286,-1.98
0.08461257070302963,0.09648936986923218,0.028711963444948196,0.11123321950435638,0.7017324566841125,-0.6981492638587952,-0.0882403627038002,0.001526729203760624,0.0023508735466748476,-1.9754999999999998
0.08457835763692856,0.09721307456493378,0.028742436319589615,0.11123422533273697,0.70173579454422,-0.6981444358825684,-0.08825048059225082,0.0015267233829945326,0.0023398487828671932,-1.971
0.08454341441392899,0.09794887900352478,0.028781410306692123,0.11123595386743546,0.7017389535903931,-0.6981397271156311,-0.08826009184122086,0.0015267205890268087,0.002329139271751046,-1.9665
0.08450717478990555,0.0986960232257843,0.02882855013012886,0.11123858392238617,0.7017418146133423,-0.6981353163719177,-0.08826933056116104,0.0015267146518453956,0.0023187289480119944,-1.9620000000000002
0.08446916192770004,0.09945355355739594,0.028883714228868484,0.11124224215745926,0.7017444372177124,-0.6981309652328491,-0.08827801793813705,0.0015267118578776717,0.0023085959255695343,-1.9575
0.0844288095831871,0.1002202033996582,0.02894647791981697,0.111246757209301,0.7017466425895691,-0.6981270909309387,-0.08828604966402054,0.0015267074340954423,0.0022987290285527706,-1.9529999999999998
0.08438567072153091,0.1009947806596756,0.029016513377428055,0.11125247180461884,0.7017486095428467,-0.6981233358383179,-0.08829358965158463,0.0015267031267285347,0.002289111725986004,-1.9485000000000001
0.08433923870325089,0.1017758697271347,0.02909335121512413,0.11125925928354263,0.7017499208450317,-0.6981199383735657,-0.08830050379037857,0.001526700216345489,0.0022797330748289824,-1.944
0.08428900688886642,0.10256190598011017,0.029176559299230576,0.11126746237277985,0.7017508149147034,-0.6981168985366821,-0.08830685913562775,0.0015266973059624434,0.0022705793380737305,-1.9394999999999998
0.08423460274934769,0.10335120558738708,0.02926558628678322,0.1112772673368454,0.7017511129379272,-0.6981143951416016,-0.08831245452165604,0.001526692882180214,0.002261643996462226,-1.935
0.08417551964521408,0.10414186120033264,0.0293598435819149,0.11128855496644974,0.7017506957054138,-0.6981122493743896,-0.08831734955310822,0.0015266913687810302,0.0022529163397848606,-1.9304999999999999
0.08411135524511337,0.10493206977844238,0.029458757489919662,0.11130139231681824,0.701749861240387,-0.6981107592582703,-0.08832168579101562,0.0015266884583979845,0.0022443856578320265,-1.9260000000000002
0.08404164761304855,0.10571970045566559,0.029561620205640793,0.11131617426872253,0.7017478942871094,-0.6981098055839539,-0.08832526206970215,0.0015266855480149388,0.002236043568700552,-1.9215
0.0839659795165062,0.10650257766246796,0.029667723923921585,0.11133322864770889,0.7017450928688049,-0.69810950756073,-0.08832814544439316,0.001526684034615755,0.002227890770882368,-1.9169999999999998
0.08388379961252213,0.10727851092815399,0.02977633848786354,0.11135246604681015,0.701741099357605,-0.6981101036071777,-0.08833043277263641,0.0015266812406480312,0.0022199121303856373,-1.9125
0.08379470556974411,0.10804513096809387,0.029886703938245773,0.11137394607067108,0.7017360329627991,-0.6981117725372314,-0.08833198994398117,0.0015266797272488475,0.00221211276948452,-1.908
0.08369819074869156,0.10880011320114136,0.02999795600771904,0.11139822006225586,0.7017293572425842,-0.6981143951416016,-0.08833301067352295,0.0015266783302649856,0.0022044845391064882,-1.9035000000000002
0.0835936889052391,0.10954096913337708,0.03010931983590126,0.11142536997795105,0.7017211318016052,-0.6981183290481567,-0.08833357691764832,0.0015266768168658018,0.0021970239467918873,-1.899
0.08348061889410019,0.11026550829410553,0.030219946056604385,0.1114555150270462,0.701711118221283,-0.698123574256897,-0.08833348751068115,0.0015266754198819399,0.0021897314582020044,-1.8944999999999999
0.08335839956998825,0.1109711229801178,0.030328962951898575,0.11148904263973236,0.701698899269104,-0.6981304287910461,-0.08833333104848862,0.0015266739064827561,0.002182603348046541,-1.8900000000000001
0.08322630077600479,0.11165550351142883,0.030435550957918167,0.11152602732181549,0.7016841173171997,-0.6981394290924072,-0.08833304792642593,0.0015266725094988942,0.0021756384521722794,-1.8855
0.08308359235525131,0.11231623589992523,0.03053884580731392,0.11156653612852097,0.7016668319702148,-0.6981503367424011,-0.08833286911249161,0.0015266711125150323,0.0021688390988856554,-1.8809999999999998
0.08292943984270096,0.11295107007026672,0.030638035386800766,0.11161103844642639,0.7016462683677673,-0.6981638669967651,-0.08833326399326324,0.0015266695991158485,0.0021622045896947384,-1.8765
0.08276285976171494,0.11355768144130707,0.030732300132513046,0.11165930330753326,0.7016221880912781,-0.6981801390647888,-0.08833465725183487,0.0015266682021319866,0.0021557328291237354,-1.8719999999999999
0.08258291333913803,0.11413393914699554,0.030820872634649277,0.11171147227287292,0.7015939354896545,-0.6981998085975647,-0.08833744376897812,0.0015266682021319866,0.002149426843971014,-1.8675000000000002
0.0823884978890419,0.11467762291431427,0.030903000384569168,0.11176729947328568,0.7015612721443176,-0.6982231736183167,-0.08834253251552582,0.0015266666887328029,0.002143287332728505,-1.863
0.08217830210924149,0.11518670618534088,0.03097798302769661,0.11182647943496704,0.7015233635902405,-0.6982508897781372,-0.08835083991289139,0.001526665291748941,0.002137312665581703,-1.8584999999999998
0.08195102959871292,0.11565914750099182,0.031045157462358475,0.11188826709985733,0.7014793753623962,-0.698283314704895,-0.08836343139410019,0.001526665291748941,0.002131510293111205,-1.854
0.08170517534017563,0.11609308421611786,0.031103920191526413,0.11195172369480133,0.7014290690422058,-0.6983213424682617,-0.08838186413049698,0.001526663894765079,0.002125874627381563,-1.8495
0.08143914490938187,0.11648650467395782,0.031153690069913864,0.11201530694961548,0.7013714909553528,-0.6983657479286194,-0.08840785175561905,0.001526663894765079,0.0021204082295298576,-1.8450000000000002
0.08115126937627792,0.11683766543865204,0.031193990260362625,0.11207719147205353,0.7013057470321655,-0.6984172463417053,-0.0884435847401619,0.0015266623813658953,0.0021151138935238123,-1.8405
0.08083965629339218,0.11714468896389008,0.031224381178617477,0.11213419586420059,0.7012313008308411,-0.6984769701957703,-0.08849167078733444,0.0015266623813658953,0.0021099906880408525,-1.8359999999999999
0.08050232380628586,0.11740584671497345,0.031244520097970963,0.11218231916427612,0.701147198677063,-0.6985454559326172,-0.08855514973402023,0.0015266609843820333,0.0021050351206213236,-1.8315000000000001
0.08013724535703659,0.1176193356513977,0.03125408664345741,0.11221642792224884,0.701052725315094,-0.6986242532730103,-0.0886378362774849,0.0015266623813658953,0.0021002544090151787,-1.827
0.07974221557378769,0.11778347194194794,0.031252894550561905,0.11222963035106659,0.7009474039077759,-0.6987143754959106,-0.08874347805976868,0.0015266609843820333,0.002095643198117614,-1.8224999999999998
0.07931504398584366,0.11789640784263611,0.03124082460999489,0.11221301555633545,0.7008309364318848,-0.6988171339035034,-0.08887670189142227,0.0015266609843820333,0.0020912024192512035,-1.818
0.07885334640741348,0.11795647442340851,0.031217824667692184,0.11215579509735107,0.7007027864456177,-0.6989335417747498,-0.08904176950454712,0.0015266609843820333,0.0020869288127869368,-1.8135
0.07835467904806137,0.11796191334724426,0.031183961778879166,0.11204442381858826,0.7005635499954224,-0.6990655064582825,-0.08924302458763123,0.0015266594709828496,0.002082821913063526,-1.8090000000000002
0.07781682163476944,0.11791098117828369,0.031139444559812546,0.11186273396015167,0.7004135251045227,-0.699213981628418,-0.08948376774787903,0.0015266594709828496,0.0020788824185729027,-1.8045
0.07723727077245712,0.1178019791841507,0.03108448162674904,0.11159300804138184,0.7002537846565247,-0.6993812322616577,-0.08976531773805618,0.0015266594709828496,0.0020751040428876877,-1.7999999999999998
0.07661376148462296,0.11763320863246918,0.031019452959299088,0.11121493577957153,0.7000853419303894,-0.6995685696601868,-0.09008607268333435,0.0015266594709828496,0.002071484923362732,-1.7955
0.07594407349824905,0.11740311980247498,0.03094487264752388,0.11070922762155533,0.6999098658561707,-0.69977867603302,-0.0904395654797554,0.0015266579575836658,0.0020680250599980354,-1.791
0.07522609084844589,0.11711008846759796,0.030861254781484604,0.11005881428718567,0.6997280120849609,-0.7000147700309753,-0.09081275016069412,0.0015266594709828496,0.00206471374258399,-1.7865000000000002
0.07445809990167618,0.11675283312797546,0.030769269913434982,0.10925370454788208,0.699539303779602,-0.7002812027931213,-0.09118394553661346,0.0015266579575836658,0.002061552135273814,-1.782
0.07363835722208023,0.11633014678955078,0.030669663101434708,0.10829635709524155,0.6993406414985657,-0.7005846500396729,-0.09152083843946457,0.0015266579575836658,0.002058531856164336,-1.7774999999999999
0.07276558130979538,0.11584106087684631,0.030563246458768845,0.10720694810152054,0.6991236805915833,-0.7009345293045044,-0.09177982062101364,0.001526656560599804,0.002055652206763625,-1.7730000000000001
0.07183892279863358,0.11528493463993073,0.030450861901044846,0.10603205114603043,0.6988744735717773,-0.7013452649116516,-0.09190545976161957,0.001526656560599804,0.0020529066678136587,-1.7685
0.07085780054330826,0.11466144025325775,0.030333299189805984,0.10484794527292252,0.698570191860199,-0.7018359899520874,-0.09183159470558167,0.001526656560599804,0.0020502854604274035,-1.7639999999999998
0.06982237845659256,0.11397092044353485,0.030211474746465683,0.10376454889774323,0.6981784701347351,-0.7024319767951965,-0.09148380905389786,0.001526656560599804,0.002047785557806492,-1.7595
0.06873316317796707,0.11321404576301575,0.030086126178503036,0.10292072594165802,0.6976574659347534,-0.7031642198562622,-0.090782530605793,0.0015266550472006202,0.0020454032346606255,-1.755
0.06759133189916611,0.11239206790924072,0.029958028346300125,0.10247963666915894,0.6969572305679321,-0.7040682435035706,-0.08964550495147705,0.0015266550472006202,0.0020431282464414835,-1.7505000000000002
0.06639852374792099,0.11150698363780975,0.029827754944562912,0.10261647403240204,0.6960218548774719,-0.7051817774772644,-0.08799012005329132,0.00152665376663208,0.0020409540738910437,-1.746
0.06515728682279587,0.11056149005889893,0.029695812612771988,0.10350587218999863,0.6947922110557556,-0.7065410017967224,-0.08573288470506668,0.00152665376663208,0.002038875361904502,-1.7414999999999998
0.06387048214673996,0.10955896973609924,0.02956244722008705,0.10531354695558548,0.6932079792022705,-0.7081791758537292,-0.08278912305831909,0.00152665376663208,0.0020368851255625486,-1.737
0.06254180520772934,0.1085035502910614,0.029427919536828995,0.1081872209906578,0.6912087202072144,-0.7101227045059204,-0.0790705755352974,0.00152665376663208,0.002034973818808794,-1.7325
0.06117556244134903,0.10740038752555847,0.02929217740893364,0.11225544661283493,0.6887330412864685,-0.7123887538909912,-0.07448428869247437,0.0015266522532328963,0.0020331379491835833,-1.7280000000000002
0.05977616459131241,0.10625486075878143,0.029154952615499496,0.11762741953134537,0.6857171654701233,-0.7149856686592102,-0.06892930716276169,0.0015266522532328963,0.002031367039307952,-1.7235
0.05834885686635971,0.10507331788539886,0.029015902429819107,0.12439565360546112,0.6820927858352661,-0.717909574508667,-0.062297191470861435,0.0015266522532328963,0.002029657131060958,-1.7189999999999999
0.05689910799264908,0.10386267304420471,0.02887449786067009,0.13263612985610962,0.6777857542037964,-0.721142590045929,-0.05447439104318619,0.0015266507398337126,0.0020279984455555677,-1.7145000000000001
0.05543247610330582,0.10263016819953918,0.028730083256959915,0.14241205155849457,0.6727131605148315,-0.724651575088501,-0.045341506600379944,0.0015266507398337126,0.0020263856276869774,-1.71
0.05395448952913284,0.10138313472270966,0.02858181670308113,0.15377236902713776,0.6667832732200623,-0.7283849120140076,-0.03477838635444641,0.0015266493428498507,0.0020248102955520153,-1.7054999999999998
0.052471064031124115,0.10012950003147125,0.028428930789232254,0.1667429357767105,0.6598986387252808,-0.7322680950164795,-0.02267482690513134,0.0015266493428498507,0.0020232689566910267,-1.701
0.050987713038921356,0.09887692332267761,0.02827053889632225,0.18132728338241577,0.651955246925354,-0.7362031936645508,-0.00893432553857565,0.0015266493428498507,0.0020217513665556908,-1.6965
0.049509696662425995,0.09763297438621521,0.028105776757001877,0.19749930500984192,0.6428471207618713,-0.7400669455528259,0.006516483146697283,0.001526647829450667,0.00202025449834764,-1.6920000000000002
0.048041872680187225,0.09640480577945709,0.027933817356824875,0.21519574522972107,0.6324732899665833,-0.7437108755111694,0.02371593751013279,0.001526646432466805,0.002018771832808852,-1.6875
0.04658890515565872,0.09519936144351959,0.027753908187150955,0.2343057543039322,0.6207464337348938,-0.746964156627655,0.042652878910303116,0.001526646432466805,0.002017298014834523,-1.6829999999999998
0.04515496641397476,0.09402306377887726,0.02756543830037117,0.25467243790626526,0.6076002717018127,-0.7496408820152283,0.0632631704211235,0.001526646432466805,0.0020158232655376196,-1.6785
0.04374340921640396,0.0928814560174942,0.027367834001779556,0.2760944664478302,0.5929984450340271,-0.7515498399734497,0.08542551845312119,0.001526645035482943,0.0020143515430390835,-1.674
0.0423574224114418,0.09177981317043304,0.027160707861185074,0.29832136631011963,0.5769472718238831,-0.7525061964988708,0.10895254462957382,0.001526645035482943,0.002012871438637376,-1.6695000000000002
0.0409993901848793,0.09072245657444,0.026943836361169815,0.32106897234916687,0.5595006346702576,-0.7523461580276489,0.13360005617141724,0.0015266434056684375,0.0020113829523324966,-1.665
0.03967142850160599,0.0897132158279419,0.02671707049012184,0.3440289795398712,0.5407649278640747,-0.7509412169456482,0.15907487273216248,0.0015266418922692537,0.0020098802633583546,-1.6604999999999999
0.03837493807077408,0.08875517547130585,0.026480432599782944,0.36688825488090515,0.5208955407142639,-0.74820876121521,0.18505248427391052,0.0015266418922692537,0.0020083594135940075,-1.6560000000000001
0.03711090236902237,0.08785076439380646,0.02623412385582924,0.38934406638145447,0.5000932216644287,-0.7441205382347107,0.21119368076324463,0.0015266404952853918,0.0020068190060555935,-1.6515
0.03587981313467026,0.08700186014175415,0.02597837522625923,0.4111228287220001,0.4785897433757782,-0.7387027740478516,0.23716671764850616,0.001526638981886208,0.002005258807912469,-1.6469999999999998
0.0346820130944252,0.08620993793010712,0.025713633745908737,0.4319899082183838,0.4566391110420227,-0.7320343852043152,0.26266154646873474,0.0015266404952853918,0.0020036734640598297,-1.6425
0.0335172638297081,0.08547592163085938,0.025440450757741928,0.45176684856414795,0.43449220061302185,-0.7242345213890076,0.287415087223053,0.001526638981886208,0.002002064371481538,-1.638
0.0323849692940712,0.08480033278465271,0.025159355252981186,0.47032710909843445,0.4123910963535309,-0.7154532074928284,0.31121185421943665,0.0015266375849023461,0.002000428270548582,-1.6335000000000002
0.03128460794687271,0.08418355882167816,0.024871129542589188,0.4875982105731964,0.39055198431015015,-0.7058563232421875,0.3338923156261444,0.0015266375849023461,0.0019987672567367554,-1.629
0.030215315520763397,0.08362577855587006,0.02457653358578682,0.503556489944458,0.3691583275794983,-0.6956125497817993,0.3553536534309387,0.0015266360715031624,0.0019970806315541267,-1.6244999999999998
0.02917582541704178,0.08312684297561646,0.024276401847600937,0.5182220339775085,0.34835124015808105,-0.6848814487457275,0.3755459785461426,0.0015266346745193005,0.001995367230847478,-1.62
0.028165049850940704,0.08268678188323975,0.023971732705831528,0.5316439867019653,0.3282354772090912,-0.6738065481185913,0.3944627344608307,0.0015266346745193005,0.0019936291500926018,-1.6155
0.027181558310985565,0.0823054164648056,0.02366345003247261,0.5438976883888245,0.3088741600513458,-0.6625087261199951,0.4121338129043579,0.0015266332775354385,0.001991871278733015,-1.6110000000000002
0.026223979890346527,0.08198277652263641,0.023352589458227158,0.5550702810287476,0.2902998626232147,-0.6510846614837646,0.42861616611480713,0.0015266317641362548,0.0019900891929864883,-1.6065
0.025290749967098236,0.08171899616718292,0.023040343075990677,0.5652605295181274,0.27251100540161133,-0.6396039128303528,0.4439878761768341,0.0015266317641362548,0.001988289412111044,-1.6019999999999999
0.024380460381507874,0.0815143883228302,0.02272787317633629,0.5745661854743958,0.25548693537712097,-0.6281147599220276,0.45833635330200195,0.001526630250737071,0.001986472634598613,-1.5975000000000001
0.023491404950618744,0.08136953413486481,0.02241649106144905,0.5830866694450378,0.2391829490661621,-0.6166396141052246,0.47175946831703186,0.001526630250737071,0.001984644215553999,-1.593
0.02262207865715027,0.08128532767295837,0.022107575088739395,0.5909157395362854,0.22354279458522797,-0.6051825284957886,0.484356552362442,0.0015266288537532091,0.0019828062504529953,-1.5884999999999998
0.021770775318145752,0.08126303553581238,0.021802637726068497,0.5981411337852478,0.20849935710430145,-0.5937299728393555,0.49622562527656555,0.0015266273403540254,0.0019809624645859003,-1.584
0.020935863256454468,0.0813043862581253,0.021503228694200516,0.6048439145088196,0.19397859275341034,-0.5822529792785645,0.5074620842933655,0.0015266273403540254,0.0019791165832430124,-1.5795
0.020115666091442108,0.08141152560710907,0.021211136132478714,0.6110959649085999,0.17990291118621826,-0.5707112550735474,0.5181556344032288,0.0015266260597854853,0.0019772762898355722,-1.5750000000000002
0.019308485090732574,0.0815872848033905,0.0209282748401165,0.6169620752334595,0.1661948412656784,-0.5590540170669556,0.5283898115158081,0.0015266245463863015,0.001975441351532936,-1.5705
0.018512658774852753,0.08183512091636658,0.020656723529100418,0.6224977374076843,0.15277811884880066,-0.5472230315208435,0.5382401347160339,0.0015266245463863015,0.0019736194517463446,-1.5659999999999998
0.017726466059684753,0.08215907216072083,0.02039879932999611,0.627750039100647,0.1395810842514038,-0.5351553559303284,0.5477733016014099,0.0015266230329871178,0.001971815712749958,-1.5615
0.01694823056459427,0.08256423473358154,0.02015705779194832,0.6327583193778992,0.1265372931957245,-0.5227846503257751,0.5570472478866577,0.0015266230329871178,0.001970036420971155,-1.557
0.01617630571126938,0.08305630087852478,0.019934210926294327,0.6375525593757629,0.11358985304832458,-0.5100448727607727,0.5661080479621887,0.0015266216360032558,0.0019682864658534527,-1.5525000000000002
0.015409015119075775,0.0836421400308609,0.019733373075723648,0.6421549916267395,0.1006915271282196,-0.4968720078468323,0.5749923586845398,0.0015266216360032558,0.001966569572687149,-1.548
0.014644861221313477,0.0843295156955719,0.01955784484744072,0.6465802192687988,0.08780990540981293,-0.4832087457180023,0.5837233066558838,0.001526620122604072,0.001964893192052841,-1.5434999999999999
0.013882465660572052,0.0851273238658905,0.019411299377679825,0.6508339643478394,0.07492668926715851,-0.4690070152282715,0.5923120379447937,0.0015266187256202102,0.0019632652401924133,-1.5390000000000001
0.01312071830034256,0.08604533970355988,0.019297663122415543,0.6549156904220581,0.06204436346888542,-0.4542349576950073,0.6007550954818726,0.0015266187256202102,0.0019616885110735893,-1.5345
0.012358881533145905,0.08709438145160675,0.01922120526432991,0.6588180065155029,0.04918217286467552,-0.4388769567012787,0.6090376377105713,0.0015266172122210264,0.001960172550752759,-1.5299999999999998
0.011596575379371643,0.08828599750995636,0.019186366349458694,0.662529468536377,0.03638189285993576,-0.4229423999786377,0.6171311736106873,0.0015266172122210264,0.001958720851689577,-1.5255
0.010834068059921265,0.08963218331336975,0.019197780638933182,0.6660350561141968,0.023704327642917633,-0.4064653217792511,0.6249970197677612,0.0015266158152371645,0.001957340631633997,-1.521
0.010072462260723114,0.09114481508731842,0.01926010474562645,0.6693187355995178,0.011228119023144245,-0.3895094096660614,0.6325888633728027,0.0015266158152371645,0.0019560372456908226,-1.5165000000000002
0.00931365042924881,0.09283511340618134,0.01937778666615486,0.6723658442497253,-0.0009537101141177118,-0.37216752767562866,0.6398552060127258,0.0015266144182533026,0.0019548200070858,-1.512
0.00856076180934906,0.09471234679222107,0.019554924219846725,0.6751643419265747,-0.012739313766360283,-0.3545612394809723,0.6467434763908386,0.0015266129048541188,0.0019536942709237337,-1.5074999999999998
0.007817894220352173,0.09678302705287933,0.01979472115635872,0.6777076125144958,-0.02402663603425026,-0.3368339538574219,0.6532058119773865,0.0015266129048541188,0.0019526672549545765,-1.5030000000000001
0.007090628147125244,0.09904856979846954,0.020099211484193802,0.6799940466880798,-0.03471473231911659,-0.3191532790660858,0.6591995358467102,0.0015266099944710732,0.0019517476903274655,-1.4985
0.006385326385498047,0.10150465369224548,0.020468737930059433,0.6820290088653564,-0.04472038522362709,-0.30168962478637695,0.6646953821182251,0.001526611507870257,0.0019509380217641592,-1.4940000000000002
0.005709335207939148,0.10413916409015656,0.02090158686041832,0.6838228106498718,-0.05397651344537735,-0.2846178710460663,0.6696756482124329,0.001526611507870257,0.0019502524519339204,-1.4895
0.0050703659653663635,0.10693049430847168,0.021393392235040665,0.6853912472724915,-0.06243900582194328,-0.26810458302497864,0.6741365790367126,0.0015266099944710732,0.0019496980821713805,-1.4849999999999999
0.00447574257850647,0.10984809696674347,0.021937374025583267,0.6867529153823853,-0.07008915394544601,-0.2522965371608734,0.6780888438224792,0.0015266085974872112,0.0019492808496579528,-1.4805000000000001
0.003931842744350433,0.112852081656456,0.022524017840623856,0.6879284381866455,-0.07693187892436981,-0.237317755818367,0.6815541982650757,0.0015266085974872112,0.001949012978002429,-1.476
0.0034432783722877502,0.11589403450489044,0.02314162626862526,0.6889386773109436,-0.08299171179533005,-0.22326761484146118,0.6845636963844299,0.0015266085974872112,0.001948904013261199,-1.4714999999999998
0.0030117183923721313,0.11892236769199371,0.02377740666270256,0.6898044347763062,-0.0883127823472023,-0.21020855009555817,0.6871557235717773,0.0015266072005033493,0.0019489667611196637,-1.467
0.0026358291506767273,0.12188328802585602,0.024418119341135025,0.690544605255127,-0.09294987469911575,-0.19817760586738586,0.6893723011016846,0.0015266072005033493,0.0019492068095132709,-1.4625
0.002310626208782196,0.12472666800022125,0.025051254779100418,0.6911765336990356,-0.09696692228317261,-0.18718087673187256,0.6912567019462585,0.0015266072005033493,0.001949642668478191,-1.4580000000000002
0.002028040587902069,0.12740769982337952,0.025665711611509323,0.691715657711029,-0.10042797774076462,-0.17720425128936768,0.6928508281707764,0.0015266056871041656,0.00195028365124017,-1.4535
0.0017771869897842407,0.12989206612110138,0.02625279501080513,0.6921755075454712,-0.10340087860822678,-0.1682083010673523,0.6941953897476196,0.0015266056871041656,0.0019511451246216893,-1.4489999999999998
0.0015455037355422974,0.13215462863445282,0.02680586650967598,0.692567765712738,-0.10594703257083893,-0.1601431965827942,0.6953267455101013,0.0015266042901203036,0.0019522379152476788,-1.4445000000000001
0.0013197362422943115,0.1341809183359146,0.02732035145163536,0.6929022073745728,-0.10812440514564514,-0.15294738113880157,0.6962778568267822,0.0015266042901203036,0.001953577622771263,-1.44
0.0010868608951568604,0.1359664350748062,0.027793657034635544,0.6931872367858887,-0.10998662561178207,-0.1465509533882141,0.6970775127410889,0.0015266042901203036,0.0019551794975996017,-1.4355000000000002
0.0008350089192390442,0.1375134289264679,0.028224129229784012,0.6934303641319275,-0.11157891154289246,-0.14088472723960876,0.6977507472038269,0.0015266056871041656,0.001957056811079383,-1.431
0.0005538240075111389,0.13883081078529358,0.028611179441213608,0.6936378479003906,-0.11294178664684296,-0.13587719202041626,0.6983180642127991,0.0015266027767211199,0.001959220040589571,-1.4264999999999999
0.00023478269577026367,0.13993066549301147,0.028954442590475082,0.6938146948814392,-0.11411034315824509,-0.1314605325460434,0.6987975835800171,0.0015266042901203036,0.001961690140888095,-1.4220000000000002
-0.0001287907361984253,0.14082762598991394,0.029254134744405746,0.6939655542373657,-0.11511460691690445,-0.12756885588169098,0.6992043256759644,0.0015266042901203036,0.00196447828784585,-1.4175
-0.0005419999361038208,0.1415368616580963,0.0295105017721653,0.6940942406654358,-0.11597950756549835,-0.12414266169071198,0.6995502710342407,0.0015266042901203036,0.0019675963558256626,-1.4129999999999998
-0.0010084062814712524,0.14207327365875244,0.029724109917879105,0.6942039132118225,-0.11672644317150116,-0.1211266964673996,0.6998457312583923,0.0015266027767211199,0.0019710573833435774,-1.4085
-0.0015303567051887512,0.14245085418224335,0.029895637184381485,0.6942972540855408,-0.1173732727766037,-0.11847163736820221,0.7000994682312012,0.0015266027767211199,0.0019748781342059374,-1.404
-0.0021092742681503296,0.14268232882022858,0.030026163905858994,0.6943767666816711,-0.11793544143438339,-0.1161324679851532,0.7003180384635925,0.0015266027767211199,0.0019790679216384888,-1.3995000000000002
-0.0027456730604171753,0.1427788883447647,0.03011700138449669,0.694444477558136,-0.11842505633831024,-0.1140698790550232,0.7005072832107544,0.0015266027767211199,0.001983638620004058,-1.395
-0.0034393221139907837,0.14275023341178894,0.030169721692800522,0.6945019960403442,-0.1188533678650856,-0.1122489795088768,0.7006718516349792,0.0015266027767211199,0.0019886058289557695,-1.3904999999999998
-0.004189237952232361,0.14260470867156982,0.030186232179403305,0.694550633430481,-0.11922898143529892,-0.11063921451568604,0.7008158564567566,0.0015266027767211199,0.0019939823541790247,-1.3860000000000001
-0.004993923008441925,0.14234936237335205,0.030168648809194565,0.6945917010307312,-0.11955984681844711,-0.10921365767717361,0.7009422779083252,0.0015266027767211199,0.0019997782073915005,-1.3815
-0.005851052701473236,0.1419903188943863,0.030119452625513077,0.6946263909339905,-0.11985170096158981,-0.10794918984174728,0.7010539174079895,0.0015266042901203036,0.0020060113165527582,-1.3769999999999998
-0.006757527589797974,0.14153291285037994,0.030041199177503586,0.6946555972099304,-0.12011037021875381,-0.10682565718889236,0.7011528611183167,0.0015266027767211199,0.002012692391872406,-1.3725
-0.0077097415924072266,0.14098183810710907,0.029936719685792923,0.6946797370910645,-0.12033997476100922,-0.1058250442147255,0.7012412548065186,0.0015266027767211199,0.0020198430866003036,-1.3679999999999999
-0.008703269064426422,0.14034147560596466,0.029808949679136276,0.6947000026702881,-0.12054462730884552,-0.10493234544992447,0.701320230960846,0.0015266042901203036,0.0020274780690670013,-1.3635000000000002
-0.009733028709888458,0.139615997672081,0.02966102585196495,0.6947165131568909,-0.1207280233502388,-0.10413423180580139,0.7013914585113525,0.0015266042901203036,0.002035623649135232,-1.359
-0.010793320834636688,0.13880965113639832,0.02949610725045204,0.6947299242019653,-0.12089201807975769,-0.10341949015855789,0.7014556527137756,0.0015266042901203036,0.0020443033427000046,-1.3544999999999998
-0.011878088116645813,0.13792657852172852,0.029317472130060196,0.6947405934333801,-0.1210397332906723,-0.1027778759598732,0.701513946056366,0.0015266042901203036,0.0020535446237772703,-1.35
-0.01298067718744278,0.13697130978107452,0.029128428548574448,0.6947488188743591,-0.12117291241884232,-0.10220085084438324,0.7015669345855713,0.0015266042901203036,0.002063382649794221,-1.3455
-0.014094337821006775,0.1359485238790512,0.02893221750855446,0.6947550177574158,-0.12129323929548264,-0.10168102383613586,0.701615571975708,0.0015266042901203036,0.0020738563034683466,-1.3410000000000002
-0.015212222933769226,0.13486312329769135,0.028732087463140488,0.6947593688964844,-0.12140260636806488,-0.10121171176433563,0.70166015625,0.0015266056871041656,0.0020850147120654583,-1.3365
-0.016327574849128723,0.133720263838768,0.028531257063150406,0.694762110710144,-0.12150179594755173,-0.10078763216733932,0.7017013430595398,0.0015266056871041656,0.002096909563988447,-1.3319999999999999
-0.01743394136428833,0.13252517580986023,0.02833273634314537,0.6947633624076843,-0.1215924546122551,-0.10040335357189178,0.7017394304275513,0.0015266056871041656,0.0021096072159707546,-1.3275000000000001
-0.01852533221244812,0.13128328323364258,0.02813940867781639,0.6947634816169739,-0.12167490273714066,-0.10005495697259903,0.7017748355865479,0.0015266072005033493,0.002123182872310281,-1.323
-0.019596219062805176,0.12999996542930603,0.027954023331403732,0.6947622895240784,-0.12175057828426361,-0.09973891079425812,0.7018077373504639,0.0015266072005033493,0.002137725939974189,-1.3184999999999998
-0.020641885697841644,0.12868046760559082,0.02777896448969841,0.694760262966156,-0.12182015180587769,-0.0994514673948288,0.7018387317657471,0.0015266072005033493,0.0021533460821956396,-1.314
-0.021658241748809814,0.127330020070076,0.027616504579782486,0.6947571635246277,-0.12188396602869034,-0.09919016063213348,0.7018675804138184,0.0015266072005033493,0.002170172519981861,-1.3094999999999999
-0.022641949355602264,0.1259535253047943,0.02746860310435295,0.6947532296180725,-0.12194287776947021,-0.0989522784948349,0.701894998550415,0.0015266085974872112,0.00218835542909801,-1.3050000000000002
-0.02359049767255783,0.12455561757087708,0.027336936444044113,0.6947484612464905,-0.12199685722589493,-0.09873611479997635,0.7019206881523132,0.0015266099944710732,0.002208074787631631,-1.3005
-0.02450203150510788,0.1231406033039093,0.02722293511033058,0.6947428584098816,-0.12204689532518387,-0.09853973984718323,0.7019450068473816,0.0015266099944710732,0.0022295573726296425,-1.2959999999999998
-0.025375530123710632,0.12171223759651184,0.027127671986818314,0.694736659526825,-0.12209312617778778,-0.09836133569478989,0.701968252658844,0.0015266099944710732,0.002253070008009672,-1.2915
-0.026210397481918335,0.12027421593666077,0.027052070945501328,0.6947296261787415,-0.12213613092899323,-0.09819964319467545,0.7019903659820557,0.001526611507870257,0.002278936794027686,-1.287
-0.027006588876247406,0.11882978677749634,0.026996668428182602,0.6947218775749207,-0.12217558920383453,-0.0980537012219429,0.7020114660263062,0.0015266129048541188,0.002307556103914976,-1.2825000000000002
-0.027764596045017242,0.11738163232803345,0.02696184441447258,0.6947134733200073,-0.12221172451972961,-0.09792255610227585,0.7020317912101746,0.0015266129048541188,0.002339418977499008,-1.278
-0.028485164046287537,0.1159323900938034,0.02694780007004738,0.6947043538093567,-0.12224573642015457,-0.09780531376600266,0.7020512819290161,0.0015266129048541188,0.00237513380125165,-1.2734999999999999
-0.029169268906116486,0.11448433995246887,0.02695445343852043,0.694694459438324,-0.12227663397789001,-0.09770186245441437,0.7020699381828308,0.0015266144182533026,0.0024154488928616047,-1.2690000000000001
-0.02981799840927124,0.11303983628749847,0.026981625705957413,0.6946839094161987,-0.12230481952428818,-0.09761153906583786,0.7020881772041321,0.0015266158152371645,0.0024613060522824526,-1.2645
-0.030432656407356262,0.11160077154636383,0.02702893689274788,0.6946724057197571,-0.12233037501573563,-0.0975344106554985,0.7021057605743408,0.0015266158152371645,0.002513888757675886,-1.2599999999999998
-0.031014390289783478,0.11016927659511566,0.027095850557088852,0.6946600079536438,-0.122353695333004,-0.09747030586004257,0.7021229863166809,0.0015266172122210264,0.0025746815372258425,-1.2555
-0.031564243137836456,0.10874782502651215,0.027181748300790787,0.6946465969085693,-0.12237441539764404,-0.09741964191198349,0.7021396160125732,0.0015266172122210264,0.002645552624017,-1.251
-0.032083213329315186,0.10733865201473236,0.027285698801279068,0.6946324110031128,-0.12239202111959457,-0.09738335013389587,0.7021556496620178,0.001526620122604072,0.002728873398154974,-1.2465000000000002
-0.032571934163570404,0.10594482719898224,0.02740669623017311,0.6946169137954712,-0.12240678071975708,-0.09736180305480957,0.7021713852882385,0.001526620122604072,0.0028276261873543262,-1.242
-0.03303081542253494,0.10456956923007965,0.027543526142835617,0.6945999264717102,-0.12241848558187485,-0.09735643863677979,0.7021867036819458,0.0015266216360032558,0.002945547690615058,-1.2374999999999998
-0.03345988690853119,0.10321669280529022,0.027694564312696457,0.6945818066596985,-0.12242665141820908,-0.09736856818199158,0.702201783657074,0.0015266230329871178,0.0030872919596731663,-1.233
-0.03385864198207855,0.10189062356948853,0.02785782888531685,0.6945618987083435,-0.1224307045340538,-0.09740056097507477,0.7022162675857544,0.0015266245463863015,0.0032585267908871174,-1.2285
-0.034226179122924805,0.10059593617916107,0.028031129390001297,0.6945401430130005,-0.12243017554283142,-0.0974547415971756,0.7022302746772766,0.0015266273403540254,0.0034660070668905973,-1.2240000000000002
-0.03456077724695206,0.09933777153491974,0.028211455792188644,0.6945165395736694,-0.12242405116558075,-0.09753421694040298,0.7022437453269958,0.0015266288537532091,0.0037173829041421413,-1.2195
-0.034859903156757355,0.09812100231647491,0.028395365923643112,0.6944904923439026,-0.1224120631814003,-0.09764299541711807,0.7022565603256226,0.001526630250737071,0.004020751919597387,-1.2149999999999999
-0.03511998802423477,0.09694980084896088,0.02857855334877968,0.6944617033004761,-0.12239263951778412,-0.09778536111116409,0.7022684812545776,0.0015266332775354385,0.004383695777505636,-1.2105000000000001
-0.035335853695869446,0.0958271473646164,0.028755810111761093,0.6944299340248108,-0.12236493080854416,-0.09796682745218277,0.7022793292999268,0.0015266346745193005,0.004811574704945087,-1.206
-0.03550036996603012,0.09475384652614594,0.02892070636153221,0.6943950653076172,-0.12232722342014313,-0.09819360822439194,0.7022887468338013,0.001526638981886208,0.005305338650941849,-1.2014999999999998
-0.035603560507297516,0.09372735023498535,0.029065366834402084,0.6943562030792236,-0.12227825075387955,-0.09847264736890793,0.7022966742515564,0.0015266404952853918,0.005859008524566889,-1.197
-0.03563176840543747,0.09274064004421234,0.02918018028140068,0.6943131685256958,-0.12221600115299225,-0.09881166368722916,0.7023024559020996,0.001526645035482943,0.0064579215832054615,-1.1925
-0.03556659072637558,0.09178170561790466,0.02925347164273262,0.6942654252052307,-0.12213897705078125,-0.09921881556510925,0.7023056745529175,0.001526647829450667,0.007078440859913826,-1.1880000000000002
-0.03538452088832855,0.09083200991153717,0.029272276908159256,0.6942124962806702,-0.1220453754067421,-0.0997019112110138,0.702305793762207,0.0015266522532328963,0.007690812926739454,-1.1835
-0.03505770117044449,0.08986763656139374,0.02922351285815239,0.6941541433334351,-0.12193358689546585,-0.10026831179857254,0.7023023366928101,0.0015266550472006202,0.008263776078820229,-1.1789999999999998
-0.03455731272697449,0.08886098861694336,0.029097888618707657,0.694089949131012,-0.12180186808109283,-0.10092389583587646,0.7022945880889893,0.0015266594709828496,0.008770589716732502,-1.1745
-0.033861301839351654,0.08778688311576843,0.028895210474729538,0.6940196752548218,-0.12164965271949768,-0.10167139768600464,0.7022826075553894,0.001526663894765079,0.009193282574415207,-1.17
-0.03296519070863724,0.08663104474544525,0.028629619628190994,0.6939435005187988,-0.12147644907236099,-0.10251042991876602,0.7022659778594971,0.0015266682021319866,0.009524739347398281,-1.1655000000000002
-0.03189341723918915,0.08540050685405731,0.02833067998290062,0.6938615441322327,-0.12128366529941559,-0.10343553870916367,0.7022446990013123,0.0015266725094988942,0.00976768508553505,-1.161
-0.030703358352184296,0.08412879705429077,0.0280362106859684,0.6937742233276367,-0.12107249349355698,-0.10443644970655441,0.7022191286087036,0.0015266783302649856,0.009931928478181362,-1.1564999999999999
-0.029476121068000793,0.0828704982995987,0.027779798954725266,0.6936823725700378,-0.12084577232599258,-0.10549749433994293,0.7021904587745667,0.001526682754047215,0.010031173005700111,-1.1520000000000001
-0.02829611301422119,0.08168524503707886,0.027580734342336655,0.6935868859291077,-0.12060766667127609,-0.1065983921289444,0.7021595239639282,0.0015266884583979845,0.010080398060381413,-1.1475
-0.027229711413383484,0.08061952888965607,0.027442488819360733,0.6934888958930969,-0.12036237120628357,-0.10771604627370834,0.7021278142929077,0.0015266943955793977,0.010093956254422665,-1.1429999999999998
-0.02631431072950363,0.07969775795936584,0.027357418090105057,0.6933895349502563,-0.1201155036687851,-0.10882540792226791,0.7020970582962036,0.001526698819361627,0.010084789246320724,-1.1385
-0.02555905282497406,0.07892242074012756,0.027313683182001114,0.693290114402771,-0.11987228691577911,-0.10990149527788162,0.7020692229270935,0.0015267045237123966,0.0100641418248415,-1.134
-0.024953491985797882,0.07828119397163391,0.027299758046865463,0.693191647529602,-0.11963745206594467,-0.1109224185347557,0.7020458579063416,0.001526710344478488,0.010041807778179646,-1.1295000000000002
-0.02447701245546341,0.07775484025478363,0.027306292206048965,0.6930951476097107,-0.11941538006067276,-0.11186971515417099,0.7020286321640015,0.0015267161652445793,0.010026564821600914,-1.125
-0.024106360971927643,0.07732269167900085,0.027326475828886032,0.6930013298988342,-0.11920960247516632,-0.11272924393415451,0.7020187973976135,0.0015267218695953488,0.010026711970567703,-1.1204999999999998
-0.023819699883461,0.07696592807769775,0.027355585247278214,0.6929105520248413,-0.1190224289894104,-0.11349274218082428,0.7020170092582703,0.001526727806776762,0.010050581768155098,-1.116
-0.02359839528799057,0.07666856050491333,0.027390513569116592,0.6928232312202454,-0.11885491758584976,-0.11415624618530273,0.7020241618156433,0.0015267335111275315,0.010107090696692467,-1.1115
-0.023427501320838928,0.07641772925853729,0.02742927148938179,0.692738950252533,-0.11870749294757843,-0.11472000181674957,0.702040433883667,0.0015267393318936229,0.010206294246017933,-1.1070000000000002
-0.02329535037279129,0.07620343565940857,0.027470480650663376,0.6926576495170593,-0.11857940256595612,-0.1151883527636528,0.7020654082298279,0.0015267453854903579,0.010359801352024078,-1.1025
-0.02319299429655075,0.07601794600486755,0.027513373643159866,0.6925790309906006,-0.11846979707479477,-0.11556819826364517,0.702099084854126,0.0015267510898411274,0.010581251233816147,-1.0979999999999999
-0.0231136754155159,0.07585528492927551,0.027557406574487686,0.692502498626709,-0.11837667226791382,-0.11586764454841614,0.7021409869194031,0.0015267569106072187,0.010886742733418941,-1.0935000000000001
-0.023052357137203217,0.07571092247962952,0.027602341026067734,0.692427396774292,-0.1182979941368103,-0.11609683930873871,0.7021905183792114,0.00152676273137331,0.011295060627162457,-1.089
-0.02300512045621872,0.07558146119117737,0.027647968381643295,0.6923530101776123,-0.11823179572820663,-0.1162654235959053,0.7022470235824585,0.0015267699491232634,0.011827785521745682,-1.0844999999999998
-0.02296912670135498,0.07546427845954895,0.027694236487150192,0.6922789216041565,-0.11817563325166702,-0.1163833737373352,0.7023098468780518,0.0015267757698893547,0.01250889990478754,-1.08
-0.02294214814901352,0.07535739243030548,0.02774115279316902,0.6922043561935425,-0.11812741309404373,-0.11646052449941635,0.7023786306381226,0.001526782987639308,0.013364216312766075,-1.0755
-0.022922538220882416,0.07525935769081116,0.02778870239853859,0.692128598690033,-0.11808528751134872,-0.11650536954402924,0.7024531960487366,0.001526790438219905,0.014419221319258213,-1.0710000000000002
-0.022909000515937805,0.0751691460609436,0.02783697471022606,0.6920512318611145,-0.11804675310850143,-0.11652666330337524,0.7025322914123535,0.00152679777238518,0.015696732327342033,-1.0665
-0.022900566458702087,0.07508595287799835,0.02788606658577919,0.6919713616371155,-0.11801071465015411,-0.11653125286102295,0.7026161551475525,0.0015268063871189952,0.017212659120559692,-1.0619999999999998
-0.022896483540534973,0.07500939071178436,0.02793603017926216,0.6918885111808777,-0.11797545105218887,-0.11652585119009018,0.702704668045044,0.0015268136048689485,0.01897229254245758,-1.0575
-0.02289614826440811,0.07493925094604492,0.027986984699964523,0.6918019652366638,-0.11793985217809677,-0.11651620268821716,0.7027974128723145,0.0015268237330019474,0.02096540853381157,-1.053
-0.02289920300245285,0.07487551867961884,0.028039123862981796,0.6917111873626709,-0.11790172010660172,-0.11650775372982025,0.7028945088386536,0.0015268324641510844,0.023164046928286552,-1.0485000000000002
-0.022905297577381134,0.07481849193572998,0.02809259667992592,0.6916154026985168,-0.11786101758480072,-0.11650464683771133,0.7029961347579956,0.001526844222098589,0.02552267722785473,-1.044
-0.022914215922355652,0.07476864755153656,0.028147626668214798,0.6915140151977539,-0.11781628429889679,-0.11651119589805603,0.7031022310256958,0.0015268558636307716,0.02798212133347988,-1.0394999999999999
-0.022925853729248047,0.07472673058509827,0.028204429894685745,0.6914061307907104,-0.11776676774024963,-0.11653071641921997,0.7032134532928467,0.0015268689021468163,0.030475487932562828,-1.0350000000000001
-0.022940225899219513,0.07469375431537628,0.028263356536626816,0.6912908554077148,-0.11771206557750702,-0.11656612902879715,0.7033301591873169,0.0015268848510459065,0.03293602541089058,-1.0305
-0.02295738458633423,0.07467113435268402,0.02832481637597084,0.6911669969558716,-0.11765129864215851,-0.1166205108165741,0.7034528851509094,0.0015269009163603187,0.03530491888523102,-1.0259999999999998
-0.022977493703365326,0.07466065883636475,0.028389345854520798,0.6910334825515747,-0.11758403480052948,-0.11669614166021347,0.7035828828811646,0.0015269212890416384,0.037534717470407486,-1.0215
-0.023000873625278473,0.07466457784175873,0.028457533568143845,0.6908887624740601,-0.11751002818346024,-0.11679530888795853,0.7037209272384644,0.0015269459690898657,0.03959274664521217,-1.017
-0.023027919232845306,0.07468590140342712,0.028530243784189224,0.6907310485839844,-0.11742890626192093,-0.11692025512456894,0.7038685083389282,0.0015269764699041843,0.04146018624305725,-1.0125000000000002
-0.02305922657251358,0.07472820580005646,0.02860848233103752,0.6905576586723328,-0.11734052002429962,-0.11707284301519394,0.7040278911590576,0.0015270129078999162,0.04313040152192116,-1.008
-0.023095570504665375,0.0747961699962616,0.028693605214357376,0.6903660893440247,-0.11724502593278885,-0.11725497990846634,0.7042012810707092,0.0015270623844116926,0.044605668634176254,-1.0034999999999998
-0.02313791960477829,0.07489573955535889,0.028787177056074142,0.6901525259017944,-0.1171424612402916,-0.11746890842914581,0.7043919563293457,0.0015271248994395137,0.045894742012023926,-0.9990000000000001
-0.023187555372714996,0.07503421604633331,0.028891291469335556,0.6899124383926392,-0.11703270673751831,-0.11771630495786667,0.7046042680740356,0.0015272093005478382,0.04701005667448044,-0.9944999999999999
-0.023246049880981445,0.075220987200737,0.02900836244225502,0.689639687538147,-0.11691652983427048,-0.11799956858158112,0.7048429846763611,0.0015273257158696651,0.04796566069126129,-0.9900000000000002
-0.02331531047821045,0.07546781003475189,0.02914140745997429,0.6893268823623657,-0.11679454147815704,-0.11832127720117569,0.7051151394844055,0.0015274931211024523,0.04877592995762825,-0.9855
-0.023397639393806458,0.0757894515991211,0.02929377183318138,0.688964307308197,-0.11666633933782578,-0.11868514865636826,0.7054296731948853,0.0015277375932782888,0.049454644322395325,-0.9809999999999999
-0.023495636880397797,0.07620428502559662,0.029469218105077744,0.6885396242141724,-0.11653203517198563,-0.11909602582454681,0.7057971358299255,0.00152811617590487,0.05001446604728699,-0.9765000000000001
-0.02361210435628891,0.07673479616641998,0.029671285301446915,0.688037633895874,-0.11639010906219482,-0.11956065893173218,0.706231415271759,0.0015287261921912432,0.05046674981713295,-0.972
-0.023749664425849915,0.07740838825702667,0.02990267053246498,0.6874386668205261,-0.1162373423576355,-0.12008900195360184,0.7067501544952393,0.0015297636855393648,0.05082196369767189,-0.9674999999999998
-0.0239102840423584,0.07825703918933868,0.03016400709748268,0.6867191195487976,-0.11606612801551819,-0.12069576233625412,0.7073739767074585,0.0015316493809223175,0.05108993873000145,-0.9630000000000001
-0.024094298481941223,0.07931658625602722,0.030451837927103043,0.685851514339447,-0.11586186289787292,-0.12140191346406937,0.7081280946731567,0.0015353632625192404,0.051280420273542404,-0.9584999999999999
-0.02429940551519394,0.08062514662742615,0.030756507068872452,0.6848035454750061,-0.11559828370809555,-0.12223739922046661,0.7090409994125366,0.0015435004606842995,0.05140387639403343,-0.9540000000000002
-0.02451957017183304,0.08221976459026337,0.031060244888067245,0.6835424900054932,-0.11522907018661499,-0.1232435405254364,0.7101429104804993,0.0015644091181457043,0.0514720194041729,-0.9495
-0.024744637310504913,0.08413182199001312,0.03133701905608177,0.6820381879806519,-0.11467606574296951,-0.12447687983512878,0.7114623188972473,0.0016337829874828458,0.0514981709420681,-0.9449999999999998
-0.024961158633232117,0.08638115227222443,0.03155568614602089,0.6802703738212585,-0.11381583660840988,-0.1260107308626175,0.7130215167999268,0.0019809482619166374,0.051497191190719604,-0.9405000000000001
-0.025154463946819305,0.08896893262863159,0.031686294823884964,0.6782392263412476,-0.11245846748352051,-0.1279381960630417,0.7148261666297913,0.005306314677000046,0.05148451775312424,-0.9359999999999999
-0.025311440229415894,0.09186917543411255,0.03170827403664589,0.6759750843048096,-0.11033134162425995,-0.13037316501140594,0.7168594598770142,0.06427742540836334,0.05147520825266838,-0.9315000000000002
-0.02542302757501602,0.0950213074684143,0.031616803258657455,0.6735468506813049,-0.10706569254398346,-0.13344834744930267,0.7190709710121155,0.3412741720676422,0.051481943577528,-0.927
-0.025485269725322723,0.0983281135559082,0.03142392262816429,0.6710602641105652,-0.1022028997540474,-0.13731180131435394,0.7213725447654724,0.5897866487503052,0.05151357874274254,-0.9224999999999999
-0.02549952268600464,0.10166563093662262,0.03115452453494072,0.6686400771141052,-0.09521915763616562,-0.14211951196193695,0.7236406803131104,0.7130479216575623,0.051574308425188065,-0.9180000000000001
-0.025471597909927368,0.10490134358406067,0.030839260667562485,0.6663994789123535,-0.08558587729930878,-0.14802108705043793,0.7257246971130371,0.769083559513092,0.05166352912783623,-0.9135
-0.025410637259483337,0.10791909694671631,0.030507590621709824,0.6643984317779541,-0.07284381985664368,-0.1551429033279419,0.7274608612060547,0.7952172756195068,0.05177696421742439,-0.9089999999999998
-0.025327235460281372,0.11063478887081146,0.030183274298906326,0.6626080274581909,-0.056691884994506836,-0.16356214880943298,0.7286863327026367,0.8084971904754639,0.05190801993012428,-0.9045000000000001
-0.025231964886188507,0.11300389468669891,0.02988266572356224,0.6608972549438477,-0.03705703094601631,-0.1732860803604126,0.7292554378509521,0.8163813352584839,0.05204927548766136,-0.8999999999999999
-0.025133885443210602,0.11501622200012207,0.02961517497897148,0.6590463519096375,-0.01413381565362215,-0.18423345685005188,0.7290515899658203,0.8222097754478455,0.052193742245435715,-0.8955000000000002
-0.02503984421491623,0.1166868507862091,0.029384631663560867,0.6567912697792053,0.011628668755292892,-0.19623421132564545,0.727998673915863,0.8276013135910034,0.05233575776219368,-0.891
-0.02495439350605011,0.11804552376270294,0.029191236943006516,0.6538760662078857,0.03958146646618843,-0.20904728770256042,0.726070761680603,0.8334686160087585,0.05247137323021889,-0.8864999999999998
-0.024880141019821167,0.1191280335187912,0.02903294935822487,0.6501030921936035,0.06896314024925232,-0.22238709032535553,0.7232937812805176,0.8404633402824402,0.05259806290268898,-0.8820000000000001
-0.024818167090415955,0.11997090280056,0.02890661731362343,0.6453577876091003,0.09899668395519257,-0.23596476018428802,0.7197455167770386,0.8491808772087097,0.0527147613465786,-0.8775
-0.024768516421318054,0.12060785293579102,0.02880879119038582,0.6396170854568481,0.12896689772605896,-0.2495136857032776,0.7155420780181885,0.8602668046951294,0.052821431308984756,-0.8730000000000002
-0.024730652570724487,0.12106850743293762,0.028736036270856857,0.6329333186149597,0.1582828164100647,-0.26281625032424927,0.7108232975006104,0.8744965195655823,0.05291890725493431,-0.8685
-0.024703748524188995,0.12137776613235474,0.02868526056408882,0.6254130005836487,0.18649223446846008,-0.27570948004722595,0.7057362198829651,0.8928281664848328,0.05300842598080635,-0.8639999999999999
-0.024686768651008606,0.12155613303184509,0.028653819113969803,0.6171915531158447,0.21328416466712952,-0.2880834639072418,0.7004231214523315,0.9164590835571289,0.05309165641665459,-0.8595000000000002
-0.024678751826286316,0.12161989510059357,0.028639499098062515,0.608414351940155,0.23847122490406036,-0.2998752295970917,0.695009708404541,0.9468575119972229,0.05317055061459541,-0.855
-0.02467874437570572,0.12158192694187164,0.0286405049264431,0.5992227792739868,0.2619647979736328,-0.31105706095695496,0.6896011233329773,0.9857406616210938,0.05324689298868179,-0.8504999999999998
-0.02468591183423996,0.1214519590139389,0.028655413538217545,0.5897454023361206,0.2837498188018799,-0.3216281831264496,0.6842820048332214,1.034925937652588,0.053322844207286835,-0.8460000000000001
-0.024699531495571136,0.12123700976371765,0.028683174401521683,0.5800927877426147,0.3038678467273712,-0.33160555362701416,0.6791130304336548,1.0959100723266602,0.053400423377752304,-0.8414999999999999
-0.02471894770860672,0.12094193696975708,0.028723042458295822,0.5703595876693726,0.322390615940094,-0.3410152494907379,0.674138605594635,1.1689380407333374,0.053481828421354294,-0.8370000000000002
-0.02474362403154373,0.1205696165561676,0.028774570673704147,0.5606231093406677,0.33941563963890076,-0.34989088773727417,0.6693841218948364,1.2515814304351807,0.053569309413433075,-0.8325
-0.024773046374320984,0.1201213151216507,0.028837453573942184,0.5509467720985413,0.35504862666130066,-0.3582656681537628,0.6648638844490051,1.3373357057571411,0.05366528406739235,-0.8279999999999998
-0.02480676770210266,0.11959689855575562,0.02891172096133232,0.5413802266120911,0.36940258741378784,-0.3661743402481079,0.6605798602104187,1.4161397218704224,0.0537722185254097,-0.8235000000000001
-0.024844340980052948,0.11899501085281372,0.028997447341680527,0.531963050365448,0.3825893998146057,-0.37364843487739563,0.6565269231796265,1.478338599205017,0.05389297381043434,-0.819
-0.02488534152507782,0.11831323802471161,0.029094938188791275,0.5227274894714355,0.3947172462940216,-0.38071662187576294,0.6526937484741211,1.5199679136276245,0.0540306530892849,-0.8144999999999998
-0.024929262697696686,0.1175483763217926,0.029204610735177994,0.5136997103691101,0.405889093875885,-0.3874035179615021,0.649064838886261,1.543955683708191,0.054188571870326996,-0.81
-0.024975590407848358,0.11669667065143585,0.02932693436741829,0.5049011707305908,0.4162006378173828,-0.39372962713241577,0.6456228494644165,1.5563758611679077,0.054370470345020294,-0.8054999999999999
-0.0250236839056015,0.11575403809547424,0.029462482780218124,0.4963513910770416,0.42573902010917664,-0.39971092343330383,0.6423492431640625,1.5624940395355225,0.05458063259720802,-0.8010000000000002
-0.025072790682315826,0.11471626162528992,0.029611829668283463,0.48806944489479065,0.4345843493938446,-0.405358225107193,0.6392256021499634,1.5655179023742676,0.05482351407408714,-0.7965
-0.0251220241189003,0.11357970535755157,0.029775496572256088,0.4800741970539093,0.4428066611289978,-0.41067826747894287,0.6362346410751343,1.5670720338821411,0.0551040917634964,-0.7919999999999998
-0.025170348584651947,0.11234144866466522,0.029953990131616592,0.47238731384277344,0.4504668116569519,-0.415672242641449,0.6333611607551575,1.5679162740707397,0.055427681654691696,-0.7875000000000001
-0.02521652728319168,0.11100006103515625,0.03014763817191124,0.46503356099128723,0.45761701464653015,-0.4203372001647949,0.6305925846099854,1.5684030055999756,0.05579981580376625,-0.7829999999999999
-0.02525912970304489,0.10955648124217987,0.030356455594301224,0.45804259181022644,0.46429920196533203,-0.42466503381729126,0.6279194951057434,1.5686997175216675,0.05622583255171776,-0.7785000000000002
-0.025296568870544434,0.10801421105861664,0.030580338090658188,0.4514482021331787,0.470546692609787,-0.4286443889141083,0.6253355145454407,1.5688904523849487,0.05671096593141556,-0.774
-0.02532711625099182,0.10638058185577393,0.030818570405244827,0.44528961181640625,0.47638195753097534,-0.43226104974746704,0.6228384375572205,1.5690194368362427,0.05725947394967079,-0.7694999999999999
-0.025348886847496033,0.10466694831848145,0.031070102006196976,0.43961185216903687,0.48181936144828796,-0.4354992210865021,0.6204289197921753,1.5691115856170654,0.05787470191717148,-0.7650000000000001
-0.025359906256198883,0.1028892993927002,0.03133321925997734,0.4344632625579834,0.48686307668685913,-0.43834441900253296,0.6181102991104126,1.569180965423584,0.05855781212449074,-0.7605
-0.02535814791917801,0.10106828808784485,0.031605686992406845,0.4298948645591736,0.4915091097354889,-0.4407847821712494,0.6158878207206726,1.5692366361618042,0.059307828545570374,-0.7559999999999998
-0.025341510772705078,0.09922845661640167,0.03188464418053627,0.4259558320045471,0.49574604630470276,-0.4428160488605499,0.6137681007385254,1.5692843198776245,0.06012100353837013,-0.7515000000000001
-0.025307856500148773,0.09739752113819122,0.03216686472296715,0.4226897954940796,0.49955618381500244,-0.44444385170936584,0.6117569208145142,1.5693271160125732,0.06099024787545204,-0.7469999999999999
-0.02525496482849121,0.0956047773361206,0.032448749989271164,0.42013028264045715,0.5029176473617554,-0.4456879198551178,0.609857976436615,1.5693670511245728,0.061905305832624435,-0.7425000000000002
-0.025180406868457794,0.0938790887594223,0.03272676095366478,0.41829484701156616,0.5058074593544006,-0.4465837776660919,0.6080718040466309,1.569405198097229,0.06285317987203598,-0.738
-0.0250815749168396,0.09224723279476166,0.03299761191010475,0.41718044877052307,0.5082033276557922,-0.447184681892395,0.6063958406448364,1.5694414377212524,0.06381857395172119,-0.7334999999999998
-0.02495550364255905,0.09073193371295929,0.033258695155382156,0.41675975918769836,0.5100886225700378,-0.4475596845149994,0.6048235297203064,1.5694749355316162,0.06478478014469147,-0.7290000000000001
-0.02479887753725052,0.08935065567493439,0.03350831940770149,0.4169800579547882,0.5114539265632629,-0.4477910101413727,0.6033454537391663,1.569504737854004,0.06573513895273209,-0.7244999999999999
-0.024608030915260315,0.08811500668525696,0.03374582901597023,0.4177655875682831,0.5123011469841003,-0.4479672908782959,0.6019507050514221,1.5695304870605469,0.06665375828742981,-0.7200000000000002
-0.024378903210163116,0.08703054487705231,0.033971790224313736,0.41902244091033936,0.512643575668335,-0.4481755793094635,0.6006293296813965,1.5695512294769287,0.06752682477235794,-0.7155
-0.0241071879863739,0.08609750866889954,0.034187864512205124,0.42064446210861206,0.5125082731246948,-0.44849398732185364,0.5993719100952148,1.5695674419403076,0.0683431401848793,-0.7109999999999999
-0.023788459599018097,0.08531151711940765,0.03439657762646675,0.4225236177444458,0.5119339823722839,-0.4489855170249939,0.5981715321540833,1.569579839706421,0.06909433007240295,-0.7065000000000001
-0.02341831475496292,0.08466492593288422,0.034600961953401566,0.42455706000328064,0.5109691023826599,-0.4496936500072479,0.5970237851142883,1.5695890188217163,0.06977501511573792,-0.702
-0.022992558777332306,0.08414751291275024,0.03480435535311699,0.42665398120880127,0.5096681714057922,-0.45064136385917664,0.5959254503250122,1.569595456123352,0.07038265466690063,-0.6974999999999998
-0.022507280111312866,0.08374784886837006,0.03500983491539955,0.4287412464618683,0.5080887079238892,-0.4518333375453949,0.5948726534843445,1.5696003437042236,0.07091697305440903,-0.6930000000000001
-0.021959103643894196,0.08345383405685425,0.03522009029984474,0.43076494336128235,0.5062876343727112,-0.45325884222984314,0.5938608050346375,1.5696039199829102,0.07137922942638397,-0.6884999999999999
-0.021345116198062897,0.08325345814228058,0.035436902195215225,0.4326910674571991,0.5043186545372009,-0.4548978805541992,0.5928820967674255,1.5696065425872803,0.07177221775054932,-0.6840000000000002
-0.020662963390350342,0.08313512802124023,0.03566121682524681,0.43450286984443665,0.5022299289703369,-0.45672452449798584,0.591924786567688,1.569608449935913,0.07209949940443039,-0.6795
-0.019910849630832672,0.08308795094490051,0.03589274361729622,0.4361991882324219,0.500064492225647,-0.45871201157569885,0.590972900390625,1.5696097612380981,0.07236504554748535,-0.6749999999999998
-0.019087426364421844,0.08310171961784363,0.03613019362092018,0.4377909302711487,0.49785834550857544,-0.4608347415924072,0.5900063514709473,1.569610834121704,0.07257295399904251,-0.6705000000000001
-0.018191859126091003,0.08316709101200104,0.03637125715613365,0.4392983317375183,0.4956416189670563,-0.4630696773529053,0.5890016555786133,1.569611668586731,0.07272709161043167,-0.6659999999999999
-0.017223738133907318,0.08327524363994598,0.03661270812153816,0.44074746966362,0.49343907833099365,-0.46539878845214844,0.5879314541816711,1.5696121454238892,0.0728316381573677,-0.6615000000000002
-0.016183435916900635,0.08341756463050842,0.036850783973932266,0.44216975569725037,0.4912700951099396,-0.4678070545196533,0.5867674946784973,1.569612741470337,0.07288989424705505,-0.657
-0.015071965754032135,0.0835856944322586,0.03708135709166527,0.4435984790325165,0.4891496002674103,-0.470283180475235,0.5854800939559937,1.5696130990982056,0.0729052796959877,-0.6524999999999999
-0.013891644775867462,0.08377090096473694,0.03730054572224617,0.44506824016571045,0.48708775639533997,-0.47281843423843384,0.5840398669242859,1.5696133375167847,0.0728810653090477,-0.6480000000000001
-0.012646250426769257,0.08396399021148682,0.03750495985150337,0.44661378860473633,0.48509079217910767,-0.47540611028671265,0.582419216632843,1.5696136951446533,0.07281998544931412,-0.6435
-0.011341594159603119,0.08415515720844269,0.037692341953516006,0.4482690095901489,0.48316118121147156,-0.4780399203300476,0.5805928707122803,1.5696136951446533,0.07272495329380035,-0.6389999999999998
-0.0099855437874794,0.0843341201543808,0.03786193206906319,0.45006564259529114,0.4812970757484436,-0.48071473836898804,0.5785391330718994,1.5696138143539429,0.07259868085384369,-0.6345000000000001
-0.008588410913944244,0.08449050784111023,0.038014914840459824,0.45203283429145813,0.4794929325580597,-0.4834255278110504,0.5762399435043335,1.569614052772522,0.07244375348091125,-0.6299999999999999
-0.0071626827120780945,0.08461461961269379,0.03815450891852379,0.4541963040828705,0.4777401387691498,-0.48616719245910645,0.5736826062202454,1.569614052772522,0.0722629576921463,-0.6255000000000002
-0.005722522735595703,0.08469842374324799,0.038285817950963974,0.45657703280448914,0.4760267734527588,-0.48893454670906067,0.5708580613136292,1.569614291191101,0.0720590129494667,-0.621
-0.004283055663108826,0.08473674952983856,0.0384153313934803,0.45919179916381836,0.474339097738266,-0.49172231554985046,0.5677627921104431,1.569614291191101,0.07183456420898438,-0.6164999999999998
-0.00285927951335907,0.08472833037376404,0.038550373166799545,0.46205198764801025,0.47266098856925964,-0.4945254921913147,0.5643972158432007,1.569614291191101,0.07159240543842316,-0.6120000000000001
-0.0014651492238044739,0.08467663824558258,0.038698066025972366,0.46516329050064087,0.4709758758544922,-0.49733904004096985,0.5607661604881287,1.569614291191101,0.07133524864912033,-0.6074999999999999
-0.00011260062456130981,0.08458973467350006,0.03886477276682854,0.4685264825820923,0.4692670702934265,-0.5001580119132996,0.556878387928009,1.569614291191101,0.07106555253267288,-0.6030000000000002
0.0011890828609466553,0.08448004722595215,0.0390552319586277,0.4721372425556183,0.4675179421901703,-0.5029772520065308,0.5527452826499939,1.5696144104003906,0.07078582048416138,-0.5985
0.0024336352944374084,0.08436280488967896,0.03927251324057579,0.47598615288734436,0.4657134711742401,-0.505791962146759,0.5483818054199219,1.5696144104003906,0.07049813121557236,-0.5939999999999999
0.0036175772547721863,0.08425474166870117,0.03951786085963249,0.4800596535205841,0.4638407230377197,-0.5085965991020203,0.5438054203987122,1.5696144104003906,0.07020451873540878,-0.5895000000000001
0.004739880561828613,0.08417227864265442,0.03979078307747841,0.4843398332595825,0.4618883728981018,-0.5113851428031921,0.5390355587005615,1.5696144104003906,0.06990643590688705,-0.585
0.005801565945148468,0.08413006365299225,0.040089454501867294,0.4888051748275757,0.4598485231399536,-0.514151394367218,0.5340946912765503,1.5696144104003906,0.06960522383451462,-0.5804999999999998
0.006805039942264557,0.08413992822170258,0.0404110886156559,0.49343088269233704,0.4577159881591797,-0.5168882012367249,0.5290072560310364,1.5696144104003906,0.06930170953273773,-0.5760000000000001
0.007753551006317139,0.08421018719673157,0.04075212404131889,0.4981890916824341,0.4554893672466278,-0.5195875763893127,0.523799479007721,1.5696144104003906,0.06899642199277878,-0.5714999999999999
0.008650794625282288,0.08434534072875977,0.04110858961939812,0.5030491352081299,0.4531705975532532,-0.5222410559654236,0.518500030040741,1.5696144104003906,0.0686895027756691,-0.5670000000000002
0.009500518441200256,0.08454634249210358,0.041476305574178696,0.5079783797264099,0.45076531171798706,-0.5248395800590515,0.5131394863128662,1.5696144104003906,0.06838066130876541,-0.5625
0.010306254029273987,0.08481064438819885,0.0418509878218174,0.5129418969154358,0.4482831358909607,-0.5273735523223877,0.5077500343322754,1.5696144104003906,0.06806917488574982,-0.5579999999999998
0.01107119768857956,0.08513285219669342,0.0422283373773098,0.5179041624069214,0.4457365572452545,-0.5298336148262024,0.5023649334907532,1.5696144104003906,0.06775403022766113,-0.5535000000000001
0.01179802417755127,0.08550506830215454,0.04260416701436043,0.5228285193443298,0.44314220547676086,-0.5322102904319763,0.49701908230781555,1.5696144104003906,0.06743364036083221,-0.5489999999999999
0.012488968670368195,0.08591735363006592,0.04297434911131859,0.5276786088943481,0.4405180513858795,-0.5344940423965454,0.4917468726634979,1.5696144104003906,0.06710600852966309,-0.5445000000000002
0.013145595788955688,0.08635793626308441,0.043334756046533585,0.5324187874794006,0.4378858506679535,-0.5366770625114441,0.48658403754234314,1.5696144104003906,0.06676851212978363,-0.54
0.013768985867500305,0.08681356906890869,0.04368140175938606,0.5370138883590698,0.43526846170425415,-0.5387513041496277,0.4815647304058075,1.5696144104003906,0.06641790270805359,-0.5354999999999999
0.014359578490257263,0.0872696191072464,0.044010210782289505,0.5414307117462158,0.4326901435852051,-0.5407098531723022,0.47672298550605774,1.5696144104003906,0.06605028361082077,-0.5310000000000001
0.014917343854904175,0.08771035075187683,0.04431707784533501,0.5456371307373047,0.4301759600639343,-0.5425471663475037,0.4720923900604248,1.5696144104003906,0.06566084176301956,-0.5265
0.01544182002544403,0.0881187915802002,0.0445978082716465,0.5496029257774353,0.42775145173072815,-0.5442583560943604,0.46770527958869934,1.5696144104003906,0.06524394452571869,-0.5219999999999998
0.0159318745136261,0.08847661316394806,0.04484798386693001,0.5532992482185364,0.4254426956176758,-0.5458388328552246,0.4635927975177765,1.5696144104003906,0.06479295343160629,-0.5175000000000001
0.01638615131378174,0.08876441419124603,0.04506300017237663,0.5566990375518799,0.4232751727104187,-0.5472853183746338,0.4597858488559723,1.5696144104003906,0.06430031359195709,-0.5129999999999999
0.016802765429019928,0.08896137773990631,0.04523802921175957,0.5597753524780273,0.42127442359924316,-0.5485950708389282,0.4563145339488983,1.5696144104003906,0.06375741958618164,-0.5085000000000002
0.01717974990606308,0.08904589712619781,0.04536813870072365,0.5625035762786865,0.41946476697921753,-0.5497649312019348,0.45320793986320496,1.5696144104003906,0.06315503269433975,-0.504
0.017515040934085846,0.0889953225851059,0.04544815793633461,0.5648595094680786,0.4178704619407654,-0.5507932901382446,0.45049425959587097,1.5696144104003906,0.062483761459589005,-0.4995000000000003
0.017806731164455414,0.08878688514232635,0.04547320678830147,0.5668208003044128,0.4165131151676178,-0.5516777038574219,0.4481993019580841,1.5696144104003906,0.06173477694392204,-0.4950000000000001
0.018053539097309113,0.08839878439903259,0.045438747853040695,0.5683683156967163,0.41541215777397156,-0.5524170994758606,0.4463466703891754,1.5696144104003906,0.060901228338479996,-0.49049999999999994
0.018254965543746948,0.08781115710735321,0.04534110799431801,0.5694870352745056,0.41458332538604736,-0.5530111789703369,0.44495394825935364,1.5696144104003906,0.05998028442263603,-0.48599999999999977
0.018411986529827118,0.08700868487358093,0.04517817124724388,0.5701689124107361,0.41403520107269287,-0.5534610748291016,0.44403064250946045,1.5696144104003906,0.05897581949830055,-0.4814999999999996
0.018527358770370483,0.08598262071609497,0.04495008662343025,0.5704158544540405,0.41376960277557373,-0.5537703633308411,0.44357529282569885,1.5696144104003906,0.057901378720998764,-0.4770000000000003
0.018606215715408325,0.08473390340805054,0.044660020619630814,0.5702441334724426,0.41377609968185425,-0.5539461374282837,0.44357043504714966,1.5696144104003906,0.05678314343094826,-0.47250000000000014
0.01865609735250473,0.08327578008174896,0.04431493952870369,0.56968754529953,0.41403213143348694,-0.5540004372596741,0.44397851824760437,1.5696144104003906,0.05566124990582466,-0.46799999999999997
0.018686778843402863,0.08163511753082275,0.04392596706748009,0.5688009262084961,0.41449958086013794,-0.5539515018463135,0.4447397291660309,1.5696144104003906,0.05458810180425644,-0.4634999999999998
0.018710114061832428,0.07985332608222961,0.04350848123431206,0.5676618218421936,0.4151255190372467,-0.5538233518600464,0.4457698464393616,1.5696144104003906,0.05362267047166824,-0.45899999999999963
0.01873870939016342,0.07798343896865845,0.04308115318417549,0.5663684606552124,0.4158437252044678,-0.5536476373672485,0.4469619393348694,1.5696144104003906,0.05282052606344223,-0.45450000000000035
0.018785059452056885,0.07608576118946075,0.04266471043229103,0.5650370121002197,0.4165777862071991,-0.5534616708755493,0.44819238781929016,1.5696144104003906,0.052222661674022675,-0.4500000000000002
0.018860436975955963,0.07422202825546265,0.04227988049387932,0.5637915134429932,0.4172476828098297,-0.5533058643341064,0.44932833313941956,1.5696144104003906,0.051846448332071304,-0.4455
0.01897401362657547,0.07244853675365448,0.04194559529423714,0.5627564191818237,0.41777539253234863,-0.5532217621803284,0.45023858547210693,1.5696144104003906,0.05168325826525688,-0.44099999999999984
0.019132256507873535,0.07081137597560883,0.04167717322707176,0.5620447993278503,0.4180904030799866,-0.5532469153404236,0.45080363750457764,1.5696144104003906,0.0517028272151947,-0.43649999999999967
0.019339241087436676,0.06934288144111633,0.041485365480184555,0.5617495775222778,0.41813555359840393,-0.5534127950668335,0.45092612504959106,1.5696144104003906,0.05186242237687111,-0.4320000000000004
0.019596673548221588,0.06806166470050812,0.04137600585818291,0.5619389414787292,0.41786807775497437,-0.5537416338920593,0.4505341649055481,1.5696144104003906,0.05211690068244934,-0.4275000000000002
0.01990453153848648,0.06697367131710052,0.04135049507021904,0.5626528859138489,0.41726115345954895,-0.5542454123497009,0.4495852291584015,1.5696144104003906,0.05242615193128586,-0.42300000000000004
0.020261436700820923,0.06607489287853241,0.04140644147992134,0.5639046430587769,0.4163021445274353,-0.554925799369812,0.4480642080307007,1.5696144104003906,0.05275888368487358,-0.41849999999999987
0.02066522091627121,0.06535401940345764,0.04153876379132271,0.5656828880310059,0.4149913787841797,-0.5557756423950195,0.44598037004470825,1.5696144104003906,0.053093329071998596,-0.4139999999999997
0.021112993359565735,0.06479537487030029,0.04174046590924263,0.5679572224617004,0.41333961486816406,-0.5567806959152222,0.44336241483688354,1.5696144104003906,0.05341596528887749,-0.4095000000000004
0.02160174399614334,0.06438098847866058,0.04200372472405434,0.5706825852394104,0.41136571764945984,-0.5579214692115784,0.4402539134025574,1.5696144104003906,0.05371958389878273,-0.40500000000000025
0.022128097712993622,0.06409192085266113,0.042320262640714645,0.5738024711608887,0.40909478068351746,-0.5591760277748108,0.4367084801197052,1.5696144104003906,0.05400128290057182,-0.4005000000000001
0.022688716650009155,0.0639096051454544,0.042682018131017685,0.5772555470466614,0.40655645728111267,-0.5605214238166809,0.4327859878540039,1.5696144104003906,0.05426082760095596,-0.3959999999999999
0.02328028529882431,0.06381618976593018,0.04308140650391579,0.5809766054153442,0.40378379821777344,-0.5619350671768188,0.4285484254360199,1.5696144104003906,0.05449947342276573,-0.39149999999999974
0.02389948070049286,0.06379516422748566,0.04351147636771202,0.5849010944366455,0.40081143379211426,-0.5633958578109741,0.4240589737892151,1.5696144104003906,0.054719265550374985,-0.38699999999999957
0.024543121457099915,0.0638313889503479,0.043965984135866165,0.5889662504196167,0.3976750671863556,-0.5648852586746216,0.4193781912326813,1.5696144104003906,0.054922446608543396,-0.3825000000000003
0.025208033621311188,0.06391116976737976,0.044439446181058884,0.5931130051612854,0.3944101631641388,-0.5663869976997375,0.41456425189971924,1.5696144104003906,0.055111173540353775,-0.3780000000000001
0.025891341269016266,0.06402240693569183,0.044927071779966354,0.5972877740859985,0.3910509943962097,-0.5678883194923401,0.40966978669166565,1.5696144104003906,0.05528748780488968,-0.37349999999999994
0.026590175926685333,0.06415432691574097,0.04542476311326027,0.6014424562454224,0.3876302242279053,-0.5693792700767517,0.4047432243824005,1.5696144104003906,0.0554530955851078,-0.3689999999999998
0.027301765978336334,0.06429757177829742,0.045928891748189926,0.6055356860160828,0.3841775953769684,-0.5708525776863098,0.3998267650604248,1.5696144104003906,0.05560942739248276,-0.3644999999999996
0.028023652732372284,0.0644439309835434,0.04643648490309715,0.6095325350761414,0.3807196319103241,-0.5723042488098145,0.39495649933815,1.5696144104003906,0.05575772002339363,-0.3600000000000003
0.028753571212291718,0.06458668410778046,0.04694504663348198,0.6134049296379089,0.3772791028022766,-0.5737318992614746,0.39016225934028625,1.5696144104003906,0.05589887499809265,-0.35550000000000015
0.02948937565088272,0.0647200345993042,0.04745243862271309,0.6171309351921082,0.37387534976005554,-0.5751357078552246,0.3854680359363556,1.5696144104003906,0.056033652275800705,-0.351
0.03022918850183487,0.06483928859233856,0.047956909984350204,0.6206940412521362,0.3705236315727234,-0.5765174627304077,0.3808921277523041,1.5696144104003906,0.05616264417767525,-0.3464999999999998
0.03097137063741684,0.0649406760931015,0.0484570749104023,0.6240837574005127,0.36723554134368896,-0.5778799057006836,0.3764471709728241,1.5696144104003906,0.05628623440861702,-0.34199999999999964
0.03171459585428238,0.06502127647399902,0.04895193502306938,0.627293586730957,0.36401891708374023,-0.5792270302772522,0.3721412718296051,1.5696144104003906,0.05640474706888199,-0.33750000000000036
0.032457731664180756,0.06507894396781921,0.04944067820906639,0.6303210258483887,0.36087870597839355,-0.5805636644363403,0.3679782450199127,1.5696144104003906,0.056518372148275375,-0.3330000000000002
0.03319992870092392,0.06511223316192627,0.04992281273007393,0.6331672668457031,0.35781681537628174,-0.5818942189216614,0.3639581501483917,1.5696144104003906,0.05662728473544121,-0.3285
0.033940695226192474,0.06512022018432617,0.05039820447564125,0.6358352899551392,0.3548334538936615,-0.5832241177558899,0.3600781261920929,1.5696144104003906,0.056731488555669785,-0.32399999999999984
0.034679703414440155,0.06510253250598907,0.05086686834692955,0.6383310556411743,0.35192590951919556,-0.5845580697059631,0.35633325576782227,1.5696144104003906,0.056831084191799164,-0.3194999999999997
0.0354171022772789,0.0650591105222702,0.05132920667529106,0.6406611204147339,0.3490905463695526,-0.5859014987945557,0.3527158796787262,1.5696144104003906,0.05692600458860397,-0.3150000000000004
0.036153100430965424,0.06499022245407104,0.051785726100206375,0.642833411693573,0.34632232785224915,-0.58725905418396,0.34921756386756897,1.5696144104003906,0.057016175240278244,-0.3105000000000002
0.036888428032398224,0.06489649415016174,0.05223730579018593,0.6448564529418945,0.343614786863327,-0.5886356234550476,0.3458280563354492,1.5696144104003906,0.05710151791572571,-0.30600000000000005
0.03762396425008774,0.06477855145931244,0.05268505588173866,0.6467389464378357,0.3409610688686371,-0.5900364518165588,0.3425365090370178,1.5696144104003906,0.057181861251592636,-0.3014999999999999
0.038360901176929474,0.06463722884654999,0.05313019081950188,0.6484896540641785,0.3383534252643585,-0.5914663076400757,0.33933135867118835,1.5696144104003906,0.0572570338845253,-0.2969999999999997
0.0391007736325264,0.06447333097457886,0.0535743348300457,0.6501170992851257,0.3357831537723541,-0.592930793762207,0.33619996905326843,1.5696144104003906,0.057326789945364,-0.2925000000000004
0.03984525054693222,0.06428760290145874,0.05401908978819847,0.651629626750946,0.3332410156726837,-0.59443598985672,0.3331294059753418,1.5696144104003906,0.05739085376262665,-0.28800000000000026
0.04059617966413498,0.06408068537712097,0.054466310888528824,0.6530343294143677,0.33071720600128174,-0.5959884524345398,0.3301061689853668,1.5696144104003906,0.05744883045554161,-0.2835000000000001
0.0413556769490242,0.06385308504104614,0.054917704313993454,0.654338002204895,0.3282012343406677,-0.5975959897041321,0.327115923166275,1.5696144104003906,0.05750028416514397,-0.2789999999999999
0.04212566465139389,0.06360507011413574,0.055375028401613235,0.6555460095405579,0.32568201422691345,-0.5992671847343445,0.3241444230079651,1.5696144104003906,0.05754467844963074,-0.27449999999999974
0.0429079607129097,0.063336580991745,0.05583963170647621,0.6566625237464905,0.3231484591960907,-0.6010114550590515,0.3211771249771118,1.5696144104003906,0.05758127197623253,-0.2699999999999996
0.04370390623807907,0.0630473643541336,0.05631231144070625,0.6576893925666809,0.32058975100517273,-0.6028395891189575,0.31820011138916016,1.5696144104003906,0.05760931596159935,-0.2655000000000003
0.04451412707567215,0.06273676455020905,0.05679292604327202,0.6586265563964844,0.3179961144924164,-0.604762613773346,0.31520089507102966,1.5696144104003906,0.057627785950899124,-0.2610000000000001
0.045338042080402374,0.062403928488492966,0.057279910892248154,0.6594709157943726,0.3153604567050934,-0.6067914962768555,0.31216973066329956,1.5696144104003906,0.05763549730181694,-0.25649999999999995
0.046173207461833954,0.062047768384218216,0.05776970461010933,0.6602156162261963,0.3126797378063202,-0.6089358329772949,0.30910181999206543,1.5696144104003906,0.05763104557991028,-0.2519999999999998
0.04701494425535202,0.0616673044860363,0.058255936950445175,0.6608498692512512,0.30995726585388184,-0.6112025380134583,0.30599910020828247,1.5696144104003906,0.05761269852519035,-0.2474999999999996
0.047855593264102936,0.061261747032403946,0.05872882530093193,0.6613591313362122,0.3072056472301483,-0.6135929226875305,0.30287399888038635,1.5696144104003906,0.057578518986701965,-0.24300000000000033
0.04868381470441818,0.06083102896809578,0.05917433276772499,0.6617245674133301,0.30444902181625366,-0.6161009669303894,0.2997516393661499,1.5696144104003906,0.05752616748213768,-0.23850000000000016
0.04948437958955765,0.060376282781362534,0.05957349017262459,0.6619259715080261,0.30172446370124817,-0.6187098622322083,0.29667216539382935,1.5696144104003906,0.057453081011772156,-0.23399999999999999
0.05023794621229172,0.05990026518702507,0.059902239590883255,0.6619441509246826,0.29908204078674316,-0.6213903427124023,0.2936902940273285,1.5696144104003906,0.057356394827365875,-0.22949999999999982
0.050921596586704254,0.059407953172922134,0.06013168767094612,0.661765456199646,0.2965811789035797,-0.6240994334220886,0.29087138175964355,1.5696144104003906,0.05723316967487335,-0.22499999999999964
0.05150959640741348,0.05890670791268349,0.06022883579134941,0.6613878011703491,0.29428336024284363,-0.626782238483429,0.28828394412994385,1.5696144104003906,0.057080525904893875,-0.22050000000000036
0.051975272595882416,0.05840609595179558,0.06015869602560997,0.6608248949050903,0.2922428548336029,-0.6293770670890808,0.2859877347946167,1.5696144104003906,0.05689608305692673,-0.2160000000000002
0.0522930845618248,0.057917315512895584,0.05988724157214165,0.6601091623306274,0.2904960513114929,-0.6318218111991882,0.28402286767959595,1.5696144104003906,0.05667828395962715,-0.21150000000000002
0.05244169384241104,0.057452138513326645,0.05938531085848808,0.6592885851860046,0.28905534744262695,-0.6340624094009399,0.2824012339115143,1.5696144104003906,0.056427206844091415,-0.20699999999999985
0.052407048642635345,0.05702153965830803,0.05863369628787041,0.6584190726280212,0.28790798783302307,-0.6360604763031006,0.2811058759689331,1.5696144104003906,0.056144967675209045,-0.20249999999999968
0.052185870707035065,0.05663439258933067,0.057628173381090164,0.6575558185577393,0.2870213985443115,-0.6377967000007629,0.2800973057746887,1.5696144104003906,0.05583633482456207,-0.1980000000000004
0.051788248121738434,0.056296300143003464,0.056383464485406876,0.6567440032958984,0.2863518297672272,-0.6392711400985718,0.279324471950531,1.5696144104003906,0.05550866946578026,-0.19350000000000023
0.05123830586671829,0.05600922182202339,0.054934676736593246,0.6560140252113342,0.2858533561229706,-0.6405000686645508,0.27873489260673523,1.5696144104003906,0.05517153441905975,-0.18900000000000006
0.05057276040315628,0.055771488696336746,0.05333464965224266,0.655380368232727,0.2854843735694885,-0.6415093541145325,0.27828243374824524,1.5696144104003906,0.05483585596084595,-0.1844999999999999
0.049836136400699615,0.05557875707745552,0.05164701119065285,0.6548445820808411,0.2852102518081665,-0.6423307061195374,0.2779298722743988,1.5696144104003906,0.05451248213648796,-0.17999999999999972
0.04907507449388504,0.055424999445676804,0.049937110394239426,0.6543999314308167,0.285004585981369,-0.6429959535598755,0.2776497006416321,1.5696144104003906,0.054210737347602844,-0.17550000000000043
0.048331715166568756,0.05530385300517082,0.04826277866959572,0.6540352702140808,0.28484800457954407,-0.6435343027114868,0.277422159910202,1.5696144104003906,0.053937606513500214,-0.17100000000000026
0.04763958603143692,0.055209461599588394,0.04666801914572716,0.653737485408783,0.2847265601158142,-0.6439718008041382,0.2772335708141327,1.5696144104003906,0.05369706079363823,-0.1665000000000001
0.04702179878950119,0.05513709411025047,0.045180629938840866,0.6534942984580994,0.28463053703308105,-0.6443295478820801,0.2770741581916809,1.5696144104003906,0.05349026992917061,-0.16199999999999992
0.046491317451000214,0.055083420127630234,0.043812934309244156,0.6532948017120361,0.28455305099487305,-0.6446249485015869,0.2769371271133423,1.5696144104003906,0.053315985947847366,-0.15749999999999975
0.04605332762002945,0.05504630133509636,0.04256521537899971,0.6531299352645874,0.2844892740249634,-0.6448715329170227,0.2768177390098572,1.5696144104003906,0.05317138135433197,-0.15299999999999958
0.04570741206407547,0.05502485856413841,0.04142916575074196,0.6529920101165771,0.2844356298446655,-0.6450799703598022,0.2767123281955719,1.5696144104003906,0.0530526265501976,-0.1485000000000003
0.04545029252767563,0.055019352585077286,0.040391501039266586,0.6528750658035278,0.28438976407051086,-0.6452588438987732,0.2766181230545044,1.5696144104003906,0.052955470979213715,-0.14400000000000013
0.045277632772922516,0.055031049996614456,0.03943689540028572,0.6527746319770813,0.284349650144577,-0.645414412021637,0.2765333950519562,1.5696144104003906,0.05287567153573036,-0.13949999999999996
0.045185379683971405,0.055062342435121536,0.03854971006512642,0.652687132358551,0.2843140959739685,-0.6455515623092651,0.2764563262462616,1.5696144104003906,0.052809327840805054,-0.1349999999999998
0.04517088085412979,0.05511687323451042,0.037715766578912735,0.6526097655296326,0.28428176045417786,-0.6456742286682129,0.27638593316078186,1.5696144104003906,0.05275291949510574,-0.13049999999999962
0.045233093202114105,0.05519958958029747,0.03692305460572243,0.6525403261184692,0.2842521667480469,-0.6457850933074951,0.2763212323188782,1.5696144104003906,0.0527036152780056,-0.12600000000000033
0.04537323862314224,0.05531700327992439,0.03616258129477501,0.6524775624275208,0.284224271774292,-0.645886242389679,0.27626171708106995,1.5696144104003906,0.052659377455711365,-0.12150000000000016
0.04559437185525894,0.05547710880637169,0.03542875126004219,0.6524203419685364,0.28419771790504456,-0.645979106426239,0.27620694041252136,1.5696144104003906,0.05261928215622902,-0.11699999999999999
0.045901380479335785,0.05568954721093178,0.03471967950463295,0.6523681879043579,0.2841719090938568,-0.6460644602775574,0.27615705132484436,1.5696144104003906,0.05258367210626602,-0.11249999999999982
0.04629995673894882,0.05596480146050453,0.0340372733771801,0.6523205637931824,0.2841462194919586,-0.6461431384086609,0.276111900806427,1.5696144104003906,0.052554719150066376,-0.10799999999999965
0.04679598659276962,0.056313928216695786,0.03338678553700447,0.6522777676582336,0.28412002325057983,-0.6462149620056152,0.2760719656944275,1.5696144104003906,0.05253676697611809,-0.10350000000000037
0.0473937913775444,0.056746955960989,0.03277622535824776,0.652239978313446,0.2840926945209503,-0.6462796330451965,0.27603811025619507,1.5696144104003906,0.05253714695572853,-0.0990000000000002
0.048094891011714935,0.057271379977464676,0.03221512958407402,0.6522077918052673,0.28406307101249695,-0.6463363766670227,0.2760114371776581,1.5696144104003906,0.05256658419966698,-0.09450000000000003
0.048896096646785736,0.05789007619023323,0.031713176518678665,0.652182400226593,0.28402987122535706,-0.6463843584060669,0.2759937644004822,1.5696144104003906,0.05264001339673996,-0.08999999999999986
0.04978824406862259,0.05859959498047829,0.031278517097234726,0.6521645188331604,0.28399160504341125,-0.6464219093322754,0.27598726749420166,1.5696144104003906,0.05277678743004799,-0.08549999999999969
0.050755880773067474,0.05938920006155968,0.03091644123196602,0.652155876159668,0.28394585847854614,-0.6464473009109497,0.27599528431892395,1.5696144104003906,0.05300102010369301,-0.0810000000000004
0.05177747458219528,0.060240987688302994,0.03062833473086357,0.6521583795547485,0.283890038728714,-0.6464577913284302,0.2760218381881714,1.5696144104003906,0.05334099382162094,-0.07650000000000023
0.0528273805975914,0.061131615191698074,0.03041151538491249,0.6521745324134827,0.28382039070129395,-0.6464506983757019,0.2760723829269409,1.5696144104003906,0.05382774397730827,-0.07200000000000006
0.05387821048498154,0.06203492358326912,0.0302596278488636,0.6522070169448853,0.28373271226882935,-0.6464217901229858,0.27615317702293396,1.5696144104003906,0.054492827504873276,-0.0674999999999999
0.054903797805309296,0.06292535364627838,0.030163753777742386,0.6522596478462219,0.28362151980400085,-0.6463666558265686,0.2762722969055176,1.5696144104003906,0.055364735424518585,-0.06299999999999972
0.05588195472955704,0.06378054618835449,0.030113626271486282,0.652336597442627,0.28348052501678467,-0.6462794542312622,0.27643895149230957,1.5696144104003906,0.0564645417034626,-0.05850000000000044
0.05679593235254288,0.06458337604999542,0.030098948627710342,0.6524427533149719,0.2833023965358734,-0.6461540460586548,0.27666419744491577,1.5696144104003906,0.05780164152383804,-0.05400000000000027
0.05763513594865799,0.06532256305217743,0.030110318213701248,0.6525838971138,0.2830786108970642,-0.6459828019142151,0.2769603431224823,1.5696144104003906,0.05936984345316887,-0.0495000000000001
0.05839485675096512,0.0659925639629364,0.03013979271054268,0.6527666449546814,0.2827995717525482,-0.6457566022872925,0.2773418724536896,1.5696144104003906,0.061145905405282974,-0.04499999999999993
0.059075094759464264,0.06659232079982758,0.030181076377630234,0.6529984474182129,0.28245407342910767,-0.6454657316207886,0.2778247892856598,1.5696144104003906,0.06308995187282562,-0.04049999999999976
0.05967947095632553,0.06712448596954346,0.03022952750325203,0.6532877087593079,0.28202974796295166,-0.6450986862182617,0.27842777967453003,1.5696144104003906,0.06514911353588104,-0.03599999999999959
0.06021391600370407,0.06759388744831085,0.030281830579042435,0.6536441445350647,0.2815120816230774,-0.6446419954299927,0.2791716456413269,1.5696146488189697,0.06726305931806564,-0.031500000000000306
0.06068553775548935,0.06800653040409088,0.030335839837789536,0.6540784239768982,0.28088459372520447,-0.6440807580947876,0.28008055686950684,1.5696146488189697,0.0693700760602951,-0.027000000000000135
0.06110193580389023,0.0683690756559372,0.030390184372663498,0.6546030640602112,0.28012797236442566,-0.6433969140052795,0.28118231892585754,1.5696146488189697,0.0714135691523552,-0.022499999999999964
0.06147066503763199,0.06868810951709747,0.0304441936314106,0.6552316546440125,0.2792202830314636,-0.6425701379776001,0.2825084328651428,1.5696146488189697,0.07334578037261963,-0.017999999999999794
0.06179866939783096,0.06896980106830597,0.030497480183839798,0.6559798717498779,0.27813586592674255,-0.6415766477584839,0.2840956151485443,1.5696146488189697,0.07513120770454407,-0.013499999999999623
0.06209241598844528,0.06921987235546112,0.030550021678209305,0.6568650007247925,0.2768447697162628,-0.6403887867927551,0.2859853506088257,1.5696146488189697,0.0767466202378273,-0.009000000000000341
0.06235765665769577,0.06944340467453003,0.03060193732380867,0.6579062342643738,0.27531296014785767,-0.6389744281768799,0.28822535276412964,1.5696146488189697,0.07818017154932022,-0.0045000000000001705
0.0625992938876152,0.06964486837387085,0.030653413385152817,0.6591241359710693,0.2735006511211395,-0.6372971534729004,0.29086974263191223,1.5696146488189697,0.07942944020032883,0.0
0.06282176822423935,0.06982804834842682,0.030704747885465622,0.6605409383773804,0.2713627219200134,-0.6353145241737366,0.2939787209033966,1.5696146488189697,0.08049938827753067,0.0045000000000001705
0.06302870064973831,0.06999634206295013,0.030756186693906784,0.6621796488761902,0.2688470780849457,-0.6329783797264099,0.2976202368736267,1.5696146488189697,0.08139964938163757,0.009000000000000341
0.06322335451841354,0.07015256583690643,0.030808020383119583,0.6640639901161194,0.26589491963386536,-0.6302334070205688,0.301868736743927,1.5696146488189697,0.08214273303747177,0.013499999999999623
0.06340838223695755,0.07029907405376434,0.03086051717400551,0.6662164330482483,0.26243990659713745,-0.6270178556442261,0.30680519342422485,1.5696146488189697,0.08274250477552414,0.017999999999999794
0.06358610838651657,0.07043793797492981,0.03091398999094963,0.6686583161354065,0.2584077715873718,-0.6232616305351257,0.31251636147499084,1.5696146488189697,0.08321265131235123,0.022499999999999964
0.06375844031572342,0.07057085633277893,0.030968625098466873,0.6714063882827759,0.2537156939506531,-0.6188872456550598,0.3190930187702179,1.5696146488189697,0.08356620371341705,0.027000000000000135
0.06392712146043777,0.07069931924343109,0.031024698168039322,0.6744728684425354,0.24827376008033752,-0.6138085126876831,0.3266279995441437,1.5696146488189697,0.08381474018096924,0.031500000000000306
0.06409349292516708,0.070824533700943,0.03108244761824608,0.6778603792190552,0.24198441207408905,-0.6079321503639221,0.3352124094963074,1.5696146488189697,0.0839684009552002,0.03599999999999959
0.0642588660120964,0.07094761729240417,0.031142067164182663,0.6815615296363831,0.2347443848848343,-0.6011580228805542,0.34493178129196167,1.5696146488189697,0.08403539657592773,0.04049999999999976
0.06442423909902573,0.07106941938400269,0.03120383247733116,0.6855538487434387,0.22644789516925812,-0.5933817028999329,0.3558589220046997,1.5696146488189697,0.08402249217033386,0.04499999999999993
0.06459059566259384,0.07119069993495941,0.03126790001988411,0.6897969245910645,0.21698950231075287,-0.5844964981079102,0.36804816126823425,1.5696146488189697,0.08393467217683792,0.0495000000000001
0.06475875526666641,0.07131215929985046,0.031334567815065384,0.694230318069458,0.20626913011074066,-0.5743997097015381,0.3815262019634247,1.5696146488189697,0.08377543091773987,0.05400000000000027
0.06492944806814194,0.07143436372280121,0.03140402212738991,0.6987704038619995,0.1941995918750763,-0.5629969239234924,0.39628416299819946,1.5696146488189697,0.08354716747999191,0.05850000000000044
0.06510332971811295,0.07155783474445343,0.031476568430662155,0.7033101916313171,0.18071334064006805,-0.5502110123634338,0.4122684597969055,1.5696147680282593,0.08325110375881195,0.06299999999999972
0.06528118997812271,0.07168304920196533,0.03155248239636421,0.707722544670105,0.16576987504959106,-0.5359891653060913,0.4293771982192993,1.5696147680282593,0.08288771659135818,0.0674999999999999
0.06546352058649063,0.07181042432785034,0.03163205459713936,0.7118626832962036,0.14936500787734985,-0.520313560962677,0.44745415449142456,1.5696147680282593,0.08245694637298584,0.07200000000000006
0.06565097719430923,0.0719403475522995,0.031715620309114456,0.7155770063400269,0.13153626024723053,-0.5032085180282593,0.46629276871681213,1.5696147680282593,0.08195849508047104,0.07650000000000023
0.06584417074918747,0.07207319140434265,0.03180350735783577,0.718712329864502,0.11236719787120819,-0.4847455620765686,0.48564183712005615,1.5696147680282593,0.08139210194349289,0.0810000000000004
0.06604369729757309,0.07220926880836487,0.03189615532755852,0.7211270332336426,0.09198696911334991,-0.46504703164100647,0.5052182674407959,1.5696147680282593,0.08075809478759766,0.08549999999999969
0.06625016778707504,0.07234889268875122,0.03199399635195732,0.722702145576477,0.07056877762079239,-0.4442838132381439,0.5247223377227783,1.5696147680282593,0.0800575315952301,0.08999999999999986
0.06646416336297989,0.07249237596988678,0.03209749981760979,0.7233513593673706,0.04832054674625397,-0.4226666986942291,0.5438573360443115,1.5696147680282593,0.07929262518882751,0.09450000000000003
0.066686250269413,0.07263992726802826,0.032207127660512924,0.7230258584022522,0.02547619491815567,-0.4004383981227875,0.5623465180397034,1.5696147680282593,0.07846744358539581,0.0990000000000002
0.0669170692563057,0.07279179990291595,0.0323234386742115,0.7217183709144592,0.00228318152949214,-0.3778574764728546,0.5799492597579956,1.5696147680282593,0.07758769392967224,0.10350000000000037
0.06715714186429977,0.07294820249080658,0.03244699165225029,0.7194610238075256,-0.021008238196372986,-0.35518592596054077,0.5964709520339966,1.5696148872375488,0.07666148245334625,0.10799999999999965
0.06740697473287582,0.07310919463634491,0.03257834538817406,0.7163199186325073,-0.04415791109204292,-0.33267539739608765,0.6117705702781677,1.5696148872375488,0.07569894194602966,0.11249999999999982
0.06766699999570847,0.07327486574649811,0.032718028873205185,0.712388813495636,-0.06694348156452179,-0.31055670976638794,0.6257596611976624,1.5696148872375488,0.07471275329589844,0.11699999999999999
0.06793766468763351,0.07344521582126617,0.032866690307855606,0.7077807784080505,-0.08917102962732315,-0.28902924060821533,0.6384018659591675,1.5696148872375488,0.0737171322107315,0.12150000000000016
0.06821916252374649,0.07362012565135956,0.03302471712231636,0.7026185989379883,-0.11067802459001541,-0.2682569622993469,0.6497042775154114,1.5696148872375488,0.07272784411907196,0.12600000000000033
0.06851161271333694,0.07379946112632751,0.033192601054906845,0.6970259547233582,-0.13134345412254333,-0.24836093187332153,0.659712553024292,1.5696148872375488,0.07176099717617035,0.13049999999999962
0.0688149556517601,0.0739828497171402,0.033370573073625565,0.6911202669143677,-0.15108487010002136,-0.2294219583272934,0.6684995889663696,1.5696148872375488,0.07083221524953842,0.1349999999999998
0.06912895292043686,0.07417003810405731,0.03355881944298744,0.6850051283836365,-0.16986654698848724,-0.2114754617214203,0.6761593818664551,1.5696148872375488,0.06995566189289093,0.13949999999999996
0.06945312768220901,0.07436050474643707,0.033757228404283524,0.6787647008895874,-0.1876969188451767,-0.1945141851902008,0.6827974915504456,1.569615125656128,0.06914301961660385,0.14400000000000013
0.06978674978017807,0.07455375790596008,0.03396546468138695,0.6724587678909302,-0.20463180541992188,-0.17848685383796692,0.6885256171226501,1.569615125656128,0.06840292364358902,0.1485000000000003
0.07012880593538284,0.07474924623966217,0.034182850271463394,0.6661189794540405,-0.22077158093452454,-0.16330252587795258,0.6934533715248108,1.569615125656128,0.06774043291807175,0.15299999999999958
0.07047805935144424,0.07494637370109558,0.0344083346426487,0.6597466468811035,-0.2362612932920456,-0.14882931113243103,0.6976853609085083,1.569615125656128,0.06715716421604156,0.15749999999999975
0.0708330050110817,0.07514457404613495,0.03464050963521004,0.6533111929893494,-0.2512834370136261,-0.1349014788866043,0.7013149857521057,1.569615125656128,0.06665167957544327,0.16199999999999992
0.07119173556566238,0.07534340023994446,0.03487737104296684,0.6467491984367371,-0.2660572826862335,-0.1213206946849823,0.7044220566749573,1.569615125656128,0.06622005254030228,0.1665000000000001
0.07155220955610275,0.07554230093955994,0.03511669114232063,0.6399657726287842,-0.28082484006881714,-0.10786544531583786,0.7070687413215637,1.569615125656128,0.0658566951751709,0.17100000000000026
0.07191207259893417,0.07574084401130676,0.035355690866708755,0.6328372359275818,-0.2958410978317261,-0.09429993480443954,0.7092973589897156,1.569615125656128,0.06555511802434921,0.17550000000000043
0.07226879149675369,0.07593871653079987,0.035591330379247665,0.6252124309539795,-0.311359703540802,-0.08038308471441269,0.7111281156539917,1.569615125656128,0.06530847400426865,0.17999999999999972
0.07261981815099716,0.07613559067249298,0.03582032397389412,0.6169222593307495,-0.3276086449623108,-0.06588763743638992,0.7125576138496399,1.5696152448654175,0.06511028856039047,0.1844999999999999
0.07296248525381088,0.076331228017807,0.03603926673531532,0.6077849268913269,-0.34477150440216064,-0.05061369761824608,0.7135604023933411,1.5696152448654175,0.06495459377765656,0.18900000000000006
0.0732942596077919,0.07652541995048523,0.03624483570456505,0.5976196527481079,-0.3629612922668457,-0.034406498074531555,0.7140910625457764,1.5696152448654175,0.06483614444732666,0.19350000000000023
0.07361272722482681,0.07671800255775452,0.03643393889069557,0.5862612128257751,-0.38219860196113586,-0.01717527210712433,0.7140918374061584,1.5696152448654175,0.06475052982568741,0.1980000000000004
0.07391586154699326,0.07690894603729248,0.036603640764951706,0.5735781192779541,-0.40239521861076355,0.001095702056773007,0.713502049446106,1.5696152448654175,0.06469400227069855,0.20249999999999968
0.07420199364423752,0.07709823548793793,0.03675158694386482,0.5594895482063293,-0.42335057258605957,0.020340044051408768,0.7122724056243896,1.5696152448654175,0.06466355919837952,0.20699999999999985
0.07446994632482529,0.07728590071201324,0.0368758924305439,0.5439823865890503,-0.44476020336151123,0.04041033983230591,0.7103791832923889,1.5696152448654175,0.06465674191713333,0.21150000000000002
0.0747189000248909,0.07747215032577515,0.03697509691119194,0.5271189212799072,-0.466242253780365,0.06109152361750603,0.7078359127044678,1.5696152448654175,0.06467151641845703,0.2160000000000002
0.07494858652353287,0.07765717804431915,0.03704832121729851,0.5090392231941223,-0.48737362027168274,0.08211924880743027,0.7047002911567688,1.5696152448654175,0.06470630317926407,0.22050000000000036
0.07515919953584671,0.07784135639667511,0.037095118314027786,0.48994961380958557,-0.5077369213104248,0.10320460796356201,0.701071560382843,1.5696154832839966,0.0647597685456276,0.22499999999999964
0.0753512755036354,0.07802505791187286,0.037115428596735,0.47010931372642517,-0.5269597172737122,0.12405773252248764,0.6970796585083008,1.5696154832839966,0.06483080238103867,0.22949999999999982
0.0755256935954094,0.07820872962474823,0.03710956498980522,0.4498107433319092,-0.5447472333908081,0.1444057822227478,0.692869246006012,1.5696154832839966,0.06491854786872864,0.23399999999999999
0.07568355649709702,0.07839293777942657,0.03707798197865486,0.4293624758720398,-0.560899019241333,0.16400443017482758,0.6885800957679749,1.5696154832839966,0.0650222897529602,0.23850000000000016
0.07582611590623856,0.07857806980609894,0.03702137991786003,0.40908220410346985,-0.5753093957901001,0.18263845145702362,0.6843346953392029,1.5696154832839966,0.06514140963554382,0.24300000000000033
0.07595478743314743,0.07876472175121307,0.03694053366780281,0.389286071062088,-0.5879612565040588,0.20012390613555908,0.6802265644073486,1.5696154832839966,0.0652754008769989,0.2474999999999996
0.07607094198465347,0.07895325124263763,0.03683624789118767,0.3702891170978546,-0.5989072918891907,0.21630056202411652,0.6763208508491516,1.5696154832839966,0.06542377918958664,0.2519999999999998
0.0761759802699089,0.07914404571056366,0.03670937195420265,0.35239604115486145,-0.6082537770271301,0.23103442788124084,0.6726571917533875,1.5696154832839966,0.06558623164892197,0.25649999999999995
0.0762711837887764,0.07933732867240906,0.03656068071722984,0.3358877897262573,-0.6161419749259949,0.24422097206115723,0.6692566871643066,1.5696154832839966,0.06576243042945862,0.2610000000000001
0.07635778933763504,0.07953321933746338,0.03639093413949013,0.32100310921669006,-0.6227340698242188,0.25579363107681274,0.6661298871040344,1.5696154832839966,0.06595202535390854,0.2655000000000003
0.07643679529428482,0.07973162829875946,0.03620074316859245,0.30791690945625305,-0.6281968951225281,0.26573067903518677,0.6632821559906006,1.5696154832839966,0.06615474075078964,0.2699999999999996
0.07650912553071976,0.07993237674236298,0.035990793257951736,0.2967208921909332,-0.6326931715011597,0.2740634083747864,0.660715639591217,1.5696154832839966,0.06637024879455566,0.27449999999999974
0.07657540589570999,0.08013491332530975,0.03576160594820976,0.28741562366485596,-0.6363731026649475,0.2808748483657837,0.6584306359291077,1.5696156024932861,0.06659822911024094,0.2789999999999999
0.0766361728310585,0.08033856749534607,0.03551369532942772,0.2799147963523865,-0.6393691897392273,0.28629276156425476,0.656423032283783,1.5696156024932861,0.06683825701475143,0.2835000000000001
0.07669160515069962,0.08054232597351074,0.035247478634119034,0.2740607261657715,-0.6417964100837708,0.2904781401157379,0.6546836495399475,1.5696156024932861,0.06708984822034836,0.28800000000000026
0.07674180716276169,0.08074499666690826,0.0349634550511837,0.2696479856967926,-0.6437519192695618,0.2936091721057892,0.6531974673271179,1.5696156024932861,0.06735255569219589,0.2925000000000004
0.07678654044866562,0.0809449851512909,0.03466198965907097,0.266447514295578,-0.6453187465667725,0.2958681881427765,0.6519443392753601,1.5696156024932861,0.06762564927339554,0.2969999999999997
0.07682537287473679,0.08114053308963776,0.03434352949261665,0.2642291784286499,-0.6465667486190796,0.2974283695220947,0.6509000062942505,1.5696156024932861,0.06790841370820999,0.3014999999999999
0.07685767859220505,0.08132946491241455,0.034008514136075974,0.26277828216552734,-0.6475549936294556,0.2984464466571808,0.6500383019447327,1.5696156024932861,0.06819989532232285,0.30600000000000005
0.07688256353139877,0.08150947093963623,0.03365742042660713,0.2619057595729828,-0.6483337879180908,0.29905757308006287,0.6493329405784607,1.5696156024932861,0.06849908083677292,0.3105000000000002
0.076898954808712,0.08167791366577148,0.03329067304730415,0.2614533007144928,-0.6489449143409729,0.2993733286857605,0.6487588882446289,1.5696156024932861,0.06880473345518112,0.3150000000000004
0.07690566033124924,0.08183199167251587,0.03290887549519539,0.2612937390804291,-0.6494233012199402,0.2994833290576935,0.648293673992157,1.5696156024932861,0.06911537796258926,0.3194999999999997
0.07690124958753586,0.08196862041950226,0.032512564212083817,0.2613290548324585,-0.6497970223426819,0.299456387758255,0.6479172110557556,1.5696156024932861,0.06942944973707199,0.32399999999999984
0.07688421756029129,0.08208465576171875,0.03210235759615898,0.26148587465286255,-0.6500890851020813,0.29934385418891907,0.6476129293441772,1.5696156024932861,0.06974512338638306,0.3285
0.0768529400229454,0.08217678964138031,0.03167891129851341,0.26171183586120605,-0.6503176093101501,0.2991826832294464,0.6473667025566101,1.5696156024932861,0.07006034255027771,0.3330000000000002
0.07680561393499374,0.08224156498908997,0.031242821365594864,0.2619706094264984,-0.650496780872345,0.29899850487709045,0.6471672058105469,1.5696156024932861,0.07037289440631866,0.33750000000000036
0.07674048095941544,0.08227555453777313,0.030794795602560043,0.2622378468513489,-0.650637686252594,0.2988085150718689,0.6470049023628235,1.5696156024932861,0.07068027555942535,0.34199999999999964
0.0766555592417717,0.08227522671222687,0.0303354449570179,0.26249852776527405,-0.6507489085197449,0.29862359166145325,0.6468727588653564,1.5696156024932861,0.07097986340522766,0.3464999999999998
0.0765489712357521,0.08223697543144226,0.029865432530641556,0.26274365186691284,-0.6508370637893677,0.29845017194747925,0.6467645168304443,1.5696156024932861,0.07126875221729279,0.351
0.07641858607530594,0.0821571946144104,0.02938525751233101,0.26296862959861755,-0.6509073376655579,0.2982913553714752,0.6466755867004395,1.5696156024932861,0.07154394686222076,0.35550000000000015
0.07626234740018845,0.08203227818012238,0.028895486146211624,0.2631716728210449,-0.650963544845581,0.2981487810611725,0.6466023325920105,1.5696156024932861,0.07180222868919373,0.3600000000000003
0.07607797533273697,0.08185842633247375,0.02839650586247444,0.2633529007434845,-0.6510086059570312,0.29802221059799194,0.6465414762496948,1.5696158409118652,0.07204028964042664,0.3644999999999996
0.07586310058832169,0.0816318541765213,0.02788856253027916,0.26351332664489746,-0.6510449051856995,0.2979110777378082,0.6464906930923462,1.5696158409118652,0.07225469499826431,0.3689999999999998
0.0756152793765068,0.08134861290454865,0.027371931821107864,0.2636546790599823,-0.651074230670929,0.2978139817714691,0.6464482545852661,1.5696158409118652,0.07244207710027695,0.37349999999999994
0.07533184438943863,0.08100470900535583,0.026846636086702347,0.2637787461280823,-0.6510977745056152,0.2977299988269806,0.6464124917984009,1.5696158409118652,0.0725989043712616,0.3780000000000001
0.07500993460416794,0.08059601485729218,0.026312578469514847,0.2638876438140869,-0.6511169672012329,0.2976575195789337,0.646382212638855,1.5696158409118652,0.07272191345691681,0.3825000000000003
0.07464652508497238,0.08011814951896667,0.025769580155611038,0.263982892036438,-0.6511324048042297,0.2975953221321106,0.6463564038276672,1.5696158409118652,0.07280787080526352,0.38699999999999957
0.07423845678567886,0.0795668363571167,0.025217365473508835,0.2640666663646698,-0.651144802570343,0.29754212498664856,0.6463341116905212,1.5696158409118652,0.0728539228439331,0.39149999999999974
0.0737823024392128,0.07893769443035126,0.024655502289533615,0.26414015889167786,-0.6511545777320862,0.2974972128868103,0.6463150382041931,1.5696159601211548,0.07285751402378082,0.3959999999999999
0.0732746496796608,0.07822644710540771,0.02408360317349434,0.2642049491405487,-0.6511622667312622,0.29745933413505554,0.6462982892990112,1.5696159601211548,0.07281660288572311,0.4005000000000001
0.07271192222833633,0.0774291604757309,0.023501243442296982,0.26426222920417786,-0.6511678695678711,0.2974279820919037,0.6462835669517517,1.5696159601211548,0.07272974401712418,0.40500000000000025
0.07209085673093796,0.07654234766960144,0.022908229380846024,0.2643131613731384,-0.6511720418930054,0.2974023222923279,0.6462704539299011,1.5696159601211548,0.0725962296128273,0.4095000000000004
0.07140829414129257,0.07556341588497162,0.022304479032754898,0.26435866951942444,-0.6511745452880859,0.29738202691078186,0.646258533000946,1.5696161985397339,0.07241614907979965,0.4139999999999997
0.07066168636083603,0.07449093461036682,0.02169041708111763,0.26439958810806274,-0.651175856590271,0.2973666191101074,0.6462476849555969,1.5696161985397339,0.07219050079584122,0.41849999999999987
0.0698491707444191,0.07332509756088257,0.02106686308979988,0.2644370198249817,-0.6511757969856262,0.297355592250824,0.6462374329566956,1.5696161985397339,0.07192137092351913,0.42300000000000004
0.06896998733282089,0.07206815481185913,0.02043541893362999,0.2644713222980499,-0.6511744260787964,0.29734930396080017,0.6462276577949524,1.569616436958313,0.0716116726398468,0.4275000000000002
0.068024642765522,0.07072471082210541,0.019798319786787033,0.2645036578178406,-0.651171863079071,0.29734694957733154,0.646217942237854,1.569616436958313,0.07126542180776596,0.4320000000000004
0.0670151636004448,0.06930217146873474,0.019158776849508286,0.26453450322151184,-0.6511679887771606,0.2973491847515106,0.6462084054946899,1.569616436958313,0.0708874985575676,0.43649999999999967
0.06594548374414444,0.06781089305877686,0.018520880490541458,0.26456478238105774,-0.6511626839637756,0.29735562205314636,0.6461983323097229,1.5696165561676025,0.07048344612121582,0.44099999999999984
0.06482099741697311,0.06626392900943756,0.017889391630887985,0.26459550857543945,-0.6511558890342712,0.29736658930778503,0.6461875438690186,1.5696165561676025,0.07005942612886429,0.4455
0.06364890187978745,0.06467686593532562,0.01726984605193138,0.2646274268627167,-0.6511473655700684,0.2973823845386505,0.646175742149353,1.5696167945861816,0.06962203234434128,0.4500000000000002
0.062437646090984344,0.06306710839271545,0.016667906194925308,0.2646617889404297,-0.6511369943618774,0.2974035441875458,0.6461623907089233,1.5696167945861816,0.06917776167392731,0.45450000000000035
0.06119667738676071,0.06145329400897026,0.01608932390809059,0.2646998167037964,-0.6511244773864746,0.29743048548698425,0.6461470127105713,1.5696169137954712,0.0687331110239029,0.45899999999999963
0.05993565171957016,0.05985381826758385,0.015539202839136124,0.26474297046661377,-0.6511093974113464,0.2974640727043152,0.6461291313171387,1.5696171522140503,0.06829410791397095,0.4634999999999998
0.058664314448833466,0.058286625891923904,0.01502193883061409,0.2647929787635803,-0.6510912775993347,0.29750505089759827,0.6461080312728882,1.5696171522140503,0.06786637753248215,0.46799999999999997
0.057391516864299774,0.05676755681633949,0.014540556818246841,0.26485174894332886,-0.6510695219039917,0.2975548505783081,0.646082878112793,1.5696172714233398,0.06745480000972748,0.47250000000000014
0.05612524598836899,0.05531034991145134,0.014096807688474655,0.26492175459861755,-0.651043713092804,0.2976146936416626,0.6460526585578918,1.5696172714233398,0.06706351786851883,0.4770000000000003
0.05487235635519028,0.05392594262957573,0.013690892606973648,0.2650054097175598,-0.6510127782821655,0.2976863980293274,0.6460162997245789,1.569617509841919,0.06669602543115616,0.4814999999999996
0.05363818258047104,0.052622389048337936,0.013321567326784134,0.2651062309741974,-0.6509760022163391,0.297772079706192,0.6459727883338928,1.569617509841919,0.06635499000549316,0.48599999999999977
0.052426956593990326,0.05140514299273491,0.012986358255147934,0.2652275562286377,-0.6509320735931396,0.2978742718696594,0.6459200978279114,1.569617748260498,0.06604259461164474,0.49049999999999994
0.05124179273843765,0.050277162343263626,0.012681875377893448,0.26537400484085083,-0.6508795022964478,0.29799607396125793,0.6458567976951599,1.569617748260498,0.06576038897037506,0.4950000000000001
0.05008489638566971,0.04923941567540169,0.012404069304466248,0.2655506730079651,-0.6508167386054993,0.298141211271286,0.6457804441452026,1.5696178674697876,0.06550955027341843,0.4995000000000003
0.048957459628582,0.04829121753573418,0.01214844360947609,0.26576393842697144,-0.6507415175437927,0.29831433296203613,0.6456884145736694,1.5696178674697876,0.06529092788696289,0.5039999999999996
0.047860078513622284,0.04743058606982231,0.01191050186753273,0.2660215497016907,-0.6506513953208923,0.2985212504863739,0.6455774903297424,1.5696181058883667,0.06510520726442337,0.5084999999999997
0.0467926487326622,0.046654704958200455,0.011685959994792938,0.2663331627845764,-0.6505430340766907,0.2987689673900604,0.6454436182975769,1.5696181058883667,0.06495293229818344,0.5129999999999999
0.045754559338092804,0.04596024379134178,0.011470824480056763,0.26671063899993896,-0.6504123210906982,0.2990667521953583,0.6452816128730774,1.5696182250976562,0.06483463197946548,0.5175000000000001
0.044744573533535004,0.04534338042140007,0.01126180961728096,0.2671692371368408,-0.6502537727355957,0.29942604899406433,0.6450850367546082,1.5696182250976562,0.06475090980529785,0.5220000000000002
0.04376111179590225,0.04480038210749626,0.011056240648031235,0.26772838830947876,-0.6500606536865234,0.2998614013195038,0.6448454856872559,1.5696182250976562,0.06470248848199844,0.5265000000000004
0.04280232638120651,0.04432748630642891,0.01085243746638298,0.26841259002685547,-0.6498242616653442,0.3003918528556824,0.64455246925354,1.5696182250976562,0.0646902546286583,0.5309999999999997
0.04186622053384781,0.04392122104763985,0.010649602860212326,0.269253134727478,-0.6495329737663269,0.30104127526283264,0.6441923379898071,1.5696184635162354,0.06471525132656097,0.5354999999999999
0.04095063358545303,0.04357844218611717,0.010448046028614044,0.27028971910476685,-0.6491724848747253,0.30183982849121094,0.6437479257583618,1.5696184635162354,0.06477873772382736,0.54
0.04005388170480728,0.043296534568071365,0.010249156504869461,0.2715712785720825,-0.6487240791320801,0.3028251528739929,0.6431975364685059,1.5696184635162354,0.06488218158483505,0.5445000000000002
0.03917456418275833,0.04307327792048454,0.010055474936962128,0.27315810322761536,-0.6481648683547974,0.30404314398765564,0.6425144076347351,1.5696184635162354,0.0650271624326706,0.5490000000000004
0.03831172734498978,0.04290710762143135,0.009870577603578568,0.2751213610172272,-0.6474667191505432,0.3055480718612671,0.641666054725647,1.5696184635162354,0.06521540880203247,0.5534999999999997
0.03746525198221207,0.042796988040208817,0.009698960930109024,0.2775418162345886,-0.6465968489646912,0.30740129947662354,0.6406148672103882,1.5696184635162354,0.06544867157936096,0.5579999999999998
0.03663574904203415,0.042742375284433365,0.009545881301164627,0.2805044949054718,-0.6455187797546387,0.3096665143966675,0.6393194794654846,1.5696184635162354,0.0657285675406456,0.5625
0.0358244851231575,0.04274316504597664,0.009417016059160233,0.2840900719165802,-0.644195556640625,0.31240373849868774,0.6377372741699219,1.5696184635162354,0.06605652719736099,0.5670000000000002
0.035033486783504486,0.04279952868819237,0.009318049997091293,0.2883601188659668,-0.6425955295562744,0.31565675139427185,0.635830283164978,1.5696184635162354,0.06643357127904892,0.5715000000000003
0.03426536172628403,0.04291175678372383,0.009254362434148788,0.29333820939064026,-0.64070063829422,0.31943899393081665,0.6335725784301758,1.5696184635162354,0.06685998290777206,0.5759999999999996
0.03352298587560654,0.04308004304766655,0.009230639785528183,0.29899105429649353,-0.6385154724121094,0.3237195312976837,0.6309579610824585,1.5696184635162354,0.06733528524637222,0.5804999999999998
0.032809577882289886,0.04330417886376381,0.009250443428754807,0.305213987827301,-0.6360769271850586,0.3284127414226532,0.6280092000961304,1.5696184635162354,0.0678577721118927,0.585
0.032128192484378815,0.04358348622918129,0.009315930306911469,0.31183192133903503,-0.6334561109542847,0.3333822786808014,0.6247802972793579,1.5696184635162354,0.06842443346977234,0.5895000000000001
0.03148185461759567,0.043916430324316025,0.009427763521671295,0.3186170756816864,-0.6307522058486938,0.3384554982185364,0.6213555932044983,1.5696184635162354,0.06903063505887985,0.5940000000000003
0.030873186886310577,0.04430064186453819,0.009584963321685791,0.3253209590911865,-0.6280772089958191,0.343450665473938,0.6178405284881592,1.5696184635162354,0.06967021524906158,0.5984999999999996
0.030304424464702606,0.04473278298974037,0.009785164147615433,0.3317137658596039,-0.6255366206169128,0.34820425510406494,0.6143481135368347,1.5696184635162354,0.07033522427082062,0.6029999999999998
0.02977731078863144,0.04520883038640022,0.010024696588516235,0.33761635422706604,-0.6232115626335144,0.35259246826171875,0.6109836101531982,1.5696184635162354,0.07101654261350632,0.6074999999999999
0.02929329127073288,0.04572394862771034,0.010298941284418106,0.34291449189186096,-0.6211514472961426,0.3565388023853302,0.6078327894210815,1.5696184635162354,0.07170359790325165,0.6120000000000001
0.02885325998067856,0.04627295210957527,0.010602779686450958,0.34755998849868774,-0.619373083114624,0.360012412071228,0.6049546003341675,1.5696184635162354,0.07238529622554779,0.6165000000000003
0.028457768261432648,0.046850625425577164,0.010930825024843216,0.35155919194221497,-0.6178684830665588,0.3630193769931793,0.6023797392845154,1.5696184635162354,0.07305032014846802,0.6210000000000004
0.02810698002576828,0.04745200648903847,0.01127786934375763,0.3549552261829376,-0.6166136860847473,0.3655907213687897,0.6001147031784058,1.5696182250976562,0.07368773967027664,0.6254999999999997
0.027800865471363068,0.04807255044579506,0.011639177799224854,0.357811838388443,-0.6155771613121033,0.36777055263519287,0.5981473922729492,1.5696182250976562,0.07428715378046036,0.6299999999999999
0.02753918617963791,0.04870857670903206,0.012010607868432999,0.3602006137371063,-0.6147251725196838,0.3696092367172241,0.5964542031288147,1.5696182250976562,0.07483954727649689,0.6345000000000001
0.027321524918079376,0.0493573434650898,0.012388970702886581,0.36219266057014465,-0.6140264272689819,0.3711565136909485,0.5950049757957458,1.5696182250976562,0.0753372386097908,0.6390000000000002
0.02714737504720688,0.05001722648739815,0.012771885842084885,0.36385318636894226,-0.6134530305862427,0.3724589943885803,0.5937681794166565,1.5696182250976562,0.07577405869960785,0.6435000000000004
0.027016304433345795,0.05068765953183174,0.013157855719327927,0.36523962020874023,-0.6129812598228455,0.3735574185848236,0.5927131772041321,1.5696182250976562,0.07614558190107346,0.6479999999999997
0.026927821338176727,0.051369164139032364,0.013546314090490341,0.36640051007270813,-0.6125917434692383,0.3744870722293854,0.5918121337890625,1.5696182250976562,0.07644876837730408,0.6524999999999999
0.026881583034992218,0.052063342183828354,0.013937469571828842,0.36737650632858276,-0.6122684478759766,0.3752776086330414,0.5910401940345764,1.5696182250976562,0.0766821876168251,0.657
0.026877321302890778,0.05277262255549431,0.014332171529531479,0.3682010769844055,-0.6119989156723022,0.3759537935256958,0.5903763175010681,1.5696182250976562,0.07684564590454102,0.6615000000000002
0.026914916932582855,0.053500253707170486,0.014731843024492264,0.36890146136283875,-0.6117728352546692,0.3765355348587036,0.5898023247718811,1.5696182250976562,0.07693999260663986,0.6660000000000004
0.02699439972639084,0.05425005033612251,0.01513839140534401,0.36949968338012695,-0.6115820407867432,0.37703976035118103,0.5893033742904663,1.5696182250976562,0.07696721702814102,0.6704999999999997
0.02711585909128189,0.055026184767484665,0.015553902834653854,0.37001386284828186,-0.6114201545715332,0.37747955322265625,0.5888671278953552,1.5696182250976562,0.07693018019199371,0.6749999999999998
0.02727951854467392,0.055833060294389725,0.015980731695890427,0.3704581558704376,-0.6112820506095886,0.3778659999370575,0.5884829163551331,1.5696184635162354,0.0768323540687561,0.6795
0.027485616505146027,0.056675057858228683,0.016421105712652206,0.37084439396858215,-0.6111636161804199,0.37820836901664734,0.5881428718566895,1.5696184635162354,0.07667805254459381,0.6840000000000002
0.02773422747850418,0.05755596235394478,0.01687721535563469,0.37118202447891235,-0.6110613942146301,0.3785134553909302,0.5878396034240723,1.5696184635162354,0.0764719620347023,0.6885000000000003
0.02802533656358719,0.05847915634512901,0.017350967973470688,0.37147894501686096,-0.6109727025032043,0.37878739833831787,0.5875676274299622,1.5696184635162354,0.07621943205595016,0.6929999999999996
0.028358496725559235,0.0594467930495739,0.017843756824731827,0.3717411458492279,-0.6108958125114441,0.37903520464897156,0.5873221158981323,1.5696184635162354,0.07592608779668808,0.6974999999999998
0.02873282879590988,0.06045985594391823,0.0183565653860569,0.3719736933708191,-0.6108285188674927,0.3792605698108673,0.5870992541313171,1.5696184635162354,0.07559791207313538,0.702
0.02914678305387497,0.06151760742068291,0.018889781087636948,0.37218084931373596,-0.6107695698738098,0.3794669806957245,0.5868959426879883,1.5696184635162354,0.07524105906486511,0.7065000000000001
0.02959796041250229,0.06261733174324036,0.019443046301603317,0.3723662197589874,-0.6107177734375,0.3796570599079132,0.5867093205451965,1.5696184635162354,0.07486185431480408,0.7110000000000003
0.03008311241865158,0.06375427544116974,0.020015288144350052,0.37253227829933167,-0.610672116279602,0.379832923412323,0.5865374207496643,1.5696184635162354,0.07446657866239548,0.7154999999999996
0.030597977340221405,0.06492173671722412,0.020604778081178665,0.3726816177368164,-0.610632061958313,0.37999656796455383,0.5863783955574036,1.5696184635162354,0.0740613266825676,0.7199999999999998
0.03113732486963272,0.06611073017120361,0.021209027618169785,0.3728160262107849,-0.6105964183807373,0.3801495134830475,0.5862307548522949,1.5696184635162354,0.07365204393863678,0.7244999999999999
0.031695254147052765,0.06731125712394714,0.021825041621923447,0.37293729186058044,-0.6105651259422302,0.3802928924560547,0.5860932469367981,1.5696184635162354,0.07324415445327759,0.7290000000000001
0.032264985144138336,0.06851173937320709,0.022449251264333725,0.3730468153953552,-0.6105374693870544,0.38042789697647095,0.5859649181365967,1.5696184635162354,0.07284271717071533,0.7335000000000003
0.032839708030223846,0.06970076262950897,0.023077715188264847,0.3731456696987152,-0.6105127930641174,0.3805554509162903,0.5858446955680847,1.5696184635162354,0.07245217263698578,0.7380000000000004
0.033412493765354156,0.07086679339408875,0.02370610460639,0.3732350468635559,-0.6104910969734192,0.3806760609149933,0.5857319235801697,1.5696184635162354,0.07207633554935455,0.7424999999999997
0.03397684544324875,0.07199971377849579,0.024330060929059982,0.3733155429363251,-0.6104718446731567,0.3807908594608307,0.5856261253356934,1.5696184635162354,0.07171836495399475,0.7469999999999999
0.03452696651220322,0.07309097051620483,0.02494516596198082,0.37338849902153015,-0.6104547381401062,0.38089996576309204,0.5855264663696289,1.5696184635162354,0.07138077169656754,0.7515000000000001
0.035057954490184784,0.07413402199745178,0.025547105818986893,0.3734540045261383,-0.6104395389556885,0.3810041844844818,0.5854325890541077,1.5696184635162354,0.07106542587280273,0.7560000000000002
0.03556609898805618,0.0751248151063919,0.02613196149468422,0.373513400554657,-0.6104260683059692,0.3811037242412567,0.585344135761261,1.569618582725525,0.07077357172966003,0.7605000000000004
0.03604883700609207,0.07606145739555359,0.02669602259993553,0.373566597700119,-0.6104139685630798,0.3811991512775421,0.5852605700492859,1.569618582725525,0.07050590217113495,0.7649999999999997
0.03650473803281784,0.0769442766904831,0.027236279100179672,0.3736148774623871,-0.6104031205177307,0.38129058480262756,0.5851816534996033,1.569618582725525,0.07026262581348419,0.7694999999999999
0.036933355033397675,0.07777528464794159,0.02775011584162712,0.37365829944610596,-0.610393226146698,0.3813784718513489,0.5851068496704102,1.569618582725525,0.07004355639219284,0.774
0.03733517974615097,0.07855798304080963,0.028235632926225662,0.37369751930236816,-0.6103842258453369,0.381462961435318,0.5850360989570618,1.569618582725525,0.06984817236661911,0.7785000000000002
0.03771131485700607,0.07929667830467224,0.028691459447145462,0.3737330734729767,-0.6103759407997131,0.38154420256614685,0.5849690437316895,1.569618582725525,0.06967567652463913,0.7830000000000004
0.038063354790210724,0.07999634742736816,0.029116857796907425,0.3737654387950897,-0.6103679537773132,0.3816227614879608,0.5849053859710693,1.569618582725525,0.06952498108148575,0.7874999999999996
0.03839326649904251,0.08066210150718689,0.02951149269938469,0.37379521131515503,-0.6103603839874268,0.3816983699798584,0.5848450064659119,1.569618582725525,0.06939499825239182,0.7919999999999998
0.038703225553035736,0.0812990665435791,0.029875684529542923,0.37382271885871887,-0.6103529334068298,0.381771445274353,0.5847875475883484,1.569618582725525,0.06928438693284988,0.7965
0.038995422422885895,0.08191199600696564,0.030209865421056747,0.3738485276699066,-0.6103453040122986,0.3818419873714447,0.5847328901290894,1.569618582725525,0.0691918209195137,0.8010000000000002
0.039272017776966095,0.08250515162944794,0.030514884740114212,0.373873233795166,-0.6103374361991882,0.3819102346897125,0.5846808552742004,1.569618582725525,0.06911599636077881,0.8055000000000003
0.03953511267900467,0.08308236300945282,0.030791711062192917,0.37389737367630005,-0.6103289127349854,0.3819761574268341,0.5846311450004578,1.569618582725525,0.06905552744865417,0.8099999999999996
0.039786674082279205,0.08364696800708771,0.031041491776704788,0.37392133474349976,-0.6103196740150452,0.38203978538513184,0.5845837593078613,1.569618582725525,0.06900913268327713,0.8144999999999998
0.04002851992845535,0.08420167863368988,0.03126535192131996,0.37394604086875916,-0.6103095412254333,0.3821013271808624,0.5845386385917664,1.569618582725525,0.0689755231142044,0.819
0.04026231914758682,0.0847487598657608,0.03146443888545036,0.3739716112613678,-0.6102979183197021,0.3821606934070587,0.5844954252243042,1.569618582725525,0.06895353645086288,0.8235000000000001
0.040489472448825836,0.08528994023799896,0.03163992241024971,0.3739994466304779,-0.6102845668792725,0.3822178840637207,0.5844540596008301,1.569618582725525,0.06894204020500183,0.8280000000000003
0.04071136564016342,0.08582672476768494,0.031792785972356796,0.37402987480163574,-0.6102693676948547,0.3822728097438812,0.5844147205352783,1.5696184635162354,0.06894005089998245,0.8324999999999996
0.040929071605205536,0.08636021614074707,0.03192399814724922,0.3740638196468353,-0.6102514863014221,0.38232555985450745,0.5843769907951355,1.5696184635162354,0.06894665211439133,0.8369999999999997
0.041143618524074554,0.08689121901988983,0.03203437104821205,0.3741021752357483,-0.6102307438850403,0.38237613439559937,0.5843409299850464,1.5696184635162354,0.06896097213029861,0.8414999999999999
0.04135587066411972,0.08742047846317291,0.032124679535627365,0.37414616346359253,-0.6102067232131958,0.38242417573928833,0.5843065977096558,1.5696184635162354,0.06898236274719238,0.8460000000000001
0.04156658798456192,0.08794867992401123,0.03219553455710411,0.37419649958610535,-0.6101785898208618,0.3824697434902191,0.5842737555503845,1.5696184635162354,0.06901023536920547,0.8505000000000003
0.04177641123533249,0.08847631514072418,0.032247427850961685,0.374254435300827,-0.6101460456848145,0.3825126886367798,0.5842426419258118,1.5696184635162354,0.06904412806034088,0.8550000000000004
0.04198584705591202,0.08900408446788788,0.03228078410029411,0.3743213713169098,-0.6101081967353821,0.3825528621673584,0.5842129588127136,1.5696184635162354,0.06908369064331055,0.8594999999999997
0.04219537228345871,0.08953265845775604,0.03229587897658348,0.3743983805179596,-0.6100646257400513,0.38259002566337585,0.5841847062110901,1.5696184635162354,0.06912875920534134,0.8639999999999999
0.04240531474351883,0.0900629460811615,0.032292935997247696,0.3744869828224182,-0.6100144386291504,0.38262420892715454,0.5841581225395203,1.5696184635162354,0.06917926669120789,0.8685
0.042616017162799835,0.09059600532054901,0.03227204456925392,0.37458860874176025,-0.6099568009376526,0.3826551139354706,0.5841328501701355,1.5696184635162354,0.06923536211252213,0.8730000000000002
0.04282761365175247,0.09113313257694244,0.032233286648988724,0.3747042119503021,-0.6098911166191101,0.3826827108860016,0.5841091275215149,1.5696184635162354,0.06929729878902435,0.8775000000000004
0.04304032772779465,0.09167593717575073,0.03217658773064613,0.37483546137809753,-0.6098166704177856,0.38270696997642517,0.5840867757797241,1.5696184635162354,0.0693655014038086,0.8819999999999997
0.04325414448976517,0.09222617745399475,0.0321018286049366,0.3749835193157196,-0.6097327470779419,0.38272789120674133,0.5840657353401184,1.5696184635162354,0.06944068521261215,0.8864999999999998
0.043469034135341644,0.09278593957424164,0.0320088230073452,0.37514907121658325,-0.6096386313438416,0.3827457129955292,0.5840460658073425,1.5696184635162354,0.06952366232872009,0.891
0.043684862554073334,0.09335756301879883,0.03189728781580925,0.3753325343132019,-0.6095342040061951,0.3827606737613678,0.5840272903442383,1.5696184635162354,0.06961552053689957,0.8955000000000002
0.043901391327381134,0.09394355118274689,0.0317668654024601,0.37553420662879944,-0.6094188690185547,0.3827734887599945,0.58400958776474,1.5696184635162354,0.06971756368875504,0.9000000000000004
0.04411826282739639,0.09454649686813354,0.031617049127817154,0.37575364112854004,-0.6092928647994995,0.3827849328517914,0.5839923024177551,1.5696184635162354,0.06983135640621185,0.9044999999999996
0.04433489590883255,0.09516894817352295,0.03144737705588341,0.37598955631256104,-0.6091565489768982,0.38279610872268677,0.5839754343032837,1.5696184635162354,0.06995875388383865,0.9089999999999998
0.04455064982175827,0.09581315517425537,0.03125709667801857,0.37624016404151917,-0.6090103983879089,0.38280850648880005,0.5839584469795227,1.5696184635162354,0.0701017826795578,0.9135
0.04476461559534073,0.09648101031780243,0.03104548528790474,0.37650266289711,-0.6088551878929138,0.38282397389411926,0.5839406847953796,1.5696184635162354,0.0702628642320633,0.9180000000000001
0.044975556433200836,0.09717348217964172,0.030811626464128494,0.37677422165870667,-0.6086924076080322,0.38284462690353394,0.5839219093322754,1.5696184635162354,0.07044455409049988,0.9225000000000003
0.045182161033153534,0.09789039194583893,0.03055446222424507,0.3770507574081421,-0.6085230112075806,0.3828730583190918,0.583901047706604,1.5696184635162354,0.07064973562955856,0.9269999999999996
0.04538273066282272,0.09863001108169556,0.030272748321294785,0.37732893228530884,-0.6083484888076782,0.3829120397567749,0.5838778018951416,1.5696184635162354,0.07088141143321991,0.9314999999999998
0.045575253665447235,0.09938842058181763,0.02996509149670601,0.37760499119758606,-0.6081697344779968,0.3829646408557892,0.5838512182235718,1.569618582725525,0.07114272564649582,0.9359999999999999
0.045757584273815155,0.10015943646430969,0.02962980791926384,0.37787583470344543,-0.6079872250556946,0.3830335736274719,0.5838207006454468,1.569618582725525,0.07143685221672058,0.9405000000000001
0.04592730849981308,0.1009339690208435,0.029265034943819046,0.3781396448612213,-0.6078014969825745,0.3831219971179962,0.5837855339050293,1.569618582725525,0.07176686823368073,0.9450000000000003
0.046081848442554474,0.10170014202594757,0.028868619352579117,0.37839555740356445,-0.6076111197471619,0.3832327127456665,0.5837450623512268,1.569618582725525,0.0721355676651001,0.9494999999999996
0.046218790113925934,0.1024433821439743,0.028438176959753036,0.3786439299583435,-0.6074151396751404,0.3833683729171753,0.5836988687515259,1.569618582725525,0.07254514843225479,0.9539999999999997
0.046335719525814056,0.10314686596393585,0.027970951050519943,0.3788869380950928,-0.6072110533714294,0.38353148102760315,0.5836465358734131,1.569618582725525,0.07299721240997314,0.9584999999999999
0.04643062502145767,0.10379265248775482,0.027464058250188828,0.3791271150112152,-0.6069961786270142,0.38372424244880676,0.5835872888565063,1.569618582725525,0.07349222898483276,0.9630000000000001
0.046501852571964264,0.10436283051967621,0.026914436370134354,0.37936797738075256,-0.6067671775817871,0.38394877314567566,0.5835211277008057,1.569618582725525,0.074029341340065,0.9675000000000002
0.04654823988676071,0.10484109818935394,0.02631903812289238,0.3796135485172272,-0.6065207719802856,0.38420701026916504,0.5834476351737976,1.569618821144104,0.07460618764162064,0.9720000000000004
0.046569161117076874,0.10521431267261505,0.025675136595964432,0.37986695766448975,-0.606253981590271,0.38450056314468384,0.5833664536476135,1.569618821144104,0.07521852850914001,0.9764999999999997
0.046564482152462006,0.10547405481338501,0.024980444461107254,0.3801316022872925,-0.605963945388794,0.38483113050460815,0.5832775831222534,1.569618821144104,0.07586022466421127,0.9809999999999999
0.046534545719623566,0.1056174635887146,0.02423357591032982,0.3804096281528473,-0.6056486368179321,0.3851993680000305,0.5831806659698486,1.569618821144104,0.07652328908443451,0.9855
0.04647994786500931,0.10564780235290527,0.023434434086084366,0.3807026147842407,-0.6053066849708557,0.3856061100959778,0.5830757021903992,1.569618821144104,0.07719795405864716,0.9900000000000002
0.04640185087919235,0.10557426512241364,0.022584211081266403,0.3810112774372101,-0.6049374938011169,0.3860509991645813,0.5829629302024841,1.569618821144104,0.07787328958511353,0.9945000000000004
0.04630156606435776,0.10541112720966339,0.0216858871281147,0.38133543729782104,-0.6045413017272949,0.3865332305431366,0.5828424096107483,1.569618821144104,0.07853725552558899,0.9989999999999997
0.04618086665868759,0.10517628490924835,0.020743992179632187,0.3816738724708557,-0.6041191816329956,0.3870513439178467,0.5827144980430603,1.569618821144104,0.07917771488428116,1.0034999999999998
0.046041809022426605,0.10488973557949066,0.019764546304941177,0.3820253908634186,-0.603672981262207,0.3876030445098877,0.5825799703598022,1.569618821144104,0.07978290319442749,1.008
0.04588679224252701,0.10457192361354828,0.0187547467648983,0.38238778710365295,-0.6032048463821411,0.3881857097148895,0.5824393033981323,1.569618821144104,0.08034197986125946,1.0125000000000002
0.045718468725681305,0.10424196720123291,0.017722610384225845,0.38275885581970215,-0.6027173399925232,0.38879603147506714,0.5822932124137878,1.569618821144104,0.08084559440612793,1.0170000000000003
0.04553956538438797,0.10391673445701599,0.016676466912031174,0.38313645124435425,-0.6022129654884338,0.3894306421279907,0.5821422934532166,1.569618821144104,0.08128632605075836,1.0214999999999996
0.045352838933467865,0.10360978543758392,0.015624705702066422,0.3835180699825287,-0.60169517993927,0.39008623361587524,0.5819876194000244,1.569618821144104,0.08165858685970306,1.0259999999999998
0.04516080766916275,0.1033312976360321,0.014575231820344925,0.3839019238948822,-0.6011658906936646,0.3907594680786133,0.5818299651145935,1.569618821144104,0.0819590836763382,1.0305
0.04496573656797409,0.10308782756328583,0.01353536918759346,0.38428598642349243,-0.6006277799606323,0.3914473354816437,0.5816695094108582,1.569618821144104,0.08218635618686676,1.0350000000000001
0.04476938396692276,0.10288284718990326,0.012511547654867172,0.38466891646385193,-0.6000829935073853,0.39214733242988586,0.5815074443817139,1.569618821144104,0.08234083652496338,1.0395000000000003
0.04457306116819382,0.10271681845188141,0.011509381234645844,0.3850494921207428,-0.5995328426361084,0.392857164144516,0.5813436508178711,1.569618582725525,0.08242444694042206,1.0439999999999996
0.04437760263681412,0.1025882214307785,0.010533589869737625,0.38542672991752625,-0.5989790558815002,0.39357516169548035,0.5811790227890015,1.569618582725525,0.0824403241276741,1.0484999999999998
0.04418327659368515,0.10249370336532593,0.009588170796632767,0.3858001232147217,-0.5984222292900085,0.3942999243736267,0.5810134410858154,1.569618582725525,0.08239267766475677,1.053
0.04398994892835617,0.1024286299943924,0.008676107972860336,0.3861694633960724,-0.5978633761405945,0.3950304090976715,0.5808473229408264,1.569618582725525,0.08228612691164017,1.0575
0.043797098100185394,0.10238766670227051,0.007799912244081497,0.38653475046157837,-0.5973025560379028,0.3957659602165222,0.5806805491447449,1.569618582725525,0.08212587982416153,1.0620000000000003
0.04360391944646835,0.10236489772796631,0.006961498409509659,0.38689571619033813,-0.5967402458190918,0.396506130695343,0.5805132985115051,1.569618582725525,0.08191734552383423,1.0664999999999996
0.043409399688243866,0.10235422849655151,0.006162308156490326,0.387253075838089,-0.596176266670227,0.3972506523132324,0.5803455710411072,1.569618582725525,0.08166592568159103,1.0709999999999997
0.04321228712797165,0.10234969854354858,0.005403231829404831,0.3876064717769623,-0.5956107974052429,0.397999107837677,0.5801771879196167,1.569618582725525,0.08137687295675278,1.0755
0.043011270463466644,0.10234527289867401,0.004685021936893463,0.3879567086696625,-0.5950436592102051,0.3987518846988678,0.5800083875656128,1.569618582725525,0.08105529844760895,1.08
0.0428050234913826,0.1023353785276413,0.004008054733276367,0.38830387592315674,-0.5944746732711792,0.3995085060596466,0.5798388123512268,1.569618582725525,0.08070608973503113,1.0845000000000002
0.04259217530488968,0.10231468081474304,0.0033725351095199585,0.3886481523513794,-0.5939038395881653,0.400269091129303,0.5796685814857483,1.569618582725525,0.08033376187086105,1.0890000000000004
0.04237138479948044,0.10227827727794647,0.0027784816920757294,0.38898998498916626,-0.5933310985565186,0.4010332226753235,0.5794975161552429,1.569618582725525,0.07994252443313599,1.0934999999999997
0.042141325771808624,0.10222171247005463,0.00222570076584816,0.3893294632434845,-0.5927566289901733,0.4018007814884186,0.579325795173645,1.5696184635162354,0.07953616976737976,1.0979999999999999
0.04190080612897873,0.10214090347290039,0.001714017242193222,0.3896668553352356,-0.5921804904937744,0.40257135033607483,0.5791532397270203,1.5696184635162354,0.07911830395460129,1.1025
0.04164864867925644,0.10203227400779724,0.00124305859208107,0.39000195264816284,-0.5916027426719666,0.4033445715904236,0.578980028629303,1.5696184635162354,0.07869202643632889,1.1070000000000002
0.041383855044841766,0.1018926352262497,0.0008124262094497681,0.39033499360084534,-0.5910240411758423,0.40411972999572754,0.5788061022758484,1.5696184635162354,0.07826019823551178,1.1115000000000004
0.0411054864525795,0.10171936452388763,0.00042165443301200867,0.390665739774704,-0.5904445648193359,0.4048961400985718,0.5786316394805908,1.5696184635162354,0.07782544940710068,1.1159999999999997
0.04081275314092636,0.10151010751724243,7.016956806182861e-05,0.3909941613674164,-0.5898649096488953,0.4056730270385742,0.5784567594528198,1.5696184635162354,0.07738994807004929,1.1204999999999998
0.04050504416227341,0.10126318037509918,-0.0002424977719783783,0.3913201093673706,-0.5892858505249023,0.4064493179321289,0.5782817602157593,1.5696184635162354,0.07695578783750534,1.125
0.040181852877140045,0.10097704827785492,-0.000517040491104126,0.39164307713508606,-0.5887078642845154,0.4072241187095642,0.5781066417694092,1.5696184635162354,0.07652468979358673,1.1295000000000002
0.03984289616346359,0.1006508320569992,-0.0007541105151176453,0.39196279644966125,-0.5881319046020508,0.40799635648727417,0.5779315829277039,1.5696184635162354,0.07609818130731583,1.1340000000000003
0.039488039910793304,0.10028399527072906,-0.0009544044733047485,0.3922789990901947,-0.5875587463378906,0.40876471996307373,0.5777571797370911,1.5696184635162354,0.07567758113145828,1.1384999999999996
0.03911735862493515,0.09987637400627136,-0.0011187046766281128,0.3925913870334625,-0.5869893431663513,0.40952804684638977,0.5775833129882812,1.5696184635162354,0.07526402920484543,1.1429999999999998
0.03873120993375778,0.09942837059497833,-0.001247793436050415,0.39289915561676025,-0.5864245295524597,0.41028493642807007,0.5774103999137878,1.5696184635162354,0.07485854625701904,1.1475
0.03833013027906418,0.09894070029258728,-0.0013425126671791077,0.3932020962238312,-0.585865318775177,0.4110344350337982,0.5772386789321899,1.5696184635162354,0.07446194440126419,1.1520000000000001
0.037914715707302094,0.09841443598270416,-0.0014038383960723877,0.39349982142448425,-0.5853128433227539,0.41177499294281006,0.5770685076713562,1.5696184635162354,0.07407490164041519,1.1565000000000003
0.03748606890439987,0.09785117208957672,-0.0014327503740787506,0.39379173517227173,-0.584767758846283,0.41250553727149963,0.5769002437591553,1.5696184635162354,0.0736979991197586,1.1609999999999996
0.037045203149318695,0.097252756357193,-0.0014303214848041534,0.3940773010253906,-0.5842311978340149,0.4132246673107147,0.576734185218811,1.5696184635162354,0.07333165407180786,1.1654999999999998
0.03659368306398392,0.09662163257598877,-0.0013976618647575378,0.3943563401699066,-0.5837041735649109,0.41393133997917175,0.5765705108642578,1.5696184635162354,0.07297633588314056,1.17
0.03613279014825821,0.09596018493175507,-0.0013360008597373962,0.39462810754776,-0.5831873416900635,0.41462448239326477,0.5764093995094299,1.5696184635162354,0.07263224571943283,1.1745
0.0356643870472908,0.09527136385440826,-0.0012465789914131165,0.39489254355430603,-0.5826815366744995,0.41530296206474304,0.5762512683868408,1.5696184635162354,0.07229959964752197,1.1790000000000003
0.03519023209810257,0.09455843269824982,-0.001130722463130951,0.39514902234077454,-0.5821875333786011,0.4159659743309021,0.5760964155197144,1.5696184635162354,0.07197852432727814,1.1835000000000004
0.03471202403306961,0.09382444620132446,-0.000989820808172226,0.39539727568626404,-0.581706166267395,0.4166127145290375,0.5759451389312744,1.5696184635162354,0.07166910171508789,1.1879999999999997
0.034231849014759064,0.09307302534580231,-0.0008252635598182678,0.3956370949745178,-0.58123779296875,0.4172421991825104,0.575797438621521,1.5696184635162354,0.07137143611907959,1.1925
0.03375145047903061,0.09230758249759674,-0.0006384998559951782,0.3958682417869568,-0.5807831287384033,0.4178542196750641,0.5756536722183228,1.5696184635162354,0.07108533382415771,1.197
0.03327278047800064,0.0915316641330719,-0.0004310011863708496,0.3960903286933899,-0.5803425312042236,0.41844794154167175,0.5755139589309692,1.5696184635162354,0.07081089168787003,1.2015000000000002
0.032797716557979584,0.09074889123439789,-0.00020429864525794983,0.39630353450775146,-0.5799163579940796,0.41902291774749756,0.5753783583641052,1.5696184635162354,0.07054796814918518,1.2060000000000004
0.03232774883508682,0.08996246755123138,4.0218234062194824e-05,0.3965074121952057,-0.5795047879219055,0.41957926750183105,0.5752471089363098,1.5696184635162354,0.07029639929533005,1.2104999999999997
0.03186454623937607,0.08917567133903503,0.00030105188488960266,0.39670220017433167,-0.5791079998016357,0.42011648416519165,0.5751201510429382,1.5696184635162354,0.07005605846643448,1.2149999999999999
0.031409479677677155,0.08839163184165955,0.0005767494440078735,0.3968876600265503,-0.5787263512611389,0.42063459753990173,0.5749977231025696,1.5696184635162354,0.06982672959566116,1.2195
0.030963771045207977,0.087613046169281,0.0008660517632961273,0.39706408977508545,-0.5783595442771912,0.4211336076259613,0.5748797655105591,1.5696184635162354,0.06960820406675339,1.2240000000000002
0.03052835911512375,0.08684241771697998,0.00116753950715065,0.3972312808036804,-0.5780076384544373,0.4216137230396271,0.5747662782669067,1.5696184635162354,0.06940025091171265,1.2285000000000004
0.03010418266057968,0.0860820859670639,0.0014800205826759338,0.3973895311355591,-0.5776702761650085,0.4220752418041229,0.5746573805809021,1.5696184635162354,0.06920258700847626,1.2329999999999997
0.029691822826862335,0.08533403277397156,0.0018022321164608002,0.39753881096839905,-0.5773473381996155,0.42251846194267273,0.5745528936386108,1.5696184635162354,0.06901492923498154,1.2374999999999998
0.02929181605577469,0.08459985256195068,0.0021331869065761566,0.3976796269416809,-0.5770385265350342,0.4229438304901123,0.5744526982307434,1.5696184635162354,0.06883705407381058,1.242
0.02890438586473465,0.0838809609413147,0.00247182697057724,0.39781197905540466,-0.5767436027526855,0.42335161566734314,0.5743568539619446,1.5696184635162354,0.06866857409477234,1.2465000000000002
0.02852977067232132,0.08317853510379791,0.0028171949088573456,0.3979363441467285,-0.5764618515968323,0.42374271154403687,0.5742651224136353,1.5696184635162354,0.06850922107696533,1.2510000000000003
0.028167881071567535,0.08249326050281525,0.0031685009598731995,0.39805281162261963,-0.5761932134628296,0.42411741614341736,0.5741775035858154,1.5696184635162354,0.06835860013961792,1.2554999999999996
0.027818672358989716,0.08182583749294281,0.0035250224173069,0.3981616199016571,-0.5759367942810059,0.4244767129421234,0.574093759059906,1.569618582725525,0.06821644306182861,1.2599999999999998
0.027481935918331146,0.08117659389972687,0.0038860440254211426,0.3982633054256439,-0.575692355632782,0.42482104897499084,0.5740137696266174,1.569618582725525,0.06808226555585861,1.2645
0.02715729922056198,0.08054570853710175,0.004251081496477127,0.39835816621780396,-0.5754590034484863,0.4251512885093689,0.5739372968673706,1.569618582725525,0.06795584410429001,1.2690000000000001
0.026844464242458344,0.07993322610855103,0.004619568586349487,0.3984466791152954,-0.5752363204956055,0.42546820640563965,0.5738641619682312,1.569618582725525,0.06783673167228699,1.2735000000000003
0.026542969048023224,0.0793389230966568,0.004991155117750168,0.39852896332740784,-0.5750236511230469,0.4257728159427643,0.5737943649291992,1.569618582725525,0.06772459298372269,1.2779999999999996
0.026252441108226776,0.07876259088516235,0.005365494638681412,0.39860570430755615,-0.574820339679718,0.42606568336486816,0.5737273097038269,1.569618582725525,0.06761900335550308,1.2824999999999998
0.025972314178943634,0.07820376753807068,0.005742322653532028,0.39867717027664185,-0.5746256113052368,0.4263478219509125,0.5736632347106934,1.569618582725525,0.0675196424126625,1.287
0.02570221573114395,0.0776621401309967,0.006121393293142319,0.3987438380718231,-0.5744389295578003,0.4266200363636017,0.573601484298706,1.569618582725525,0.06742612272500992,1.2915
0.025441549718379974,0.0771370679140091,0.006502605974674225,0.398806095123291,-0.5742594003677368,0.42688336968421936,0.573542058467865,1.569618582725525,0.0673380121588707,1.2960000000000003
0.025189943611621857,0.07662808895111084,0.006885837763547897,0.39886435866355896,-0.5740864276885986,0.42713871598243713,0.5734845995903015,1.569618582725525,0.06725504249334335,1.3005000000000004
0.024946890771389008,0.07613462209701538,0.007270932197570801,0.39891910552978516,-0.573919415473938,0.4273865818977356,0.5734288692474365,1.569618582725525,0.06717675179243088,1.3049999999999997
0.024712026119232178,0.07565608620643616,0.007657922804355621,0.39897096157073975,-0.5737574100494385,0.42762836813926697,0.5733746886253357,1.569618821144104,0.0671028345823288,1.3094999999999999
0.02448485791683197,0.07519187033176422,0.008046764880418777,0.39902013540267944,-0.5735998749732971,0.4278646409511566,0.5733217597007751,1.569618821144104,0.06703291833400726,1.314
0.024265117943286896,0.07474146783351898,0.008437421172857285,0.399067223072052,-0.5734462141990662,0.4280965328216553,0.573269784450531,1.569618821144104,0.06696666032075882,1.3185000000000002
0.02405238151550293,0.07430440187454224,0.008829846978187561,0.3991125226020813,-0.5732954144477844,0.42832472920417786,0.5732184648513794,1.569618821144104,0.0669037401676178,1.3230000000000004
0.023846343159675598,0.07388004660606384,0.009224150329828262,0.39915674924850464,-0.5731469988822937,0.42855021357536316,0.5731675624847412,1.569618821144104,0.06684379279613495,1.3274999999999997
0.023646719753742218,0.07346796989440918,0.00962025299668312,0.39920008182525635,-0.5730000734329224,0.42877399921417236,0.5731168985366821,1.569618821144104,0.06678654998540878,1.3319999999999999
0.023453272879123688,0.07306782901287079,0.01001812145113945,0.39924323558807373,-0.5728540420532227,0.4289967119693756,0.5730660557746887,1.569618821144104,0.06673164665699005,1.3365
0.023265749216079712,0.07267920672893524,0.010417778044939041,0.39928653836250305,-0.5727084875106812,0.4292193353176117,0.5730148553848267,1.569618821144104,0.06667882204055786,1.3410000000000002
0.02308395504951477,0.07230177521705627,0.010819151997566223,0.39933058619499207,-0.5725623369216919,0.4294426739215851,0.5729629397392273,1.569618821144104,0.06662779301404953,1.3455000000000004
0.022907674312591553,0.07193529605865479,0.011222127825021744,0.39937567710876465,-0.5724150538444519,0.4296676218509674,0.572909951210022,1.569618821144104,0.06657827645540237,1.3499999999999996
0.02273678034543991,0.07157944142818451,0.011626716703176498,0.3994225263595581,-0.5722659826278687,0.42989498376846313,0.5728557705879211,1.569618821144104,0.06652999669313431,1.3544999999999998
0.022571034729480743,0.07123406231403351,0.01203271746635437,0.3994714319705963,-0.5721144080162048,0.4301256835460663,0.572799801826477,1.569618821144104,0.06648267805576324,1.359
0.02241039276123047,0.07089903950691223,0.0124400295317173,0.3995231091976166,-0.5719596743583679,0.430360347032547,0.5727419853210449,1.569618821144104,0.06643610447645187,1.3635000000000002
0.022254638373851776,0.07057426869869232,0.012848425656557083,0.3995777666568756,-0.5718011260032654,0.43059998750686646,0.5726820230484009,1.569618821144104,0.0663900375366211,1.3680000000000003
0.02210371196269989,0.07025960087776184,0.013257723301649094,0.39963623881340027,-0.571638286113739,0.43084535002708435,0.5726193785667419,1.569618821144104,0.0663442388176918,1.3724999999999996
0.02195741981267929,0.06995515525341034,0.013667624443769455,0.3996988534927368,-0.5714701414108276,0.4310972988605499,0.5725538730621338,1.569618821144104,0.06629852950572968,1.3769999999999998
0.021815724670886993,0.06966082751750946,0.014077883213758469,0.39976629614830017,-0.5712961554527283,0.4313564598560333,0.5724849700927734,1.569618821144104,0.0662526786327362,1.3815
0.021678373217582703,0.06937667727470398,0.014488156884908676,0.39983901381492615,-0.5711159110069275,0.43162381649017334,0.5724126696586609,1.569618821144104,0.06620646268129349,1.3860000000000001
0.02154533565044403,0.06910274922847748,0.014898139983415604,0.39991748332977295,-0.5709285140037537,0.43190011382102966,0.5723363757133484,1.569618821144104,0.06615974754095078,1.3905000000000003
0.02141644060611725,0.0688391625881195,0.015307415276765823,0.40000250935554504,-0.5707332491874695,0.432186096906662,0.5722556710243225,1.569618821144104,0.06611231714487076,1.3949999999999996
0.021291516721248627,0.06858599185943604,0.015715520828962326,0.4000946581363678,-0.5705296993255615,0.4324827492237091,0.5721702575683594,1.569618821144104,0.0660640075802803,1.3994999999999997
0.02117040753364563,0.06834335625171661,0.016122054308652878,0.40019452571868896,-0.5703169107437134,0.432790607213974,0.572079598903656,1.569618582725525,0.06601465493440628,1.404
0.021052919328212738,0.0681113749742508,0.016526546329259872,0.4003024399280548,-0.570094645023346,0.43311071395874023,0.5719835758209229,1.569618582725525,0.06596412509679794,1.4085
0.0209389328956604,0.06789012253284454,0.0169285349547863,0.4004195034503937,-0.569861888885498,0.4334435760974884,0.5718815326690674,1.569618582725525,0.06591225415468216,1.4130000000000003
0.02082815021276474,0.06767980754375458,0.017327431589365005,0.4005461037158966,-0.5696179866790771,0.4337902069091797,0.5717728137969971,1.569618582725525,0.06585893034934998,1.4175000000000004
0.020720437169075012,0.06748050451278687,0.01772274449467659,0.4006829857826233,-0.5693625807762146,0.43415123224258423,0.5716573596000671,1.569618582725525,0.06580397486686707,1.4219999999999997
0.02061551809310913,0.06729237735271454,0.01811392232775688,0.4008309543132782,-0.5690946578979492,0.4345276653766632,0.5715345144271851,1.569618582725525,0.06574733555316925,1.4264999999999999
0.020513184368610382,0.06711548566818237,0.0185004360973835,0.4009905755519867,-0.5688136219978333,0.4349200427532196,0.5714036226272583,1.569618582725525,0.06568881124258041,1.431
0.020413227379322052,0.06694994866847992,0.01888177916407585,0.401162713766098,-0.5685191750526428,0.4353291988372803,0.5712643265724182,1.5696184635162354,0.06562835723161697,1.4355000000000002
0.020315274596214294,0.06679588556289673,0.019257377833127975,0.4013482928276062,-0.5682103633880615,0.43575581908226013,0.571116030216217,1.5696184635162354,0.06556586176156998,1.4400000000000004
0.020219162106513977,0.06665338575839996,0.019626658409833908,0.4015476703643799,-0.5678865909576416,0.4362008273601532,0.5709580779075623,1.5696184635162354,0.06550120562314987,1.4444999999999997
0.020124636590480804,0.06652247905731201,0.01998913660645485,0.4017620384693146,-0.5675473213195801,0.4366648495197296,0.5707900524139404,1.5696184635162354,0.06543431431055069,1.4489999999999998
0.020031385123729706,0.06640316545963287,0.02034437283873558,0.40199199318885803,-0.5671917796134949,0.4371485114097595,0.5706110596656799,1.5696184635162354,0.06536514312028885,1.4535
0.01993916928768158,0.0662955641746521,0.020691808313131332,0.4022384285926819,-0.5668196678161621,0.4376526474952698,0.5704208612442017,1.5696182250976562,0.06529354304075241,1.4580000000000002
0.01984771341085434,0.06619963049888611,0.021031055599451065,0.4025023579597473,-0.5664302110671997,0.4381776750087738,0.5702183246612549,1.5696182250976562,0.06521953642368317,1.4625000000000004
0.019756756722927094,0.06611539423465729,0.021361667662858963,0.4027845859527588,-0.5660229325294495,0.43872442841529846,0.5700029730796814,1.5696182250976562,0.06514305621385574,1.4669999999999996
0.019666075706481934,0.06604276597499847,0.021683309227228165,0.403085857629776,-0.5655973553657532,0.4392934739589691,0.5697740912437439,1.5696182250976562,0.06506400555372238,1.4714999999999998
0.01957543194293976,0.06598170101642609,0.021995577961206436,0.40340733528137207,-0.5651531219482422,0.4398852288722992,0.5695310831069946,1.5696181058883667,0.0649823546409607,1.476
0.019484609365463257,0.06593212485313416,0.022298257797956467,0.4037497639656067,-0.564689576625824,0.44050025939941406,0.5692728757858276,1.5696181058883667,0.06489809602499008,1.4805000000000001
0.019393377006053925,0.06589402258396149,0.022591013461351395,0.40411368012428284,-0.5642064809799194,0.4411388635635376,0.5689989328384399,1.5696181058883667,0.06481122225522995,1.4850000000000003
0.01930159330368042,0.0658671110868454,0.022873718291521072,0.40450069308280945,-0.5637032985687256,0.441801518201828,0.5687082409858704,1.5696181058883667,0.06472171097993851,1.4894999999999996
0.01920904964208603,0.0658513754606247,0.023146163672208786,0.40491124987602234,-0.5631803274154663,0.4424884617328644,0.5684001445770264,1.5696178674697876,0.06462956219911575,1.4939999999999998
0.019115611910820007,0.06584659218788147,0.023408275097608566,0.4053463935852051,-0.5626366138458252,0.44320011138916016,0.5680738687515259,1.5696178674697876,0.0645347312092781,1.4985
0.01902119815349579,0.06585259735584259,0.02365991100668907,0.40580669045448303,-0.56207275390625,0.44393613934516907,0.567728579044342,1.5696178674697876,0.06443733721971512,1.5030000000000001
0.018925629556179047,0.06586916744709015,0.02390112355351448,0.40629345178604126,-0.5614882111549377,0.4446970522403717,0.5673633813858032,1.5696178674697876,0.06433732062578201,1.5075000000000003
0.0188288614153862,0.06589607894420624,0.02413184568285942,0.4068068861961365,-0.5608832836151123,0.445482462644577,0.5669775009155273,1.569617748260498,0.06423481553792953,1.5119999999999996
0.018730849027633667,0.06593304872512817,0.02435215935111046,0.40734824538230896,-0.5602579712867737,0.4462924599647522,0.5665701627731323,1.569617748260498,0.06412975490093231,1.5164999999999997
0.01863151043653488,0.06597985327243805,0.02456209436058998,0.4079176187515259,-0.559612512588501,0.447126179933548,0.5661405324935913,1.569617748260498,0.0640222430229187,1.521
0.01853087544441223,0.0660361796617508,0.024761799722909927,0.40851593017578125,-0.5589473247528076,0.4479837715625763,0.5656881332397461,1.569617748260498,0.06391237676143646,1.5255
0.018428899347782135,0.06610165536403656,0.024951379746198654,0.4091436564922333,-0.558262825012207,0.4488644003868103,0.565212070941925,1.569617509841919,0.06380019336938858,1.5300000000000002
0.018325597047805786,0.06617602705955505,0.02513093128800392,0.40980106592178345,-0.5575594902038574,0.44976750016212463,0.5647120475769043,1.569617509841919,0.0636858269572258,1.5345000000000004
0.018221057951450348,0.06625887751579285,0.02530067041516304,0.4104883670806885,-0.5568379759788513,0.45069220662117004,0.564187228679657,1.569617509841919,0.06356929987668991,1.5389999999999997
0.018115252256393433,0.06634986400604248,0.025460664182901382,0.4112054705619812,-0.5560993552207947,0.45163726806640625,0.5636376738548279,1.569617509841919,0.06345077604055405,1.5434999999999999
0.018008224666118622,0.06644856929779053,0.025611136108636856,0.41195255517959595,-0.5553439259529114,0.45260196924209595,0.5630627274513245,1.5696172714233398,0.06333031505346298,1.548
0.017900079488754272,0.06655462086200714,0.025752190500497818,0.4127289950847626,-0.554573118686676,0.4535849392414093,0.5624625086784363,1.5696172714233398,0.06320808827877045,1.5525000000000002
0.017790906131267548,0.06666751205921173,0.025883954018354416,0.41353440284729004,-0.5537882447242737,0.4545842409133911,0.5618371963500977,1.5696172714233398,0.06308416277170181,1.5570000000000004
0.01768069714307785,0.06678687036037445,0.026006530970335007,0.41436827182769775,-0.5529900193214417,0.4555988609790802,0.5611869096755981,1.5696171522140503,0.062958724796772,1.5614999999999997
0.017569556832313538,0.0669122189283371,0.026120010763406754,0.4152289927005768,-0.5521801710128784,0.4566269814968109,0.5605121850967407,1.5696171522140503,0.06283187121152878,1.5659999999999998
0.017457567155361176,0.06704305112361908,0.026224520057439804,0.4161158502101898,-0.551360011100769,0.45766645669937134,0.5598134994506836,1.5696171522140503,0.06270371377468109,1.5705
0.017344720661640167,0.0671788901090622,0.02631998434662819,0.41702669858932495,-0.5505312085151672,0.4587155878543854,0.5590921640396118,1.5696171522140503,0.06257446110248566,1.5750000000000002
0.017231136560440063,0.06731927394866943,0.026406485587358475,0.41796013712882996,-0.549695611000061,0.4597720205783844,0.558349072933197,1.5696169137954712,0.06244421377778053,1.5795000000000003
0.017116881906986237,0.06746363639831543,0.026483993977308273,0.4189138412475586,-0.5488548874855042,0.46083348989486694,0.5575857758522034,1.5696169137954712,0.062313128262758255,1.5839999999999996
0.017001867294311523,0.06761156022548676,0.026552382856607437,0.4198855459690094,-0.5480108857154846,0.46189799904823303,0.556803822517395,1.5696169137954712,0.062181320041418076,1.5884999999999998
0.016886234283447266,0.06776246428489685,0.02661159262061119,0.42087236046791077,-0.5471656322479248,0.46296295523643494,0.5560050010681152,1.5696169137954712,0.062048979103565216,1.593
0.01676994562149048,0.06791581213474274,0.026661496609449387,0.4218714237213135,-0.5463212132453918,0.4640257656574249,0.5551915764808655,1.5696167945861816,0.061916228383779526,1.5975000000000001
0.01665300875902176,0.06807109713554382,0.026701893657445908,0.4228796660900116,-0.5454798936843872,0.46508413553237915,0.5543657541275024,1.5696167945861816,0.061783239245414734,1.6020000000000003
0.016535386443138123,0.06822790205478668,0.026732634752988815,0.42389383912086487,-0.5446432828903198,0.46613579988479614,0.5535296201705933,1.5696167945861816,0.06165007874369621,1.6064999999999996
0.016417019069194794,0.06838564574718475,0.02675337716937065,0.4249104857444763,-0.5438140034675598,0.4671780467033386,0.5526862740516663,1.5696167945861816,0.06151694059371948,1.6109999999999998
0.01629788428544998,0.06854389607906342,0.026763971894979477,0.42592617869377136,-0.5429940819740295,0.4682086408138275,0.5518378615379333,1.5696165561676025,0.06138397753238678,1.6155
0.016177915036678314,0.06870214641094208,0.026764098554849625,0.4269373118877411,-0.542185366153717,0.46922534704208374,0.5509873628616333,1.5696165561676025,0.06125127151608467,1.62
0.016057029366493225,0.06885997951030731,0.02675345167517662,0.4279401898384094,-0.5413904190063477,0.47022610902786255,0.5501373410224915,1.5696165561676025,0.06111898645758629,1.6245000000000003
0.015935130417346954,0.06901697814464569,0.026731710880994797,0.42893174290657043,-0.5406107306480408,0.4712088406085968,0.5492902994155884,1.5696165561676025,0.06098722666501999,1.6289999999999996
0.015812046825885773,0.06917272508144379,0.02669854834675789,0.42990842461586,-0.5398484468460083,0.47217169404029846,0.548448920249939,1.569616436958313,0.060856107622385025,1.6334999999999997
0.01568770408630371,0.06932692229747772,0.026653651148080826,0.4308670461177826,-0.5391051769256592,0.47311320900917053,0.5476157069206238,1.569616436958313,0.06072576344013214,1.638
0.015561982989311218,0.06947915256023407,0.02659672126173973,0.4318045377731323,-0.5383827686309814,0.4740317463874817,0.5467931032180786,1.569616436958313,0.06059626117348671,1.6425
0.015434741973876953,0.06962916254997253,0.02652740105986595,0.4327182471752167,-0.5376825332641602,0.4749259948730469,0.5459833145141602,1.569616436958313,0.06046777218580246,1.6470000000000002
0.015305772423744202,0.06977672874927521,0.026445422321558,0.43360546231269836,-0.537005603313446,0.4757952094078064,0.5451881289482117,1.569616436958313,0.0603402778506279,1.6515000000000004
0.01517496258020401,0.06992162764072418,0.026350464671850204,0.43446433544158936,-0.5363534092903137,0.4766383469104767,0.5444096326828003,1.5696161985397339,0.06021397188305855,1.6559999999999997
0.01504216343164444,0.07006369531154633,0.026242319494485855,0.4352923333644867,-0.5357265472412109,0.4774547815322876,0.5436492562294006,1.5696161985397339,0.060088928788900375,1.6604999999999999
0.014907129108905792,0.07020281255245209,0.026120703667402267,0.4360882341861725,-0.5351261496543884,0.47824397683143616,0.5429085493087769,1.5696161985397339,0.05996517091989517,1.665
0.014769770205020905,0.07033893465995789,0.025985460728406906,0.43685057759284973,-0.5345524549484253,0.4790058732032776,0.5421886444091797,1.5696161985397339,0.05984283983707428,1.6695000000000002
0.014629878103733063,0.07047201693058014,0.025836389511823654,0.4375780522823334,-0.5340061187744141,0.4797404408454895,0.5414907336235046,1.5696161985397339,0.059721916913986206,1.6740000000000004
0.014487333595752716,0.07060205936431885,0.02567342296242714,0.4382696747779846,-0.5334871411323547,0.4804474413394928,0.5408154726028442,1.5696159601211548,0.059602584689855576,1.6784999999999997
0.014341965317726135,0.07072918117046356,0.025496501475572586,0.43892529606819153,-0.5329957008361816,0.4811272919178009,0.5401636362075806,1.5696159601211548,0.059484828263521194,1.6829999999999998
0.01419365406036377,0.07085345685482025,0.025305595248937607,0.4395442008972168,-0.5325316190719604,0.48178040981292725,0.539535641670227,1.5696159601211548,0.05936867743730545,1.6875
0.014042221009731293,0.07097506523132324,0.025100748986005783,0.4401264190673828,-0.5320946574211121,0.4824070334434509,0.5389317274093628,1.5696159601211548,0.059254273772239685,1.6920000000000002
0.013887621462345123,0.07109418511390686,0.024882104247808456,0.44067201018333435,-0.5316845774650574,0.48300784826278687,0.5383523106575012,1.5696159601211548,0.059141580015420914,1.6965000000000003
0.013729698956012726,0.07121102511882782,0.02464979514479637,0.4411814212799072,-0.5313006639480591,0.48358336091041565,0.5377969741821289,1.5696158409118652,0.059030693024396896,1.7009999999999996
0.013568386435508728,0.07132591307163239,0.02440406009554863,0.441654771566391,-0.530942440032959,0.4841344952583313,0.5372661352157593,1.5696158409118652,0.058921556919813156,1.7054999999999998
0.013403639197349548,0.07143905758857727,0.024145212024450302,0.4420929253101349,-0.5306094288825989,0.48466190695762634,0.5367593169212341,1.5696158409118652,0.05881437286734581,1.71
0.013235427439212799,0.07155080139636993,0.023873601108789444,0.44249653816223145,-0.530300498008728,0.4851662516593933,0.5362759828567505,1.5696158409118652,0.0587090365588665,1.7145000000000001
0.013063676655292511,0.07166147232055664,0.023589614778757095,0.44286635518074036,-0.5300151705741882,0.48564860224723816,0.535815954208374,1.5696158409118652,0.0586056113243103,1.7190000000000003
0.012888498604297638,0.07177136838436127,0.023293789476156235,0.4432036578655243,-0.529752254486084,0.4861096441745758,0.5353788137435913,1.5696156024932861,0.0585041306912899,1.7234999999999996
0.012709856033325195,0.07188087701797485,0.02298669144511223,0.4435092508792877,-0.5295112133026123,0.48655033111572266,0.534963846206665,1.5696156024932861,0.05840462073683739,1.7279999999999998
0.012527815997600555,0.07199028134346008,0.02266887202858925,0.4437844157218933,-0.5292906761169434,0.48697155714035034,0.5345701575279236,1.5696156024932861,0.05830707028508186,1.7325
0.012342534959316254,0.07209990918636322,0.02234106883406639,0.4440305233001709,-0.5290900468826294,0.48737430572509766,0.5341974496841431,1.5696156024932861,0.058211538940668106,1.737
0.012154057621955872,0.07221011817455292,0.022003937512636185,0.44424858689308167,-0.5289081931114197,0.48775938153266907,0.533844530582428,1.5696156024932861,0.05811801180243492,1.7415000000000003
0.011962570250034332,0.07232117652893066,0.021658267825841904,0.4444402754306793,-0.5287441611289978,0.48812782764434814,0.5335108637809753,1.5696154832839966,0.0580265149474144,1.7460000000000004
0.011768266558647156,0.07243332266807556,0.021304894238710403,0.4446069002151489,-0.5285965800285339,0.4884803593158722,0.5331953763961792,1.5696154832839966,0.05793704837560654,1.7504999999999997
0.011571303009986877,0.07254683971405029,0.020944636315107346,0.4447498321533203,-0.5284649729728699,0.4888181686401367,0.5328969359397888,1.5696154832839966,0.05784964561462402,1.755
0.011371932923793793,0.07266193628311157,0.020578373223543167,0.44487056136131287,-0.5283480286598206,0.48914191126823425,0.5326150059700012,1.5696154832839966,0.05776431784033775,1.7595
0.011170350015163422,0.07277874648571014,0.020207028836011887,0.4449707865715027,-0.52824467420578,0.48945266008377075,0.5323482155799866,1.5696154832839966,0.057681042701005936,1.7640000000000002
0.010966844856739044,0.07289741933345795,0.019831519573926926,0.445051908493042,-0.528154194355011,0.48975110054016113,0.5320956110954285,1.5696152448654175,0.05759984999895096,1.7685000000000004
0.010761730372905731,0.07301799952983856,0.01945282146334648,0.4451155662536621,-0.5280754566192627,0.49003830552101135,0.5318560600280762,1.5696152448654175,0.05752074345946312,1.7729999999999997
0.010555259883403778,0.07314059138298035,0.01907176896929741,0.4451632499694824,-0.528007447719574,0.49031513929367065,0.5316285490989685,1.5696152448654175,0.057443734258413315,1.7774999999999999
0.010347723960876465,0.0732651799917221,0.018689405173063278,0.4451967775821686,-0.5279492735862732,0.49058231711387634,0.5314117670059204,1.5696152448654175,0.05736888200044632,1.782
0.010139413177967072,0.07339173555374146,0.018306519836187363,0.4452175199985504,-0.5279000401496887,0.49084076285362244,0.5312044620513916,1.5696152448654175,0.05729612335562706,1.7865000000000002
0.009930647909641266,0.07352019846439362,0.01792406663298607,0.4452272355556488,-0.5278589129447937,0.4910914897918701,0.5310055613517761,1.5696152448654175,0.05722551420331001,1.7910000000000004
0.009721703827381134,0.07365040481090546,0.017542924731969833,0.4452274739742279,-0.5278247594833374,0.4913351833820343,0.5308138132095337,1.569615125656128,0.05715705826878548,1.7954999999999997
0.009512938559055328,0.07378228008747101,0.01716398075222969,0.4452199339866638,-0.5277969837188721,0.4915725886821747,0.5306279063224792,1.569615125656128,0.05709083378314972,1.7999999999999998
0.009304545819759369,0.07391557097434998,0.016787920147180557,0.44520634412765503,-0.5277745723724365,0.49180468916893005,0.530446469783783,1.569615125656128,0.05702677369117737,1.8045
0.009096868336200714,0.07405011355876923,0.016415629535913467,0.4451881945133209,-0.5277567505836487,0.49203234910964966,0.5302684307098389,1.569615125656128,0.05696495994925499,1.8090000000000002
0.008890129625797272,0.07418562471866608,0.016047727316617966,0.4451669752597809,-0.527742862701416,0.49225613474845886,0.5300921201705933,1.569615125656128,0.05690544471144676,1.8135000000000003
0.008684545755386353,0.0743219405412674,0.01568496599793434,0.4451445937156677,-0.5277319550514221,0.4924771189689636,0.529916524887085,1.5696148872375488,0.05684822052717209,1.8179999999999996
0.008480377495288849,0.07445871829986572,0.015327919274568558,0.44512248039245605,-0.5277234315872192,0.49269604682922363,0.5297400951385498,1.5696148872375488,0.05679338797926903,1.8224999999999998
0.008277758955955505,0.07459573447704315,0.014977116137742996,0.44510242342948914,-0.527716338634491,0.49291369318962097,0.5295613408088684,1.5696148872375488,0.05674093961715698,1.827
0.008076891303062439,0.07473263144493103,0.014633115381002426,0.4450858533382416,-0.5277103781700134,0.49313104152679443,0.5293790102005005,1.5696148872375488,0.05669096112251282,1.8315000000000001
0.00787787139415741,0.07486921548843384,0.014296356588602066,0.4450744092464447,-0.5277044773101807,0.4933485984802246,0.5291918516159058,1.5696148872375488,0.0566435232758522,1.8360000000000003
0.007680833339691162,0.07500508427619934,0.013967324048280716,0.4450697898864746,-0.5276979804039001,0.49356743693351746,0.5289979577064514,1.5696147680282593,0.05659867078065872,1.8404999999999996
0.007485821843147278,0.07514002919197083,0.01364624872803688,0.4450736343860626,-0.5276907086372375,0.49378830194473267,0.5287961959838867,1.5696147680282593,0.056556470692157745,1.8449999999999998
0.007292941212654114,0.07527372241020203,0.0133335180580616,0.4450875222682953,-0.5276812314987183,0.4940119683742523,0.5285847187042236,1.5696147680282593,0.05651700869202614,1.8495
0.007102161645889282,0.07540588080883026,0.013029370456933975,0.445112943649292,-0.5276694893836975,0.49423953890800476,0.5283622741699219,1.5696147680282593,0.05648035183548927,1.854
0.006913468241691589,0.07553629577159882,0.012733954936265945,0.445151686668396,-0.5276546478271484,0.49447160959243774,0.5281272530555725,1.5696146488189697,0.056446623057127,1.8585000000000003
0.0067268311977386475,0.07566460967063904,0.012447554618120193,0.4452053904533386,-0.5276362895965576,0.4947091341018677,0.527877926826477,1.5696146488189697,0.05641589313745499,1.8630000000000004
0.006542198359966278,0.07579061388969421,0.012170229107141495,0.4452757239341736,-0.5276134610176086,0.49495285749435425,0.5276127457618713,1.5696146488189697,0.0563882514834404,1.8674999999999997
0.006359510123729706,0.07591408491134644,0.011902090162038803,0.44536417722702026,-0.5275858044624329,0.49520400166511536,0.5273301005363464,1.5696146488189697,0.056363847106695175,1.8719999999999999
0.006178602576255798,0.07603482902050018,0.011643141508102417,0.44547274708747864,-0.5275525450706482,0.4954632818698883,0.5270280241966248,1.5696146488189697,0.056342713534832,1.8765
0.005999378859996796,0.07615254819393158,0.011393506079912186,0.4456028640270233,-0.5275130271911621,0.49573153257369995,0.5267051458358765,1.5696144104003906,0.056324999779462814,1.8810000000000002
0.005821675062179565,0.07626707851886749,0.011153139173984528,0.4457564949989319,-0.5274667739868164,0.4960099160671234,0.5263593196868896,1.5696144104003906,0.056310802698135376,1.8855000000000004
0.005645357072353363,0.0763782262802124,0.010922037065029144,0.44593510031700134,-0.5274129509925842,0.4962994158267975,0.5259889960289001,1.5696144104003906,0.05630022659897804,1.8899999999999997
0.005470193922519684,0.07648584246635437,0.010700128972530365,0.4461407959461212,-0.5273507833480835,0.4966009855270386,0.5255919694900513,1.5696144104003906,0.056293413043022156,1.8944999999999999
0.005296029150485992,0.07658970355987549,0.010487433522939682,0.4463752210140228,-0.527279794216156,0.4969156086444855,0.5251665115356445,1.569614291191101,0.0562904067337513,1.899
0.005122654139995575,0.07668967545032501,0.010283805429935455,0.4466404318809509,-0.5271991491317749,0.4972445070743561,0.5247107148170471,1.569614291191101,0.0562913604080677,1.9035000000000002
0.004949882626533508,0.0767856240272522,0.010089244693517685,0.44693782925605774,-0.5271080136299133,0.49758851528167725,0.5242225527763367,1.569614291191101,0.05629635229706764,1.9080000000000004
0.004777461290359497,0.07687737047672272,0.00990360975265503,0.4472699761390686,-0.5270055532455444,0.4979489743709564,0.5236997604370117,1.569614291191101,0.05630553886294365,1.9124999999999996
0.004605203866958618,0.0769648402929306,0.00972682610154152,0.4476383924484253,-0.5268909931182861,0.49832701683044434,0.5231406092643738,1.569614052772522,0.05631890520453453,1.9169999999999998
0.0044329166412353516,0.07704782485961914,0.009558822959661484,0.4480448365211487,-0.5267632603645325,0.498723566532135,0.5225427746772766,1.569614052772522,0.056336622685194016,1.9215
0.004260294139385223,0.07712627947330475,0.009399455040693283,0.44849178194999695,-0.526621401309967,0.499140202999115,0.5219041109085083,1.569614052772522,0.056358736008405685,1.9260000000000002
0.0040872469544410706,0.0772000253200531,0.00924866646528244,0.4489807188510895,-0.5264648795127869,0.4995778203010559,0.5212227702140808,1.569614052772522,0.05638527497649193,1.9305000000000003
0.0039135366678237915,0.07726894319057465,0.009106408804655075,0.4495140016078949,-0.5262917876243591,0.5000377297401428,0.5204964876174927,1.5696138143539429,0.05641632899641991,1.9349999999999996
0.0037389248609542847,0.07733294367790222,0.008972510695457458,0.4500933289527893,-0.5261014103889465,0.5005211234092712,0.5197230577468872,1.5696138143539429,0.056451912969350815,1.9394999999999998
0.0035632699728012085,0.07739192247390747,0.008846938610076904,0.45072054862976074,-0.5258923768997192,0.5010291934013367,0.5189005732536316,1.5696138143539429,0.05649209022521973,1.944
0.00338638573884964,0.07744576036930084,0.008729580789804459,0.45139774680137634,-0.5256633758544922,0.501563310623169,0.5180273056030273,1.5696138143539429,0.05653685703873634,1.9485000000000001
0.0032081082463264465,0.07749436795711517,0.008620381355285645,0.4521263539791107,-0.5254131555557251,0.5021244883537292,0.5171011686325073,1.5696136951446533,0.05658617243170738,1.9530000000000003
0.003028273582458496,0.07753759622573853,0.008519247174263,0.452908456325531,-0.5251399278640747,0.5027141571044922,0.5161206126213074,1.5696136951446533,0.05664008483290672,1.9574999999999996
0.0028467923402786255,0.07757541537284851,0.00842614471912384,0.45374536514282227,-0.5248422026634216,0.5033330917358398,0.5150840282440186,1.5696136951446533,0.0566985048353672,1.9619999999999997
0.002663522958755493,0.0776076465845108,0.0083409883081913,0.45463842153549194,-0.5245183706283569,0.5039825439453125,0.5139903426170349,1.5696136951446533,0.05676141753792763,1.9665
0.0024784132838249207,0.07763421535491943,0.008263751864433289,0.4555888772010803,-0.5241664052009583,0.504663348197937,0.5128385424613953,1.5696134567260742,0.05682869628071785,1.971
0.0022913068532943726,0.07765507698059082,0.008194316178560257,0.45659777522087097,-0.5237844586372375,0.5053765773773193,0.5116276741027832,1.5696134567260742,0.05690033361315727,1.9755000000000003
0.0021022185683250427,0.07767009735107422,0.008132722228765488,0.45766571164131165,-0.5233705639839172,0.5061228275299072,0.5103579759597778,1.5696134567260742,0.056976161897182465,1.9800000000000004
0.001911073923110962,0.07767920196056366,0.008078865706920624,0.4587927758693695,-0.5229228138923645,0.5069024562835693,0.5090292096138,1.5696134567260742,0.057056110352277756,1.9844999999999997
0.0017179027199745178,0.07768228650093079,0.008032679557800293,0.4599795937538147,-0.5224390029907227,0.5077162384986877,0.5076421499252319,1.5696133375167847,0.05714006349444389,1.9889999999999999
0.0015226304531097412,0.07767930626869202,0.007994197309017181,0.461225301027298,-0.5219168066978455,0.5085641741752625,0.506197988986969,1.5696133375167847,0.05722782388329506,1.9935
0.0013253092765808105,0.07767020165920258,0.007963292300701141,0.46252942085266113,-0.5213541984558105,0.5094465017318726,0.5046985745429993,1.5696133375167847,0.0573192834854126,1.9980000000000002
0.0011260062456130981,0.0776548981666565,0.007939938455820084,0.4638903737068176,-0.5207490921020508,0.5103626847267151,0.5031462907791138,1.5696130990982056,0.057414259761571884,2.0025000000000004
0.0009247586131095886,0.07763336598873138,0.007924109697341919,0.46530649065971375,-0.5200992822647095,0.5113121867179871,0.5015440583229065,1.5696130990982056,0.05751260370016098,2.0069999999999997
0.0007216483354568481,0.07760551571846008,0.00791572779417038,0.4667755663394928,-0.5194026827812195,0.512294352054596,0.49989593029022217,1.5696130990982056,0.05761410668492317,2.0115
0.000516742467880249,0.07757142186164856,0.007914673537015915,0.46829479932785034,-0.5186573266983032,0.5133082270622253,0.4982059895992279,1.569612979888916,0.057718630880117416,2.016
0.00031021982431411743,0.07753098011016846,0.007920950651168823,0.46986040472984314,-0.5178619027137756,0.5143520832061768,0.49647989869117737,1.569612979888916,0.05782594904303551,2.0205
0.00010215491056442261,0.07748427987098694,0.007934428751468658,0.4714690148830414,-0.5170145630836487,0.5154243111610413,0.4947228729724884,1.569612979888916,0.05793590843677521,2.0250000000000004
-0.00010726600885391235,0.07743130624294281,0.007954977452754974,0.4731156527996063,-0.5161146521568298,0.5165227651596069,0.49294164776802063,1.569612741470337,0.05804828181862831,2.0294999999999996
-0.000317893922328949,0.07737210392951965,0.007982537150382996,0.47479498386383057,-0.5151614546775818,0.5176452994346619,0.491143137216568,1.569612741470337,0.058162886649370193,2.034
-0.0005296096205711365,0.07730671763420105,0.008016947656869888,0.4765026271343231,-0.5141544938087463,0.5187894105911255,0.4893341362476349,1.569612741470337,0.05827959254384041,2.0385
-0.0007421746850013733,0.07723522186279297,0.008058130741119385,0.4782317876815796,-0.5130943655967712,0.5199520587921143,0.4875227212905884,1.5696125030517578,0.05839816480875015,2.043
-0.0009554028511047363,0.07715775072574615,0.008105844259262085,0.47997650504112244,-0.5119816660881042,0.5211302042007446,0.4857165813446045,1.5696125030517578,0.058518461883068085,2.0475000000000003
-0.0011690929532051086,0.07707442343235016,0.008159969002008438,0.48172998428344727,-0.5108184814453125,0.5223205089569092,0.4839235842227936,1.5696125030517578,0.058640334755182266,2.0519999999999996
-0.001383073627948761,0.07698529958724976,0.00822032243013382,0.48348599672317505,-0.5096064209938049,0.5235198140144348,0.4821511507034302,1.5696123838424683,0.05876361206173897,2.0564999999999998
-0.0015971139073371887,0.07689058780670166,0.008286714553833008,0.4852375090122223,-0.5083482265472412,0.5247244834899902,0.4804069995880127,1.5696123838424683,0.05888817459344864,2.061
-0.0018109455704689026,0.07679052650928497,0.008358851075172424,0.48697736859321594,-0.5070478320121765,0.5259308815002441,0.4786984920501709,1.5696123838424683,0.05901386961340904,2.0655
-0.002024434506893158,0.07668517529964447,0.00843660905957222,0.48869913816452026,-0.5057089924812317,0.5271356105804443,0.4770321547985077,1.5696121454238892,0.05914056673645973,2.0700000000000003
-0.0022373348474502563,0.07657486200332642,0.008519675582647324,0.4903964698314667,-0.5043360590934753,0.5283353924751282,0.47541362047195435,1.5696121454238892,0.05926818028092384,2.0744999999999996
-0.002449415624141693,0.07645976543426514,0.008607842028141022,0.4920627474784851,-0.5029346346855164,0.5295266509056091,0.47384878993034363,1.5696121454238892,0.059396617114543915,2.0789999999999997
-0.002660490572452545,0.07634012401103973,0.008700784295797348,0.4936923086643219,-0.5015095472335815,0.5307063460350037,0.4723418354988098,1.5696120262145996,0.059525761753320694,2.0835
-0.00287029892206192,0.0762161910533905,0.008798304945230484,0.4952797293663025,-0.5000670552253723,0.5318713188171387,0.47089681029319763,1.5696120262145996,0.05965558812022209,2.088
-0.0030786916613578796,0.07608824968338013,0.008900053799152374,0.49681994318962097,-0.49861305952072144,0.5330187678337097,0.4695168137550354,1.5696117877960205,0.05978602170944214,2.0925000000000002
-0.0032854676246643066,0.07595659792423248,0.009005770087242126,0.4983089566230774,-0.4971531629562378,0.5341464877128601,0.46820351481437683,1.5696117877960205,0.05991704389452934,2.0970000000000004
-0.0034904181957244873,0.07582147419452667,0.00911511480808258,0.49974244832992554,-0.4956938624382019,0.535251796245575,0.4669588506221771,1.5696117877960205,0.060048505663871765,2.1014999999999997
-0.003693312406539917,0.07568323612213135,0.009227834641933441,0.5011178255081177,-0.4942411184310913,0.5363326668739319,0.46578335762023926,1.569611668586731,0.06018046289682388,2.106
-0.0038940981030464172,0.07554212212562561,0.00934360921382904,0.5024322271347046,-0.4928000569343567,0.5373876690864563,0.46467679738998413,1.569611668586731,0.0603129081428051,2.1105
-0.004092484712600708,0.0753985047340393,0.009462118148803711,0.5036837458610535,-0.4913765788078308,0.5384150147438049,0.46363887190818787,1.5696114301681519,0.06044577807188034,2.115
-0.00428839772939682,0.07525263726711273,0.00958305224776268,0.504871666431427,-0.4899752140045166,0.5394138693809509,0.46266794204711914,1.5696114301681519,0.0605790913105011,2.1195000000000004
-0.004481665790081024,0.07510486245155334,0.009706147015094757,0.5059949159622192,-0.48860061168670654,0.5403831005096436,0.46176254749298096,1.5696114301681519,0.06071285903453827,2.1239999999999997
-0.0046721696853637695,0.07495546340942383,0.009831096976995468,0.5070534348487854,-0.4872569441795349,0.5413221716880798,0.4609207510948181,1.5696111917495728,0.060847070068120956,2.1285
-0.004859745502471924,0.07480479776859283,0.00995754823088646,0.5080474019050598,-0.4859476685523987,0.542230486869812,0.4601399898529053,1.5696111917495728,0.06098177656531334,2.133
-0.0050443559885025024,0.07465308904647827,0.010085292160511017,0.508978009223938,-0.4846756160259247,0.5431079864501953,0.45941784977912903,1.5696110725402832,0.06111691892147064,2.1375
-0.005225837230682373,0.07450063526630402,0.01021403819322586,0.5098461508750916,-0.4834434688091278,0.543954610824585,0.4587513208389282,1.5696110725402832,0.061252567917108536,2.1420000000000003
-0.005404144525527954,0.07434776425361633,0.010343480855226517,0.5106536746025085,-0.48225292563438416,0.5447705388069153,0.4581376016139984,1.5696110725402832,0.061388757079839706,2.1464999999999996
-0.005579166114330292,0.07419474422931671,0.010473392903804779,0.5114022493362427,-0.4811057150363922,0.5455561280250549,0.45757362246513367,1.569610834121704,0.06152547895908356,2.151
-0.005750887095928192,0.07404179871082306,0.010603521019220352,0.5120941996574402,-0.4800024926662445,0.5463117361068726,0.4570563733577728,1.569610834121704,0.06166277080774307,2.1555
-0.005919195711612701,0.07388921082019806,0.010733626782894135,0.5127317309379578,-0.4789442718029022,0.5470380187034607,0.45658305287361145,1.5696107149124146,0.06180063262581825,2.16
-0.006084054708480835,0.0737372636795044,0.010863471776247025,0.5133170485496521,-0.4779309928417206,0.5477355122566223,0.45615047216415405,1.5696107149124146,0.061939116567373276,2.1645000000000003
-0.006245464086532593,0.07358613610267639,0.0109928660094738,0.5138533711433411,-0.4769623875617981,0.5484049916267395,0.4557560682296753,1.5696107149124146,0.062078218907117844,2.1689999999999996
-0.006403371691703796,0.07343605160713196,0.011121593415737152,0.5143426656723022,-0.4760383665561676,0.5490474104881287,0.4553968012332916,1.5696104764938354,0.062217969447374344,2.1734999999999998
-0.006557770073413849,0.07328721880912781,0.011249497532844543,0.5147879719734192,-0.4751577079296112,0.549663245677948,0.4550701081752777,1.5696104764938354,0.06235837563872337,2.178
-0.006708651781082153,0.07313983142375946,0.011376377195119858,0.515191912651062,-0.47431984543800354,0.550253689289093,0.454773485660553,1.569610357284546,0.062499478459358215,2.1825
-0.00685601681470871,0.07299405336380005,0.011502087116241455,0.515556812286377,-0.47352364659309387,0.5508193969726562,0.4545044004917145,1.569610357284546,0.06264126300811768,2.1870000000000003
-0.006999865174293518,0.07285007834434509,0.011626478284597397,0.5158856511116028,-0.47276806831359863,0.5513615608215332,0.45426103472709656,1.569610357284546,0.06278374791145325,2.1914999999999996
-0.007140226662158966,0.07270801067352295,0.011749420315027237,0.5161808133125305,-0.4720511734485626,0.5518806576728821,0.4540407061576843,1.5696101188659668,0.06292691826820374,2.1959999999999997
-0.007277101278305054,0.07256804406642914,0.011870760470628738,0.5164444446563721,-0.47137191891670227,0.5523777604103088,0.4538417160511017,1.5696101188659668,0.06307078897953033,2.2005
-0.007410489022731781,0.07243028283119202,0.011990420520305634,0.5166793465614319,-0.47072896361351013,0.5528537631034851,0.453662246465683,1.5696101188659668,0.06321536749601364,2.205
-0.007540516555309296,0.07229483127593994,0.012108303606510162,0.5168874859809875,-0.470120370388031,0.5533097386360168,0.4535004198551178,1.5696098804473877,0.06336063146591187,2.2095000000000002
-0.007667139172554016,0.07216176390647888,0.012224365025758743,0.5170710682868958,-0.46954473853111267,0.5537461042404175,0.45335468649864197,1.5696098804473877,0.0635065957903862,2.2140000000000004
-0.007790409028530121,0.07203122973442078,0.012338411062955856,0.5172321200370789,-0.4690006673336029,0.554163932800293,0.45322367548942566,1.5696098804473877,0.06365321576595306,2.2184999999999997
-0.007910378277301788,0.07190325856208801,0.012450460344552994,0.5173724293708801,-0.4684864282608032,0.5545638799667358,0.4531058967113495,1.5696097612380981,0.06380048394203186,2.223
-0.008027121424674988,0.07177790999412537,0.01256045326590538,0.5174940824508667,-0.46800071001052856,0.5549470782279968,0.45300018787384033,1.5696097612380981,0.06394841521978378,2.2275
-0.008140608668327332,0.07165531814098358,0.012668300420045853,0.5175984501838684,-0.46754205226898193,0.5553135275840759,0.4529053270816803,1.5696097612380981,0.06409691274166107,2.232
-0.008250996470451355,0.07153542339801788,0.012774001806974411,0.5176873803138733,-0.46710875630378723,0.555664598941803,0.4528200030326843,1.569609522819519,0.0642460286617279,2.2365000000000004
-0.008358277380466461,0.07141834497451782,0.012877505272626877,0.5177622437477112,-0.4666997194290161,0.5560007095336914,0.4527437090873718,1.569609522819519,0.06439565867185593,2.2409999999999997
-0.008462518453598022,0.0713040828704834,0.012978825718164444,0.5178244113922119,-0.4663134217262268,0.5563225746154785,0.45267534255981445,1.569609522819519,0.0645458847284317,2.2455
-0.008563786745071411,0.071192666888237,0.013077858835458755,0.5178750157356262,-0.4659488797187805,0.5566306710243225,0.45261403918266296,1.569609522819519,0.0646965354681015,2.25
-0.008662156760692596,0.07108406722545624,0.01317467913031578,0.5179154276847839,-0.46560460329055786,0.5569258332252502,0.4525589644908905,1.5696094036102295,0.0648476704955101,2.2545
-0.00875767320394516,0.0709783136844635,0.013269279152154922,0.5179468393325806,-0.4652794897556305,0.5572084188461304,0.4525095522403717,1.5696094036102295,0.06499926000833511,2.2590000000000003
-0.00885038822889328,0.07087542116641998,0.013361606746912003,0.5179697275161743,-0.464972585439682,0.5574790239334106,0.45246535539627075,1.5696094036102295,0.06515111774206161,2.2634999999999996
-0.00894039124250412,0.07077538967132568,0.013451706618070602,0.5179857611656189,-0.4646829068660736,0.5577381253242493,0.45242539048194885,1.5696094036102295,0.06530340015888214,2.268
-0.009027697145938873,0.07067818939685822,0.013539563864469528,0.5179952383041382,-0.4644092321395874,0.5579863786697388,0.4523894488811493,1.5696091651916504,0.06545591354370117,2.2725
-0.009112462401390076,0.07058379054069519,0.013625230640172958,0.5179991722106934,-0.46415072679519653,0.5582241415977478,0.45235705375671387,1.5696091651916504,0.06560873240232468,2.277
-0.00919465720653534,0.07049217820167542,0.013708699494600296,0.5179983377456665,-0.46390652656555176,0.5584518313407898,0.45232751965522766,1.5696091651916504,0.06576172262430191,2.2815000000000003
-0.00927436351776123,0.07040335237979889,0.013789985328912735,0.517993152141571,-0.463675856590271,0.5586697459220886,0.4523007273674011,1.5696091651916504,0.06591485440731049,2.2859999999999996
-0.009351663291454315,0.07031725347042084,0.013869117945432663,0.5179842710494995,-0.4634578824043274,0.558878481388092,0.45227620005607605,1.5696091651916504,0.06606810539960861,2.2904999999999998
-0.00942663848400116,0.07023388147354126,0.013946156948804855,0.5179724097251892,-0.4632520377635956,0.5590783953666687,0.45225366950035095,1.5696090459823608,0.06622143089771271,2.295
-0.009499326348304749,0.070153146982193,0.014021102339029312,0.5179582238197327,-0.4630572497844696,0.5592699646949768,0.4522327482700348,1.5696090459823608,0.066374771296978,2.2995
-0.00956977903842926,0.07007504999637604,0.014093976467847824,0.5179415345191956,-0.46287330985069275,0.5594532489776611,0.4522133469581604,1.5696090459823608,0.06652805954217911,2.3040000000000003
-0.009638063609600067,0.06999953091144562,0.014164838939905167,0.5179235935211182,-0.46269938349723816,0.5596286654472351,0.4521949291229248,1.5696090459823608,0.06668132543563843,2.3085000000000004
-0.009704239666461945,0.06992657482624054,0.01423371210694313,0.5179039835929871,-0.46253499388694763,0.5597966313362122,0.45217758417129517,1.5696090459823608,0.06683444231748581,2.3129999999999997
-0.009768381714820862,0.06985610723495483,0.014300640672445297,0.5178834795951843,-0.46237942576408386,0.5599573850631714,0.45216095447540283,1.5696090459823608,0.06698739528656006,2.3175
-0.009830497205257416,0.06978809833526611,0.01436563953757286,0.5178623795509338,-0.4622325599193573,0.5601112246513367,0.45214495062828064,1.5696090459823608,0.06714015454053879,2.322
-0.009890705347061157,0.06972245872020721,0.01442878320813179,0.5178408026695251,-0.4620935022830963,0.5602585077285767,0.45212939381599426,1.5696088075637817,0.06729264557361603,2.3265000000000002
-0.009949006140232086,0.06965920329093933,0.014490094035863876,0.5178190469741821,-0.4619620740413666,0.5603992938995361,0.4521140456199646,1.5696088075637817,0.06744486093521118,2.3310000000000004
-0.01000550389289856,0.0695982575416565,0.014549609273672104,0.5177974700927734,-0.4618378281593323,0.5605340003967285,0.4520987868309021,1.5696088075637817,0.06759674102067947,2.3354999999999997
-0.010060220956802368,0.06953957676887512,0.014607343822717667,0.5177760124206543,-0.4617203176021576,0.5606627464294434,0.452083557844162,1.5696088075637817,0.06774827837944031,2.34
-0.010113194584846497,0.06948307156562805,0.014663387089967728,0.5177550911903381,-0.4616093337535858,0.5607858896255493,0.45206835865974426,1.5696088075637817,0.06789935380220413,2.3445
-0.010164499282836914,0.06942874193191528,0.014717739075422287,0.5177347660064697,-0.46150434017181396,0.5609033107757568,0.4520528316497803,1.5696088075637817,0.06804996728897095,2.349
-0.010214187204837799,0.06937649846076965,0.014770474284887314,0.517715334892273,-0.4614050090312958,0.5610156059265137,0.45203715562820435,1.5696088075637817,0.06820017844438553,2.3535000000000004
-0.010262273252010345,0.06932632625102997,0.014821607619524002,0.5176966786384583,-0.4613111913204193,0.5611229538917542,0.45202121138572693,1.5696088075637817,0.06834982335567474,2.3579999999999997
-0.010308854281902313,0.06927813589572906,0.014871206134557724,0.5176789164543152,-0.4612226188182831,0.5612252354621887,0.4520048499107361,1.5696088075637817,0.06849892437458038,2.3625
-0.010353922843933105,0.06923191249370575,0.014919254928827286,0.5176623463630676,-0.46113908290863037,0.5613229274749756,0.4519880414009094,1.5696088075637817,0.06864749640226364,2.367
-0.010397560894489288,0.06918759644031525,0.01496584340929985,0.5176469683647156,-0.46105995774269104,0.56141597032547,0.4519706964492798,1.5696088075637817,0.06879538297653198,2.3715
-0.01043979823589325,0.0691450983285904,0.015011023730039597,0.5176327228546143,-0.46098536252975464,0.5615047812461853,0.4519527554512024,1.5696088075637817,0.06894267350435257,2.3760000000000003
-0.010480664670467377,0.06910446286201477,0.015054773539304733,0.5176199674606323,-0.4609149098396301,0.561589241027832,0.45193418860435486,1.5696088075637817,0.06908929347991943,2.3804999999999996
-0.010520227253437042,0.06906551122665405,0.015097204595804214,0.5176084041595459,-0.46084874868392944,0.5616697072982788,0.45191511511802673,1.5696088075637817,0.0692351832985878,2.385
-0.01055850088596344,0.06902828812599182,0.015138301998376846,0.5175985097885132,-0.4607861638069153,0.5617460608482361,0.4518953859806061,1.5696088075637817,0.06938040256500244,2.3895
-0.010595515370368958,0.0689927488565445,0.01517808809876442,0.5175899863243103,-0.4607272446155548,0.5618187785148621,0.4518747925758362,1.5696088075637817,0.06952487677335739,2.394
-0.010631345212459564,0.06895878911018372,0.015216652303934097,0.5175827145576477,-0.46067196130752563,0.561887800693512,0.4518536329269409,1.5696088075637817,0.06966859102249146,2.3985000000000003
-0.010666005313396454,0.06892639398574829,0.01525401696562767,0.5175772905349731,-0.46061971783638,0.5619531273841858,0.4518316984176636,1.5696088075637817,0.06981151551008224,2.4029999999999996
-0.010699503123760223,0.06889550387859344,0.015290189534425735,0.5175731182098389,-0.4605707824230194,0.562015175819397,0.4518090486526489,1.5696088075637817,0.06995370239019394,2.4074999999999998
-0.010731913149356842,0.06886613368988037,0.015325192362070084,0.5175707936286926,-0.46052494645118713,0.562073826789856,0.451785683631897,1.5696088075637817,0.07009495049715042,2.412
-0.010763272643089294,0.06883817911148071,0.015359144657850266,0.5175697207450867,-0.4604819715023041,0.5621294379234314,0.4517614543437958,1.5696088075637817,0.07023544609546661,2.4165
-0.010793566703796387,0.06881159543991089,0.015391971915960312,0.5175705552101135,-0.4604416787624359,0.5621817111968994,0.45173659920692444,1.5696088075637817,0.07037508487701416,2.4210000000000003
-0.010822869837284088,0.0687863677740097,0.015423756092786789,0.5175728797912598,-0.4604039788246155,0.562231183052063,0.45171090960502625,1.5696090459823608,0.07051388919353485,2.4255000000000004
-0.010851189494132996,0.06876246631145477,0.015454564243555069,0.5175766944885254,-0.460368812084198,0.5622775554656982,0.4516843259334564,1.5696090459823608,0.07065177708864212,2.4299999999999997
-0.010878562927246094,0.06873980164527893,0.01548435166478157,0.5175821781158447,-0.4603361189365387,0.5623212456703186,0.4516569972038269,1.5696090459823608,0.07078878581523895,2.4345
-0.01090501993894577,0.06871837377548218,0.01551320031285286,0.5175893306732178,-0.4603058099746704,0.5623621940612793,0.4516289234161377,1.5696090459823608,0.07092493772506714,2.439
-0.010930582880973816,0.06869816780090332,0.015541139990091324,0.5175977945327759,-0.4602776765823364,0.5624004602432251,0.451600044965744,1.5696090459823608,0.07106015086174011,2.4435000000000002
-0.010955281555652618,0.06867906451225281,0.01556817814707756,0.5176079869270325,-0.4602515995502472,0.5624363422393799,0.45157042145729065,1.5696090459823608,0.07119449973106384,2.4480000000000004
-0.010979130864143372,0.06866110861301422,0.015594329684972763,0.5176198482513428,-0.46022742986679077,0.5624695420265198,0.45153993368148804,1.5696090459823608,0.07132793217897415,2.4524999999999997
-0.011002160608768463,0.06864422559738159,0.015619654208421707,0.5176331400871277,-0.4602054953575134,0.5625004172325134,0.4515087902545929,1.5696090459823608,0.07146039605140686,2.457
-0.01102440059185028,0.06862840056419373,0.015644151717424393,0.5176481604576111,-0.4601851999759674,0.5625289678573608,0.45147669315338135,1.5696090459823608,0.07159199565649033,2.4615
-0.011045873165130615,0.06861360371112823,0.0156678669154644,0.5176643133163452,-0.460166871547699,0.5625552535057068,0.45144394040107727,1.5696091651916504,0.07172258198261261,2.466
-0.011066608130931854,0.06859974563121796,0.015690822154283524,0.5176822543144226,-0.4601501226425171,0.5625793933868408,0.4514104723930359,1.5696091651916504,0.07185228914022446,2.4705000000000004
-0.011086590588092804,0.06858688592910767,0.01571299508213997,0.5177016258239746,-0.4601351022720337,0.5626012682914734,0.45137616991996765,1.5696091651916504,0.0719810277223587,2.4749999999999996
-0.011105887591838837,0.068574920296669,0.015734504908323288,0.517722487449646,-0.4601217210292816,0.5626212358474731,0.45134109258651733,1.5696091651916504,0.07210887968540192,2.4795
-0.011124514043331146,0.06856381893157959,0.01575532928109169,0.5177446603775024,-0.4601099193096161,0.5626392364501953,0.4513053596019745,1.5696091651916504,0.07223575562238693,2.484
-0.011142462491989136,0.0685536116361618,0.015775423496961594,0.517768383026123,-0.46009939908981323,0.5626552104949951,0.4512688219547272,1.5696091651916504,0.07236172258853912,2.4885
-0.011159747838973999,0.06854422390460968,0.01579488441348076,0.517793595790863,-0.4600905478000641,0.5626692771911621,0.4512315094470978,1.5696094036102295,0.07248669862747192,2.4930000000000003
-0.011176429688930511,0.06853562593460083,0.015813734382390976,0.5178200602531433,-0.4600828289985657,0.5626815557479858,0.45119357109069824,1.5696094036102295,0.0726107805967331,2.4974999999999996
-0.011192485690116882,0.06852784752845764,0.015831943601369858,0.5178479552268982,-0.46007654070854187,0.5626920461654663,0.45115500688552856,1.5696094036102295,0.07273388653993607,2.502
-0.01120796799659729,0.06852076947689056,0.015849608927965164,0.5178770422935486,-0.4600715935230255,0.5627008080482483,0.45111551880836487,1.5696094036102295,0.07285614311695099,2.5065
-0.01122286170721054,0.06851446628570557,0.015866640955209732,0.5179077386856079,-0.4600677788257599,0.5627079010009766,0.45107561349868774,1.5696094036102295,0.07297740131616592,2.511
-0.011237196624279022,0.0685088187456131,0.01588314399123192,0.5179395079612732,-0.4600652754306793,0.5627132654190063,0.451034814119339,1.5696094036102295,0.07309772074222565,2.5155000000000003
-0.011251002550125122,0.06850387156009674,0.015899118036031723,0.5179727077484131,-0.46006378531455994,0.562717080116272,0.4509934186935425,1.569609522819519,0.07321716845035553,2.5199999999999996
-0.011264264583587646,0.0684995949268341,0.015914548188447952,0.5180070400238037,-0.4600633978843689,0.5627195835113525,0.45095139741897583,1.569609522819519,0.07333561033010483,2.5244999999999997
-0.011277027428150177,0.06849592924118042,0.01592949405312538,0.5180427432060242,-0.4600641429424286,0.5627202987670898,0.45090869069099426,1.569609522819519,0.07345318794250488,2.529
-0.011289283633232117,0.06849285960197449,0.015943970531225204,0.5180795788764954,-0.4600658416748047,0.5627196431159973,0.4508654475212097,1.569609522819519,0.07356985658407211,2.5335
-0.01130104809999466,0.0684904158115387,0.01595795527100563,0.5181177258491516,-0.4600684940814972,0.5627175569534302,0.45082148909568787,1.569609522819519,0.07368557900190353,2.5380000000000003
-0.011312350630760193,0.06848853826522827,0.015971463173627853,0.5181570649147034,-0.46007218956947327,0.5627140998840332,0.4507769048213959,1.5696097612380981,0.0738004669547081,2.5425000000000004
-0.011323213577270508,0.06848718225955963,0.01598455384373665,0.5181974768638611,-0.46007677912712097,0.5627092719078064,0.45073166489601135,1.5696097612380981,0.07391440123319626,2.5469999999999997
-0.01133362203836441,0.06848634779453278,0.015997212380170822,0.5182390809059143,-0.4600822627544403,0.5627030730247498,0.45068588852882385,1.5696097612380981,0.07402744144201279,2.5515
-0.0113435760140419,0.0684860348701477,0.01600947603583336,0.5182817578315735,-0.4600887596607208,0.5626956224441528,0.4506394565105438,1.5696097612380981,0.07413965463638306,2.556
-0.011353112757205963,0.06848624348640442,0.01602131500840187,0.5183255076408386,-0.46009576320648193,0.56268709897995,0.45059263706207275,1.5696097612380981,0.07425089925527573,2.5605
-0.011362269520759583,0.06848688423633575,0.01603279635310173,0.5183704495429993,-0.4601038098335266,0.5626772046089172,0.45054513216018677,1.5696098804473877,0.07436131685972214,2.5650000000000004
-0.01137099415063858,0.06848800182342529,0.01604389026761055,0.5184165239334106,-0.460112601518631,0.5626660585403442,0.450497031211853,1.5696098804473877,0.0744708999991417,2.5694999999999997
-0.011379338800907135,0.06848956644535065,0.01605459675192833,0.5184634327888489,-0.46012216806411743,0.5626538991928101,0.45044851303100586,1.5696098804473877,0.07457957416772842,2.574
-0.01138731837272644,0.06849153339862823,0.016064997762441635,0.5185114741325378,-0.4601324498653412,0.5626406073570251,0.45039939880371094,1.5696098804473877,0.07468738406896591,2.5785
-0.0113949254155159,0.06849393248558044,0.016075026243925095,0.5185604691505432,-0.46014347672462463,0.5626262426376343,0.4503496289253235,1.5696101188659668,0.07479444146156311,2.583
-0.011402182281017303,0.0684967190027237,0.016084734350442886,0.5186105370521545,-0.4601551294326782,0.5626106858253479,0.45029956102371216,1.5696101188659668,0.07490057498216629,2.5875000000000004
-0.011409081518650055,0.06849989295005798,0.016094129532575607,0.5186614990234375,-0.46016743779182434,0.5625942349433899,0.4502488076686859,1.5696101188659668,0.0750058963894844,2.5919999999999996
-0.011415630578994751,0.06850340962409973,0.01610322669148445,0.5187134742736816,-0.4601803719997406,0.5625767111778259,0.4501977264881134,1.5696101188659668,0.07511036098003387,2.5965
-0.011421874165534973,0.06850731372833252,0.01611201837658882,0.5187662839889526,-0.46019402146339417,0.562558114528656,0.4501459300518036,1.5696101188659668,0.07521405816078186,2.601
-0.011427797377109528,0.06851153075695038,0.016120534390211105,0.5188201665878296,-0.4602081775665283,0.5625385642051697,0.45009392499923706,1.569610357284546,0.07531694322824478,2.6055
-0.01143338531255722,0.0685160756111145,0.016128767281770706,0.5188748240470886,-0.46022284030914307,0.5625180602073669,0.4500412344932556,1.569610357284546,0.07541895657777786,2.6100000000000003
-0.011438705027103424,0.0685209333896637,0.01613675430417061,0.518930196762085,-0.4602383077144623,0.5624967813491821,0.4499882161617279,1.569610357284546,0.07552023231983185,2.6144999999999996
-0.01144368201494217,0.06852613389492035,0.01614442840218544,0.5189866423606873,-0.46025413274765015,0.5624745488166809,0.4499347507953644,1.569610357284546,0.07562074810266495,2.6189999999999998
-0.011448413133621216,0.06853154301643372,0.01615191623568535,0.5190438628196716,-0.4602707028388977,0.5624514222145081,0.44988083839416504,1.5696104764938354,0.0757204070687294,2.6235
-0.011452846229076385,0.06853729486465454,0.016159120947122574,0.5191020369529724,-0.4602877199649811,0.5624274611473083,0.44982635974884033,1.5696104764938354,0.07581934332847595,2.628
-0.011457011103630066,0.06854328513145447,0.016166094690561295,0.5191610455513,-0.46030497550964355,0.562402606010437,0.4497716724872589,1.5696104764938354,0.07591749727725983,2.6325000000000003
-0.011460915207862854,0.06854954361915588,0.0161728672683239,0.5192205905914307,-0.4603230059146881,0.5623770952224731,0.44971656799316406,1.5696104764938354,0.0760149210691452,2.6369999999999996
-0.01146455854177475,0.0685560405254364,0.016179408878087997,0.5192810893058777,-0.4603414535522461,0.5623505711555481,0.44966086745262146,1.5696104764938354,0.07611154019832611,2.6414999999999997
-0.011467941105365753,0.06856276094913483,0.01618574932217598,0.5193421244621277,-0.4603603780269623,0.5623233318328857,0.4496048390865326,1.5696107149124146,0.07620744407176971,2.646
-0.011471077799797058,0.06856974959373474,0.01619185134768486,0.5194041132926941,-0.46037960052490234,0.5622954368591309,0.4495485723018646,1.5696107149124146,0.07630264759063721,2.6505
-0.011473983526229858,0.06857693195343018,0.01619778946042061,0.5194670557975769,-0.4603992700576782,0.5622667074203491,0.4494917690753937,1.5696107149124146,0.07639708369970322,2.6550000000000002
-0.01147664338350296,0.06858432292938232,0.016203518956899643,0.5195302963256836,-0.4604194164276123,0.5622372627258301,0.4494346082210541,1.5696107149124146,0.07649077475070953,2.6595000000000004
-0.011479094624519348,0.06859192252159119,0.016209084540605545,0.5195946097373962,-0.4604399800300598,0.562207043170929,0.4493770897388458,1.5696107149124146,0.07658379524946213,2.6639999999999997
-0.011481314897537231,0.06859970092773438,0.01621444895863533,0.5196592807769775,-0.46046096086502075,0.5621762871742249,0.4493192732334137,1.569610834121704,0.07667612284421921,2.6685
-0.01148330420255661,0.06860768795013428,0.016219671815633774,0.5197248458862305,-0.46048223972320557,0.5621447563171387,0.4492611885070801,1.569610834121704,0.07676772028207779,2.673
-0.011485114693641663,0.06861579418182373,0.016224723309278488,0.5197910666465759,-0.4605039358139038,0.56211256980896,0.44920259714126587,1.569610834121704,0.07685865461826324,2.6775
-0.011486701667308807,0.06862413883209229,0.016229581087827682,0.5198577046394348,-0.46052590012550354,0.5620797872543335,0.4491438567638397,1.569610834121704,0.07694888114929199,2.6820000000000004
-0.011488087475299835,0.06863260269165039,0.016234319657087326,0.5199251174926758,-0.46054840087890625,0.5620463490486145,0.44908466935157776,1.5696110725402832,0.07703839987516403,2.6864999999999997
-0.011489294469356537,0.06864120066165924,0.016238916665315628,0.5199931263923645,-0.4605710804462433,0.5620123147964478,0.4490252733230591,1.5696110725402832,0.07712731510400772,2.691
-0.011490292847156525,0.06864997744560242,0.016243334859609604,0.5200619101524353,-0.46059414744377136,0.5619775056838989,0.4489653706550598,1.5696110725402832,0.0772155225276947,2.6955
-0.01149110496044159,0.06865890324115753,0.016247618943452835,0.5201311111450195,-0.46061745285987854,0.5619423389434814,0.448905348777771,1.5696110725402832,0.07730311155319214,2.7
-0.011491775512695312,0.06866790354251862,0.01625179871916771,0.5202010273933411,-0.4606410562992096,0.5619064569473267,0.4488449990749359,1.5696110725402832,0.07738998532295227,2.7045000000000003
-0.011492222547531128,0.06867708265781403,0.016255829483270645,0.520271360874176,-0.46066510677337646,0.5618700385093689,0.4487842619419098,1.5696111917495728,0.07747627049684525,2.7089999999999996
-0.011492535471916199,0.0686863362789154,0.01625976338982582,0.5203424692153931,-0.4606892466545105,0.5618330836296082,0.4487234354019165,1.5696111917495728,0.07756194472312927,2.7135
-0.01149265468120575,0.06869576871395111,0.016263525933027267,0.5204139947891235,-0.4607137143611908,0.5617956519126892,0.44866228103637695,1.5696111917495728,0.07764691114425659,2.718
-0.011492632329463959,0.0687052458524704,0.016267213970422745,0.520486056804657,-0.46073856949806213,0.5617576241493225,0.44860073924064636,1.5696111917495728,0.07773130387067795,2.7225
-0.011492431163787842,0.06871485710144043,0.016270767897367477,0.5205586552619934,-0.4607636034488678,0.5617191195487976,0.44853919744491577,1.5696111917495728,0.07781510800123215,2.7270000000000003
-0.011492103338241577,0.06872455775737762,0.016274232417345047,0.5206316113471985,-0.4607889652252197,0.5616800785064697,0.4484771192073822,1.5696114301681519,0.0778982937335968,2.7314999999999996
-0.01149161159992218,0.06873434782028198,0.016277577728033066,0.5207053422927856,-0.46081453561782837,0.5616405606269836,0.4484148323535919,1.5696114301681519,0.07798083871603012,2.7359999999999998
-0.011490955948829651,0.0687442272901535,0.01628083363175392,0.5207793712615967,-0.46084022521972656,0.5616005063056946,0.4483524560928345,1.5696114301681519,0.07806277275085449,2.7405
-0.01149018108844757,0.068754181265831,0.016284000128507614,0.5208539962768555,-0.46086621284484863,0.5615600943565369,0.44828981161117554,1.5696114301681519,0.07814417779445648,2.745
-0.011489257216453552,0.06876423954963684,0.016287032514810562,0.5209289193153381,-0.46089237928390503,0.5615190863609314,0.4482268691062927,1.5696114301681519,0.07822491973638535,2.7495000000000003
-0.011488176882266998,0.06877432763576508,0.016290027648210526,0.5210044384002686,-0.46091893315315247,0.5614777207374573,0.448163777589798,1.569611668586731,0.0783051922917366,2.7539999999999996
-0.011486999690532684,0.06878452003002167,0.016292911022901535,0.521080493927002,-0.4609455466270447,0.561435878276825,0.44810041785240173,1.569611668586731,0.07838482409715652,2.7584999999999997
-0.011485666036605835,0.06879475712776184,0.016295719891786575,0.5211567878723145,-0.46097245812416077,0.561393678188324,0.44803696870803833,1.569611668586731,0.07846392691135406,2.763
-0.011484213173389435,0.06880508363246918,0.016298439353704453,0.5212337374687195,-0.46099942922592163,0.5613508820533752,0.44797319173812866,1.569611668586731,0.07854241132736206,2.7675
-0.01148264855146408,0.06881541013717651,0.016301099210977554,0.5213108658790588,-0.461026668548584,0.5613079071044922,0.4479092061519623,1.569611668586731,0.07862035185098648,2.7720000000000002
-0.011480957269668579,0.06882581114768982,0.016303669661283493,0.5213885307312012,-0.46105414628982544,0.5612643361091614,0.44784513115882874,1.569611668586731,0.0786978006362915,2.7765000000000004
-0.011479146778583527,0.0688362568616867,0.01630617305636406,0.5214666724205017,-0.46108177304267883,0.5612204670906067,0.44778087735176086,1.5696117877960205,0.07877470552921295,2.7809999999999997
-0.01147722452878952,0.06884676218032837,0.01630859449505806,0.5215451121330261,-0.46110954880714417,0.5611762404441833,0.44771644473075867,1.5696117877960205,0.07885101437568665,2.7855
-0.011475197970867157,0.06885729730129242,0.016310978680849075,0.5216240286827087,-0.46113744378089905,0.561131477355957,0.4476517140865326,1.5696117877960205,0.07892685383558273,2.79
-0.011473044753074646,0.06886787712574005,0.01631328836083412,0.5217031836509705,-0.46116548776626587,0.5610864758491516,0.44758686423301697,1.5696117877960205,0.07900212705135345,2.7945
-0.011470794677734375,0.06887847185134888,0.016315538436174393,0.5217826962471008,-0.46119368076324463,0.5610411167144775,0.44752201437950134,1.5696117877960205,0.07907693088054657,2.7990000000000004
-0.011468455195426941,0.06888909637928009,0.01631775125861168,0.5218625664710999,-0.4612221121788025,0.5609953999519348,0.44745686650276184,1.5696120262145996,0.07915117591619492,2.8034999999999997
-0.011465989053249359,0.06889976561069489,0.016319867223501205,0.5219429731369019,-0.4612506330013275,0.5609493851661682,0.4473916292190552,1.5696120262145996,0.07922489941120148,2.808
-0.011463455855846405,0.06891046464443207,0.016321945935487747,0.5220234990119934,-0.46127933263778687,0.5609028935432434,0.4473262131214142,1.5696120262145996,0.07929812371730804,2.8125
-0.01146078109741211,0.06892119348049164,0.016323979943990707,0.5221045017242432,-0.4613080620765686,0.5608561038970947,0.44726061820983887,1.5696120262145996,0.079370878636837,2.817
-0.011458054184913635,0.06893190741539001,0.016325969249010086,0.522185742855072,-0.46133700013160706,0.5608090758323669,0.447194904088974,1.5696120262145996,0.0794430822134018,2.8215000000000003
-0.011455215513706207,0.06894262135028839,0.016327928751707077,0.5222673416137695,-0.46136608719825745,0.5607616901397705,0.44712913036346436,1.5696120262145996,0.07951484620571136,2.8259999999999996
-0.011452317237854004,0.06895337998867035,0.016329806298017502,0.5223492383956909,-0.46139538288116455,0.5607139468193054,0.4470632076263428,1.5696120262145996,0.07958613336086273,2.8305
-0.011449292302131653,0.06896418333053589,0.016331639140844345,0.522431492805481,-0.4614245593547821,0.5606659650802612,0.44699716567993164,1.5696121454238892,0.07965690642595291,2.835
-0.01144622266292572,0.06897492706775665,0.016333449631929398,0.5225139856338501,-0.461453914642334,0.5606176853179932,0.4469309151172638,1.5696121454238892,0.07972720265388489,2.8395
-0.011443033814430237,0.068985715508461,0.016335222870111465,0.5225967764854431,-0.4614834487438202,0.560569167137146,0.44686460494995117,1.5696121454238892,0.07979708164930344,2.8440000000000003
-0.011439777910709381,0.06899650394916534,0.01633692905306816,0.5226797461509705,-0.4615130126476288,0.5605202913284302,0.4467982351779938,1.5696121454238892,0.07986646145582199,2.8484999999999996
-0.01143646240234375,0.0690072774887085,0.016338642686605453,0.522763192653656,-0.4615427553653717,0.5604710578918457,0.44673171639442444,1.5696121454238892,0.07993540167808533,2.8529999999999998
-0.011433064937591553,0.06901803612709045,0.01634032651782036,0.5228466391563416,-0.4615724980831146,0.5604216456413269,0.4466651678085327,1.5696121454238892,0.08000381290912628,2.8575
-0.011429563164710999,0.0690288245677948,0.016341935843229294,0.5229304432868958,-0.46160241961479187,0.5603721141815186,0.4465984106063843,1.5696121454238892,0.0800718441605568,2.862
-0.011426031589508057,0.06903959810733795,0.016343537718057632,0.5230146050453186,-0.46163222193717957,0.560322105884552,0.4465316832065582,1.5696121454238892,0.0801393985748291,2.8665000000000003
-0.011422395706176758,0.06905035674571991,0.016345124691724777,0.523098886013031,-0.46166232228279114,0.5602719187736511,0.4464648365974426,1.5696123838424683,0.08020654320716858,2.8710000000000004
-0.01141870766878128,0.06906110048294067,0.01634666696190834,0.5231834650039673,-0.4616924524307251,0.5602214336395264,0.4463977813720703,1.5696123838424683,0.08027323335409164,2.8754999999999997
-0.011414945125579834,0.06907185912132263,0.016348164528608322,0.5232682228088379,-0.46172261238098145,0.5601707696914673,0.44633087515830994,1.5696123838424683,0.0803394615650177,2.88
-0.011411137878894806,0.0690825879573822,0.016349654644727707,0.5233531594276428,-0.4617529511451721,0.5601199269294739,0.44626379013061523,1.5696123838424683,0.08040530979633331,2.8845
-0.011407241225242615,0.06909330189228058,0.01635114476084709,0.5234384536743164,-0.46178320050239563,0.5600687265396118,0.4461964964866638,1.5696123838424683,0.08047066628932953,2.8890000000000002
-0.011403299868106842,0.06910398602485657,0.0163525752723217,0.5235239267349243,-0.4618135988712311,0.5600174069404602,0.44612938165664673,1.5696123838424683,0.08053559809923172,2.8935000000000004
-0.011399298906326294,0.06911465525627136,0.016354020684957504,0.5236095190048218,-0.46184396743774414,0.5599657893180847,0.44606199860572815,1.5696123838424683,0.08060021698474884,2.8979999999999997
-0.01139521598815918,0.06912535429000854,0.016355406492948532,0.5236955285072327,-0.4618745744228363,0.5599139928817749,0.44599470496177673,1.5696123838424683,0.08066430687904358,2.9025
-0.01139109581708908,0.06913597881793976,0.01635681465268135,0.5237814784049988,-0.4619051218032837,0.5598620176315308,0.4459272623062134,1.5696123838424683,0.08072803169488907,2.907
-0.011386916041374207,0.06914661824703217,0.016358185559511185,0.5238677263259888,-0.4619356095790863,0.5598098039627075,0.44585981965065,1.5696125030517578,0.08079139143228531,2.9115
-0.01138269156217575,0.06915716826915741,0.016359541565179825,0.5239540338516235,-0.461966335773468,0.5597574710845947,0.4457923471927643,1.5696125030517578,0.08085426688194275,2.9160000000000004
-0.011378422379493713,0.06916773319244385,0.016360897570848465,0.5240407586097717,-0.46199697256088257,0.5597048997879028,0.44572481513023376,1.5696125030517578,0.08091672509908676,2.9204999999999997
-0.01137407124042511,0.06917829811573029,0.016362223774194717,0.5241273045539856,-0.4620278775691986,0.5596520900726318,0.44565725326538086,1.5696125030517578,0.08097892999649048,2.925
-0.011369675397872925,0.06918883323669434,0.016363512724637985,0.5242142677307129,-0.46205857396125793,0.5595991611480713,0.44558966159820557,1.5696125030517578,0.08104061335325241,2.9295
-0.011365257203578949,0.06919930875301361,0.01636483147740364,0.524301290512085,-0.4620893895626068,0.5595459938049316,0.4455220103263855,1.5696125030517578,0.08110198378562927,2.934
-0.011360764503479004,0.06920976936817169,0.01636612042784691,0.5243884325027466,-0.4621201753616333,0.5594927072525024,0.44545429944992065,1.5696125030517578,0.08116291463375092,2.9385000000000003
-0.011356249451637268,0.06922020018100739,0.01636740192770958,0.5244759321212769,-0.46215105056762695,0.5594391822814941,0.4453866183757782,1.5696125030517578,0.0812235176563263,2.9429999999999996
-0.011351659893989563,0.06923055648803711,0.01636870577931404,0.5245633721351624,-0.462181955575943,0.5593854188919067,0.4453190267086029,1.5696125030517578,0.08128369599580765,2.9475
-0.011347055435180664,0.06924094259738922,0.01636994257569313,0.5246509909629822,-0.4622128903865814,0.5593317747116089,0.44525110721588135,1.5696125030517578,0.08134353160858154,2.952
-0.01134239137172699,0.06925126910209656,0.01637120172381401,0.5247387290000916,-0.4622439444065094,0.5592778325080872,0.4451833963394165,1.5696125030517578,0.0814029723405838,2.9565
-0.01133769005537033,0.06926153600215912,0.016372468322515488,0.5248265862464905,-0.46227478981018066,0.5592235922813416,0.44511568546295166,1.5696125030517578,0.08146202564239502,2.9610000000000003
-0.011332958936691284,0.06927181780338287,0.016373712569475174,0.5249146223068237,-0.46230578422546387,0.5591694116592407,0.44504788517951965,1.5696125030517578,0.08152073621749878,2.9654999999999996
-0.011328175663948059,0.06928201019763947,0.016374949365854263,0.5250027179718018,-0.4623366594314575,0.559114933013916,0.44498011469841003,1.5696125030517578,0.08157911896705627,2.9699999999999998
-0.01132335513830185,0.06929220259189606,0.01637619361281395,0.5250909328460693,-0.4623677730560303,0.5590603947639465,0.4449123740196228,1.5696125030517578,0.08163711428642273,2.9745
-0.011318504810333252,0.06930235028266907,0.016377437859773636,0.5251793265342712,-0.46239879727363586,0.5590057969093323,0.4448445737361908,1.5696125030517578,0.08169474452733994,2.979
-0.011313624680042267,0.0693124383687973,0.01637866720557213,0.5252676606178284,-0.46242982149124146,0.5589509606361389,0.44477683305740356,1.5696125030517578,0.08175205439329147,2.9835000000000003
-0.0113086998462677,0.06932249665260315,0.016379911452531815,0.5253562331199646,-0.46246084570884705,0.558896005153656,0.44470903277397156,1.5696125030517578,0.08180896192789078,2.9880000000000004
-0.011303737759590149,0.06933251023292542,0.01638113334774971,0.525444746017456,-0.4624919593334198,0.5588408708572388,0.4446411728858948,1.569612741470337,0.0818655788898468,2.9924999999999997
-0.01129874587059021,0.06934252381324768,0.01638234779238701,0.5255334973335266,-0.4625229835510254,0.5587856769561768,0.4445735216140747,1.569612741470337,0.08192179352045059,2.997
-0.011293739080429077,0.06935244798660278,0.016383562237024307,0.5256221890449524,-0.4625539481639862,0.5587303042411804,0.4445057809352875,1.569612741470337,0.0819777250289917,3.0015
-0.011288680136203766,0.0693623423576355,0.016384821385145187,0.5257113575935364,-0.4625850319862366,0.5586749315261841,0.44443801045417786,1.569612741470337,0.08203329890966415,3.0060000000000002
-0.011283598840236664,0.06937217712402344,0.01638605073094368,0.5258001685142517,-0.46261611580848694,0.5586193799972534,0.4443703591823578,1.569612741470337,0.08208858221769333,3.0105000000000004
-0.011278495192527771,0.06938199698925018,0.016387272626161575,0.5258890390396118,-0.46264705061912537,0.558563768863678,0.4443027377128601,1.569612741470337,0.08214341104030609,3.0149999999999997
-0.01127336174249649,0.06939174234867096,0.01638852432370186,0.5259782075881958,-0.46267810463905334,0.558508038520813,0.44423508644104004,1.569612741470337,0.08219799399375916,3.0195
-0.011268191039562225,0.06940148770809174,0.01638973131775856,0.5260673761367798,-0.4627090096473694,0.5584520697593689,0.4441673457622528,1.569612741470337,0.08225227892398834,3.024
-0.011263012886047363,0.06941112875938416,0.01639101281762123,0.5261564254760742,-0.46274012327194214,0.5583962202072144,0.4440998136997223,1.569612741470337,0.0823061615228653,3.0285
-0.01125779002904892,0.06942074000835419,0.016392257064580917,0.5262457728385925,-0.46277108788490295,0.5583401322364807,0.4440322518348694,1.569612741470337,0.08235977590084076,3.0330000000000004
-0.011252544820308685,0.06943035125732422,0.016393501311540604,0.5263350009918213,-0.46280208230018616,0.5582839250564575,0.4439646601676941,1.569612741470337,0.08241308480501175,3.0374999999999996
-0.011247284710407257,0.06943987309932709,0.01639474555850029,0.5264244079589844,-0.4628329873085022,0.5582278370857239,0.4438972771167755,1.569612741470337,0.0824660137295723,3.042
-0.011242009699344635,0.06944933533668518,0.016396019607782364,0.5265138149261475,-0.46286389231681824,0.5581714510917664,0.4438296854496002,1.569612741470337,0.08251869678497314,3.0465
-0.011236704885959625,0.06945878267288208,0.016397271305322647,0.5266030430793762,-0.46289485692977905,0.5581151247024536,0.44376224279403687,1.5696125030517578,0.08257102221250534,3.051
-0.011231377720832825,0.0694681704044342,0.016398552805185318,0.5266926884651184,-0.4629257619380951,0.5580586194992065,0.44369491934776306,1.5696125030517578,0.08262310177087784,3.0555000000000003
-0.011226028203964233,0.06947751343250275,0.016399841755628586,0.5267820954322815,-0.4629565477371216,0.5580019950866699,0.44362759590148926,1.5696125030517578,0.0826747864484787,3.0599999999999996
-0.011220648884773254,0.06948681175708771,0.016401108354330063,0.5268716216087341,-0.4629874527454376,0.5579454302787781,0.443560391664505,1.5696125030517578,0.08272624760866165,3.0645
-0.011215262115001678,0.0694960504770279,0.01640239730477333,0.5269611477851868,-0.4630183279514313,0.5578886866569519,0.4434930682182312,1.5696125030517578,0.08277734369039536,3.069
-0.011209860444068909,0.0695052295923233,0.016403716057538986,0.5270506143569946,-0.46304914355278015,0.5578320026397705,0.44342589378356934,1.5696125030517578,0.08282822370529175,3.0735
-0.011204443871974945,0.06951437890529633,0.016405005007982254,0.527140200138092,-0.4630798101425171,0.5577751398086548,0.44335880875587463,1.5696125030517578,0.0828787237405777,3.0780000000000003
-0.01119900494813919,0.06952346861362457,0.016406338661909103,0.5272297859191895,-0.46311065554618835,0.5577182769775391,0.44329169392585754,1.5696125030517578,0.08292894065380096,3.0824999999999996
-0.011193551123142242,0.06953249871730804,0.016407672315835953,0.5273195505142212,-0.4631413221359253,0.5576613545417786,0.4432247579097748,1.5696125030517578,0.08297893404960632,3.0869999999999997
-0.01118806004524231,0.06954148411750793,0.01640898361802101,0.527409017086029,-0.46317195892333984,0.5576043128967285,0.44315776228904724,1.5696125030517578,0.08302854001522064,3.0915
-0.011182598769664764,0.06955042481422424,0.016410361975431442,0.5274986028671265,-0.46320265531539917,0.5575472712516785,0.44309088587760925,1.5696125030517578,0.08307792246341705,3.096
-0.01117708534002304,0.06955930590629578,0.016411710530519485,0.5275883078575134,-0.4632333219051361,0.5574901103973389,0.4430240988731384,1.5696125030517578,0.08312701433897018,3.1005000000000003
-0.011171557009220123,0.06956814229488373,0.01641305908560753,0.5276778340339661,-0.46326375007629395,0.5574329495429993,0.4429572522640228,1.5696125030517578,0.08317577838897705,3.1050000000000004
-0.011166036128997803,0.0695769190788269,0.016414444893598557,0.5277674794197083,-0.46329423785209656,0.5573757886886597,0.44289058446884155,1.5696125030517578,0.083224356174469,3.1094999999999997
-0.011160492897033691,0.0695856511592865,0.016415823251008987,0.5278570652008057,-0.46332475543022156,0.5573185682296753,0.4428240954875946,1.5696125030517578,0.08327262103557587,3.114
-0.011154934763908386,0.06959432363510132,0.016417238861322403,0.5279466509819031,-0.46335533261299133,0.5572612881660461,0.4427575469017029,1.5696125030517578,0.08332058042287827,3.1185
-0.011149376630783081,0.06960295140743256,0.01641865447163582,0.5280361771583557,-0.4633857011795044,0.5572038888931274,0.442690908908844,1.5696125030517578,0.08336823433637619,3.123
-0.011143803596496582,0.06961150467395782,0.01642005518078804,0.5281257033348083,-0.46341603994369507,0.5571465492248535,0.44262459874153137,1.5696123838424683,0.08341566473245621,3.1275000000000004
-0.011138230562210083,0.06962001323699951,0.016421515494585037,0.5282151699066162,-0.46344640851020813,0.5570892095565796,0.44255825877189636,1.5696123838424683,0.08346282690763474,3.1319999999999997
-0.011132612824440002,0.0696285218000412,0.01642291620373726,0.5283047556877136,-0.46347668766975403,0.5570317506790161,0.4424920976161957,1.5696123838424683,0.08350961655378342,3.1365
-0.011127017438411713,0.06963691115379333,0.01642439141869545,0.5283941626548767,-0.46350693702697754,0.5569742918014526,0.442425936460495,1.5696123838424683,0.08355629444122314,3.141
-0.011121399700641632,0.06964527070522308,0.01642586663365364,0.5284836888313293,-0.4635370671749115,0.5569168329238892,0.44235992431640625,1.5696123838424683,0.0836026668548584,3.1455
-0.011115767061710358,0.06965357065200806,0.01642734184861183,0.5285729765892029,-0.4635670483112335,0.5568592548370361,0.44229382276535034,1.5696123838424683,0.08364878594875336,3.1500000000000004
-0.011110149323940277,0.06966184079647064,0.01642882451415062,0.5286622643470764,-0.4635974168777466,0.5568016171455383,0.44222787022590637,1.5696123838424683,0.08369457721710205,3.1544999999999996
-0.011104486882686615,0.06967008113861084,0.016430307179689407,0.5287517309188843,-0.46362727880477905,0.5567442178726196,0.44216200709342957,1.5696123838424683,0.08374015986919403,3.159
-0.011098861694335938,0.06967818737030029,0.016431864351034164,0.528840959072113,-0.4636572599411011,0.5566865801811218,0.4420962929725647,1.5696123838424683,0.08378550410270691,3.1635
-0.011093206703662872,0.06968627870082855,0.016433406621217728,0.5289302468299866,-0.4636872112751007,0.5566290616989136,0.442030668258667,1.5696121454238892,0.08383049070835114,3.168
-0.01108754426240921,0.06969434022903442,0.016434919089078903,0.529019296169281,-0.46371713280677795,0.5565714836120605,0.4419651925563812,1.5696121454238892,0.083875373005867,3.1725000000000003
-0.011081874370574951,0.06970231235027313,0.01643649861216545,0.5291086435317993,-0.46374690532684326,0.5565138459205627,0.4418996274471283,1.5696121454238892,0.08391988277435303,3.1769999999999996
-0.011076219379901886,0.06971023976802826,0.016438063234090805,0.5291974544525146,-0.4637768566608429,0.5564562082290649,0.4418342709541321,1.5696121454238892,0.08396416902542114,3.1814999999999998
-0.011070534586906433,0.06971810758113861,0.016439657658338547,0.5292866230010986,-0.4638065695762634,0.5563985705375671,0.4417690336704254,1.5696121454238892,0.08400825411081314,3.186
-0.011064872145652771,0.06972594559192657,0.01644125208258629,0.5293757319450378,-0.46383610367774963,0.5563408136367798,0.44170379638671875,1.5696121454238892,0.08405210077762604,3.1905
-0.011059187352657318,0.06973372399806976,0.016442883759737015,0.5294646620750427,-0.4638657569885254,0.5562832355499268,0.44163867831230164,1.5696120262145996,0.08409562706947327,3.1950000000000003
-0.011053495109081268,0.06974144279956818,0.01644449308514595,0.5295535326004028,-0.4638952910900116,0.556225597858429,0.44157370924949646,1.5696120262145996,0.08413901180028915,3.1994999999999996
-0.011047795414924622,0.06974911689758301,0.01644613966345787,0.5296421647071838,-0.4639248549938202,0.5561678409576416,0.44150882959365845,1.5696120262145996,0.08418212831020355,3.2039999999999997
-0.011042118072509766,0.06975673139095306,0.01644780859351158,0.5297309756278992,-0.46395429968833923,0.5561102628707886,0.44144406914711,1.5696120262145996,0.0842248871922493,3.2085
-0.011036418378353119,0.06976430118083954,0.0164494626224041,0.5298197269439697,-0.4639836251735687,0.556052565574646,0.4413793385028839,1.5696120262145996,0.0842675194144249,3.213
-0.011030741035938263,0.06977176666259766,0.01645117625594139,0.5299084186553955,-0.464013010263443,0.5559949278831482,0.44131478667259216,1.5696120262145996,0.08430996537208557,3.2175000000000002
-0.011025041341781616,0.06977926194667816,0.01645287498831749,0.5299969911575317,-0.4640422463417053,0.5559372305870056,0.4412502646446228,1.5696117877960205,0.0843520537018776,3.2220000000000004
-0.01101934164762497,0.06978665292263031,0.01645456627011299,0.5300852656364441,-0.4640713632106781,0.5558796525001526,0.44118592143058777,1.5696117877960205,0.08439400792121887,3.2264999999999997
-0.011013641953468323,0.06979399919509888,0.016456302255392075,0.5301737189292908,-0.46410059928894043,0.5558220148086548,0.4411216974258423,1.5696117877960205,0.08443566411733627,3.231
-0.011007942259311676,0.06980127096176147,0.016458068042993546,0.5302620530128479,-0.4641296863555908,0.5557644367218018,0.4410575032234192,1.5696117877960205,0.08447717130184174,3.2355
-0.01100224256515503,0.06980851292610168,0.016459818929433823,0.5303502678871155,-0.4641585648059845,0.555706799030304,0.4409934878349304,1.5696117877960205,0.08451839536428452,3.24
-0.010996527969837189,0.06981571018695831,0.016461599618196487,0.5304384231567383,-0.4641876518726349,0.5556492209434509,0.4409295618534088,1.569611668586731,0.08455940335988998,3.2445000000000004
-0.010990835726261139,0.06982284784317017,0.01646338775753975,0.5305266380310059,-0.4642164409160614,0.5555915832519531,0.44086572527885437,1.569611668586731,0.08460015803575516,3.2489999999999997
-0.010985128581523895,0.06982994079589844,0.0164651982486248,0.5306145548820496,-0.46424534916877747,0.5555340647697449,0.4408020079135895,1.569611668586731,0.08464068174362183,3.2535
-0.010979443788528442,0.06983695924282074,0.01646701619029045,0.5307024717330933,-0.4642740488052368,0.5554764866828918,0.44073837995529175,1.569611668586731,0.08468104898929596,3.258
-0.010973751544952393,0.06984396278858185,0.016468826681375504,0.5307902097702026,-0.4643027186393738,0.5554189682006836,0.44067487120628357,1.569611668586731,0.08472112566232681,3.2625
-0.01096806675195694,0.0698508620262146,0.01647070422768593,0.530877947807312,-0.46433135867118835,0.5553616285324097,0.4406116306781769,1.5696114301681519,0.08476106077432632,3.2670000000000003
-0.010962367057800293,0.06985771656036377,0.01647258922457695,0.5309655666351318,-0.4643598198890686,0.555304229259491,0.4405483305454254,1.5696114301681519,0.08480076491832733,3.2714999999999996
-0.010956674814224243,0.06986455619335175,0.016474474221467972,0.5310531854629517,-0.4643884301185608,0.5552466511726379,0.4404851794242859,1.5696114301681519,0.08484023809432983,3.276
-0.010950975120067596,0.06987132132053375,0.016476359218358994,0.5311406254768372,-0.46441683173179626,0.5551892518997192,0.4404222071170807,1.5696114301681519,0.08487948030233383,3.2805
-0.01094529777765274,0.06987801194190979,0.016478296369314194,0.5312279462814331,-0.4644451141357422,0.5551317930221558,0.4403592646121979,1.5696114301681519,0.08491850644350052,3.285
-0.010939620435237885,0.06988470256328583,0.016480203717947006,0.5313152074813843,-0.4644734263420105,0.5550744533538818,0.440296471118927,1.5696111917495728,0.08495738357305527,3.2895000000000003
-0.010933950543403625,0.0698913037776947,0.016482163220643997,0.5314022898674011,-0.4645017385482788,0.5550172328948975,0.4402339458465576,1.5696111917495728,0.08499598503112793,3.2939999999999996
-0.010928258299827576,0.06989787518978119,0.016484130173921585,0.5314894318580627,-0.464529812335968,0.5549598932266235,0.44017133116722107,1.5696111917495728,0.0850343331694603,3.2984999999999998
-0.010922595858573914,0.0699043869972229,0.01648610457777977,0.5315763354301453,-0.464557945728302,0.5549025535583496,0.4401089549064636,1.5696110725402832,0.08507264405488968,3.303
-0.010916940867900848,0.06991083920001984,0.01648809388279915,0.531663179397583,-0.4645858705043793,0.5548453330993652,0.44004663825035095,1.5696110725402832,0.08511059731245041,3.3075
-0.01091127097606659,0.069917231798172,0.016490112990140915,0.531749963760376,-0.4646137058734894,0.5547881126403809,0.4399845004081726,1.5696110725402832,0.0851484164595604,3.3120000000000003
-0.010905608534812927,0.06992359459400177,0.01649213209748268,0.5318365693092346,-0.46464166045188904,0.5547309517860413,0.4399223029613495,1.5696110725402832,0.08518598973751068,3.3164999999999996
-0.010899953544139862,0.06992988288402557,0.016494181007146835,0.5319229364395142,-0.46466943621635437,0.5546738505363464,0.439860463142395,1.569610834121704,0.08522337675094604,3.3209999999999997
-0.01089431345462799,0.06993617117404938,0.016496237367391586,0.5320093035697937,-0.4646971523761749,0.5546168088912964,0.4397987425327301,1.569610834121704,0.08526058495044708,3.3255
-0.010888658463954926,0.06994234025478363,0.01649830862879753,0.5320956707000732,-0.4647247791290283,0.5545597076416016,0.4397370219230652,1.569610834121704,0.08529762923717499,3.33
-0.010883018374443054,0.06994850933551788,0.016500402241945267,0.5321819186210632,-0.4647524058818817,0.5545027256011963,0.4396754801273346,1.569610834121704,0.08533445000648499,3.3345000000000002
-0.010877393186092377,0.06995461881160736,0.0165025033056736,0.5322678089141846,-0.46477988362312317,0.5544458031654358,0.43961408734321594,1.5696107149124146,0.0853709951043129,3.3390000000000004
-0.010871760547161102,0.06996065378189087,0.016504626721143723,0.5323538780212402,-0.46480727195739746,0.5543888211250305,0.43955281376838684,1.5696107149124146,0.08540739119052887,3.3434999999999997
-0.010866142809391022,0.06996665894985199,0.01650676503777504,0.5324395895004272,-0.46483463048934937,0.5543320178985596,0.43949171900749207,1.5696107149124146,0.08544363081455231,3.348
-0.010860517621040344,0.06997260451316833,0.016508925706148148,0.5325254201889038,-0.4648619592189789,0.5542752742767334,0.4394306242465973,1.5696104764938354,0.08547969162464142,3.3525
-0.010854937136173248,0.0699785053730011,0.016511093825101852,0.5326108932495117,-0.4648891091346741,0.5542183518409729,0.4393696188926697,1.5696104764938354,0.08551552146673203,3.357
-0.010849326848983765,0.06998436152935028,0.01651327684521675,0.5326964259147644,-0.4649162292480469,0.5541616678237915,0.43930894136428833,1.5696104764938354,0.0855511799454689,3.3615000000000004
-0.010843738913536072,0.06999017298221588,0.01651545986533165,0.5327817797660828,-0.4649432301521301,0.5541050434112549,0.43924832344055176,1.569610357284546,0.08558660745620728,3.3659999999999997
-0.010838150978088379,0.0699959397315979,0.016517680138349533,0.532866895198822,-0.4649702310562134,0.554048478603363,0.43918782472610474,1.569610357284546,0.0856219157576561,3.3705
-0.010832548141479492,0.07000161707401276,0.01651991531252861,0.532952070236206,-0.46499720215797424,0.5539917945861816,0.4391274154186249,1.569610357284546,0.08565696328878403,3.375
-0.010826997458934784,0.07000726461410522,0.016522172838449478,0.5330369472503662,-0.4650239646434784,0.5539353489875793,0.43906721472740173,1.569610357284546,0.08569186180830002,3.3795
-0.010821431875228882,0.0700128823518753,0.016524430364370346,0.5331217646598816,-0.46505069732666016,0.5538787841796875,0.439007043838501,1.5696101188659668,0.08572663366794586,3.3840000000000003
-0.010815873742103577,0.07001844048500061,0.016526710242033005,0.5332065224647522,-0.46507737040519714,0.5538224577903748,0.4389471113681793,1.5696101188659668,0.0857611671090126,3.3884999999999996
-0.010810323059558868,0.07002395391464233,0.01652899757027626,0.5332909822463989,-0.4651039242744446,0.5537660717964172,0.438887357711792,1.5696101188659668,0.08579544723033905,3.393
-0.010804779827594757,0.07002940773963928,0.016531314700841904,0.5333754420280457,-0.46513044834136963,0.5537098050117493,0.4388275742530823,1.5696098804473877,0.08582964539527893,3.3975
-0.01079925149679184,0.07003481686115265,0.016533639281988144,0.5334596037864685,-0.4651568830013275,0.5536537170410156,0.43876802921295166,1.5696098804473877,0.08586364984512329,3.402
-0.010793738067150116,0.07004018127918243,0.016535978764295578,0.5335440039634705,-0.4651832580566406,0.5535973906517029,0.4387086033821106,1.5696098804473877,0.08589742332696915,3.4065000000000003
-0.010788209736347198,0.07004551589488983,0.01653832569718361,0.5336280465126038,-0.4652095139026642,0.553541362285614,0.43864932656288147,1.5696097612380981,0.08593108505010605,3.4109999999999996
-0.010782696306705475,0.07005076110363007,0.016540709882974625,0.5337119102478027,-0.46523571014404297,0.5534853339195251,0.43859025835990906,1.5696097612380981,0.0859646126627922,3.4154999999999998
-0.010777212679386139,0.0700559914112091,0.01654309406876564,0.5337954759597778,-0.4652619957923889,0.5534293055534363,0.43853121995925903,1.569609522819519,0.08599784970283508,3.42
-0.010771729052066803,0.07006116211414337,0.016545500606298447,0.5338792204856873,-0.465287983417511,0.5533732771873474,0.43847233057022095,1.569609522819519,0.08603096008300781,3.4245
-0.010766230523586273,0.07006630301475525,0.016547899693250656,0.5339626669883728,-0.46531400084495544,0.5533176064491272,0.43841367959976196,1.569609522819519,0.08606389909982681,3.4290000000000003
-0.010760769248008728,0.07007135450839996,0.016550365835428238,0.5340460538864136,-0.4653398394584656,0.5532617568969727,0.4383549690246582,1.5696094036102295,0.08609671890735626,3.4335000000000004
-0.010755300521850586,0.07007642090320587,0.016552794724702835,0.5341291427612305,-0.4653657078742981,0.5532060861587524,0.43829652667045593,1.5696094036102295,0.0861293226480484,3.4379999999999997
-0.010749846696853638,0.070081427693367,0.016555268317461014,0.5342122316360474,-0.46539145708084106,0.5531504154205322,0.4382382333278656,1.5696094036102295,0.08616171777248383,3.4425
-0.010744430124759674,0.07008634507656097,0.016557756811380386,0.5342951416969299,-0.4654170870780945,0.5530948042869568,0.43817996978759766,1.5696091651916504,0.08619402348995209,3.447
-0.010738976299762726,0.07009124755859375,0.016560237854719162,0.534377932548523,-0.4654426872730255,0.5530393123626709,0.438122034072876,1.5696091651916504,0.08622612804174423,3.4515000000000002
-0.010733574628829956,0.07009610533714294,0.016562748700380325,0.5344606041908264,-0.4654681086540222,0.5529837608337402,0.43806400895118713,1.5696090459823608,0.08625802397727966,3.4560000000000004
-0.010728150606155396,0.07010090351104736,0.016565289348363876,0.5345430970191956,-0.4654936194419861,0.5529283881187439,0.43800637125968933,1.5696090459823608,0.08628981560468674,3.4604999999999997
-0.010722741484642029,0.070105642080307,0.01656782254576683,0.5346253514289856,-0.46551889181137085,0.5528731346130371,0.43794873356819153,1.5696090459823608,0.08632141351699829,3.465
-0.010717339813709259,0.07011039555072784,0.016570348292589188,0.5347074866294861,-0.4655442535877228,0.5528178811073303,0.43789127469062805,1.5696088075637817,0.0863528624176979,3.4695
-0.01071196049451828,0.07011504471302032,0.016572941094636917,0.5347895622253418,-0.46556952595710754,0.5527627468109131,0.43783390522003174,1.5696088075637817,0.08638417720794678,3.474
-0.010706610977649689,0.07011967897415161,0.01657552644610405,0.5348714590072632,-0.4655945897102356,0.5527076721191406,0.43777668476104736,1.5696085691452026,0.08641534298658371,3.4785000000000004
-0.0107012540102005,0.07012423872947693,0.01657814159989357,0.5349532961845398,-0.46561962366104126,0.5526526570320129,0.43771979212760925,1.5696085691452026,0.08644624799489975,3.4829999999999997
-0.01069590449333191,0.07012879848480225,0.0165807344019413,0.5350347757339478,-0.4656445384025574,0.5525976419448853,0.4376627802848816,1.5696085691452026,0.08647701144218445,3.4875
-0.010690554976463318,0.07013329863548279,0.016583364456892014,0.5351163148880005,-0.46566951274871826,0.5525427460670471,0.43760600686073303,1.569608449935913,0.08650767058134079,3.492
-0.010685235261917114,0.07013772428035736,0.016586024314165115,0.5351975560188293,-0.4656943082809448,0.5524880290031433,0.4375493824481964,1.569608449935913,0.08653820306062698,3.4965
-0.01067991554737091,0.07014214992523193,0.01658867672085762,0.5352784991264343,-0.4657188951969147,0.5524333119392395,0.43749290704727173,1.569608211517334,0.08656847476959229,3.5009999999999994
-0.010674618184566498,0.07014648616313934,0.01659134402871132,0.5353596210479736,-0.46574369072914124,0.5523787140846252,0.4374365210533142,1.569608211517334,0.08659869432449341,3.5054999999999996
-0.010669313371181488,0.07015082240104675,0.01659403368830681,0.5354404449462891,-0.4657682776451111,0.5523240566253662,0.43738028407096863,1.5696080923080444,0.08662867546081543,3.51
-0.010664045810699463,0.070155069231987,0.016596753150224686,0.5355210900306702,-0.46579283475875854,0.5522696375846863,0.43732431530952454,1.5696080923080444,0.08665858954191208,3.5145
-0.010658763349056244,0.07015931606292725,0.016599465161561966,0.5356017351150513,-0.4658171832561493,0.5522152781486511,0.43726837635040283,1.5696080923080444,0.08668830990791321,3.519
-0.010653495788574219,0.07016351819038391,0.01660216972231865,0.535681962966919,-0.46584150195121765,0.5521609783172607,0.43721267580986023,1.5696078538894653,0.08671779930591583,3.5235000000000003
-0.010648258030414581,0.0701676607131958,0.01660492643713951,0.5357622504234314,-0.46586570143699646,0.5521066188812256,0.43715694546699524,1.5696078538894653,0.08674726635217667,3.5280000000000005
-0.01064302772283554,0.0701717883348465,0.01660766825079918,0.5358422994613647,-0.46588993072509766,0.55205237865448,0.43710145354270935,1.5696077346801758,0.08677653968334198,3.5325000000000006
-0.01063777506351471,0.07017587125301361,0.01661044731736183,0.5359222888946533,-0.46591392159461975,0.5519983172416687,0.4370461702346802,1.5696077346801758,0.08680565655231476,3.537000000000001
-0.010632582008838654,0.07017986476421356,0.016613241285085678,0.5360019207000732,-0.4659380614757538,0.5519444346427917,0.43699100613594055,1.5696074962615967,0.0868346244096756,3.541499999999999
-0.010627381503582,0.07018385827541351,0.01661602035164833,0.5360814929008484,-0.46596193313598633,0.5518905520439148,0.43693599104881287,1.5696074962615967,0.08686340600252151,3.5459999999999994
-0.010622218251228333,0.0701877623796463,0.01661885902285576,0.5361608862876892,-0.46598580479621887,0.5518366098403931,0.4368811547756195,1.5696072578430176,0.08689215034246445,3.5504999999999995
-0.010616995394229889,0.07019169628620148,0.016621675342321396,0.53624027967453,-0.4660094678401947,0.5517829060554504,0.436826229095459,1.5696072578430176,0.08692067116498947,3.5549999999999997
-0.010611839592456818,0.07019554078578949,0.016624514013528824,0.5363191366195679,-0.46603330969810486,0.5517292022705078,0.4367716908454895,1.569607138633728,0.08694905787706375,3.5595
-0.01060669869184494,0.07019934058189392,0.016627375036478043,0.5363982319831848,-0.4660569429397583,0.5516756772994995,0.43671730160713196,1.569607138633728,0.08697733283042908,3.564
-0.010601557791233063,0.07020314037799835,0.01663023605942726,0.5364770293235779,-0.4660804271697998,0.5516221523284912,0.436662882566452,1.569606900215149,0.08700542896986008,3.5685000000000002
-0.010596416890621185,0.07020688056945801,0.016633111983537674,0.5365556478500366,-0.4661038815975189,0.5515688061714172,0.4366087317466736,1.569606900215149,0.08703336119651794,3.5730000000000004
-0.010591313242912292,0.07021056115627289,0.016636017709970474,0.5366340279579163,-0.46612727642059326,0.5515154600143433,0.4365547001361847,1.5696067810058594,0.08706121891736984,3.5775000000000006
-0.010586194694042206,0.07021422684192657,0.01663893088698387,0.5367123484611511,-0.4661506712436676,0.5514621734619141,0.43650078773498535,1.5696067810058594,0.08708889782428741,3.5820000000000007
-0.01058109849691391,0.07021783292293549,0.01664184406399727,0.5367904901504517,-0.46617379784584045,0.5514090061187744,0.43644699454307556,1.5696065425872803,0.08711642771959305,3.586499999999999
-0.010576024651527405,0.07022140920162201,0.016644787043333054,0.5368685126304626,-0.46619704365730286,0.5513559579849243,0.4363934397697449,1.5696065425872803,0.08714380115270615,3.5909999999999993
-0.0105709508061409,0.07022494077682495,0.01664772257208824,0.5369462370872498,-0.4662199914455414,0.551302969455719,0.43634000420570374,1.5696064233779907,0.08717106282711029,3.5954999999999995
-0.010565906763076782,0.0702284574508667,0.01665068045258522,0.5370239019393921,-0.46624311804771423,0.5512501001358032,0.4362866282463074,1.5696064233779907,0.08719821274280548,3.5999999999999996
-0.010560855269432068,0.07023191452026367,0.016653630882501602,0.5371013879776001,-0.46626603603363037,0.551197350025177,0.4362335205078125,1.5696061849594116,0.08722514659166336,3.6045
-0.010555833578109741,0.07023534178733826,0.016656633466482162,0.5371786952018738,-0.46628880500793457,0.5511445999145508,0.43618038296699524,1.5696061849594116,0.08725202828645706,3.609
-0.010550826787948608,0.07023870944976807,0.016659628599882126,0.5372557640075684,-0.466311514377594,0.5510919690132141,0.43612754344940186,1.5696059465408325,0.08727876842021942,3.6135
-0.010545819997787476,0.07024206221103668,0.016662653535604477,0.5373327732086182,-0.4663342535495758,0.5510395765304565,0.4360748827457428,1.5696059465408325,0.08730534464120865,3.6180000000000003
-0.010540835559368134,0.07024535536766052,0.016665678471326828,0.5374096632003784,-0.46635687351226807,0.5509870052337646,0.43602222204208374,1.569605827331543,0.08733175694942474,3.6225000000000005
-0.010535851120948792,0.07024866342544556,0.016668688505887985,0.5374863743782043,-0.46637946367263794,0.5509347319602966,0.43596985936164856,1.569605827331543,0.08735814690589905,3.6270000000000007
-0.01053088903427124,0.07025185227394104,0.01667175069451332,0.5375627875328064,-0.4664017856121063,0.5508824586868286,0.4359174966812134,1.5696055889129639,0.08738434314727783,3.631500000000001
-0.010525926947593689,0.0702550858259201,0.016674797981977463,0.5376390218734741,-0.46642419695854187,0.5508303046226501,0.4358653724193573,1.5696055889129639,0.08741036802530289,3.6359999999999992
-0.010521002113819122,0.070258229970932,0.01667788252234459,0.5377152562141418,-0.46644651889801025,0.5507781505584717,0.43581336736679077,1.5696054697036743,0.08743634819984436,3.6404999999999994
-0.010516069829463959,0.07026135921478271,0.016680952161550522,0.5377911329269409,-0.4664687216281891,0.5507262945175171,0.4357615113258362,1.5696054697036743,0.08746212720870972,3.6449999999999996
-0.010511152446269989,0.07026444375514984,0.016684044152498245,0.53786700963974,-0.46649086475372314,0.550674557685852,0.4357099235057831,1.5696052312850952,0.08748781681060791,3.6494999999999997
-0.010506264865398407,0.07026746869087219,0.016687165945768356,0.5379425883293152,-0.4665130376815796,0.5506226420402527,0.43565818667411804,1.5696052312850952,0.08751338720321655,3.654
-0.010501377284526825,0.07027050852775574,0.01669028028845787,0.5380181074142456,-0.46653497219085693,0.5505709648132324,0.43560677766799927,1.5696051120758057,0.08753880858421326,3.6585
-0.010496489703655243,0.07027345895767212,0.016693424433469772,0.5380933880805969,-0.4665569067001343,0.5505194664001465,0.4355555772781372,1.5696051120758057,0.08756408840417862,3.6630000000000003
-0.010491639375686646,0.07027639448642731,0.016696561127901077,0.5381685495376587,-0.46657875180244446,0.5504679679870605,0.43550458550453186,1.5696048736572266,0.08758923411369324,3.6675000000000004
-0.010486781597137451,0.0702793151140213,0.016699720174074173,0.5382435917854309,-0.4666004776954651,0.5504164695739746,0.4354533553123474,1.5696046352386475,0.08761429041624069,3.6720000000000006
-0.010481946170330048,0.07028217613697052,0.016702864319086075,0.5383183360099792,-0.4666220545768738,0.5503652691841125,0.435402512550354,1.5696046352386475,0.0876392275094986,3.6765000000000008
-0.010477125644683838,0.07028502225875854,0.016706060618162155,0.5383930206298828,-0.46664366126060486,0.5503140091896057,0.4353518784046173,1.569604516029358,0.08766406029462814,3.680999999999999
-0.010472334921360016,0.0702878087759018,0.01670924201607704,0.5384674072265625,-0.4666653573513031,0.5502628684043884,0.435301274061203,1.569604516029358,0.08768873661756516,3.6854999999999993
-0.010467529296875,0.07029056549072266,0.016712438315153122,0.5385417938232422,-0.4666867256164551,0.5502119064331055,0.43525078892707825,1.5696042776107788,0.08771325647830963,3.6899999999999995
-0.010462753474712372,0.07029330730438232,0.01671566441655159,0.5386158227920532,-0.46670806407928467,0.5501609444618225,0.435200572013855,1.5696042776107788,0.08773772418498993,3.6944999999999997
-0.01045798510313034,0.07029600441455841,0.016718875616788864,0.538689911365509,-0.46672940254211426,0.5501100420951843,0.4351504147052765,1.5696041584014893,0.08776208758354187,3.699
-0.010453261435031891,0.07029862701892853,0.01672213152050972,0.5387636423110962,-0.4667505919933319,0.55005943775177,0.43510037660598755,1.5696039199829102,0.0877862349152565,3.7035
-0.010448485612869263,0.07030129432678223,0.01672535017132759,0.5388372540473938,-0.4667716324329376,0.5500088334083557,0.4350505471229553,1.5696039199829102,0.08781030774116516,3.708
-0.010443754494190216,0.07030390202999115,0.016728606075048447,0.5389106869697571,-0.4667928218841553,0.5499582886695862,0.4350009262561798,1.5696038007736206,0.08783424645662308,3.7125000000000004
-0.01043904572725296,0.0703064352273941,0.016731876879930496,0.5389838814735413,-0.4668138921260834,0.5499078035354614,0.4349512755870819,1.5696038007736206,0.08785810321569443,3.7170000000000005
-0.010434366762638092,0.07030895352363586,0.016735155135393143,0.5390570163726807,-0.46683478355407715,0.5498574376106262,0.4349019527435303,1.5696035623550415,0.08788178861141205,3.7215000000000007
-0.01042965054512024,0.07031145691871643,0.016738425940275192,0.5391298532485962,-0.46685558557510376,0.5498072504997253,0.4348525404930115,1.5696033239364624,0.08790545165538788,3.726000000000001
-0.010424993932247162,0.07031388580799103,0.01674174889922142,0.5392026901245117,-0.466876357793808,0.5497570633888245,0.43480342626571655,1.5696033239364624,0.08792892098426819,3.7304999999999993
-0.010420329868793488,0.07031634449958801,0.01674504205584526,0.5392754077911377,-0.46689707040786743,0.5497070550918579,0.43475446105003357,1.5696032047271729,0.08795230835676193,3.7349999999999994
-0.010415680706501007,0.07031874358654022,0.01674835756421089,0.5393477082252502,-0.46691763401031494,0.5496572256088257,0.4347057044506073,1.5696032047271729,0.08797554671764374,3.7394999999999996
-0.01041104644536972,0.07032109797000885,0.01675168052315712,0.539419949054718,-0.4669382870197296,0.5496072769165039,0.4346569776535034,1.5696029663085938,0.08799869567155838,3.7439999999999998
-0.010406441986560822,0.07032342255115509,0.01675504818558693,0.5394920110702515,-0.4669586718082428,0.549557626247406,0.4346083998680115,1.5696028470993042,0.08802177011966705,3.7485
-0.010401837527751923,0.07032571732997894,0.016758371144533157,0.5395637154579163,-0.46697908639907837,0.5495080947875977,0.43456000089645386,1.5696028470993042,0.08804469555616379,3.753
-0.01039724051952362,0.07032798230648041,0.01676173135638237,0.5396355390548706,-0.46699947118759155,0.5494585037231445,0.4345117211341858,1.569602608680725,0.08806750178337097,3.7575000000000003
-0.010392658412456512,0.07033023238182068,0.016765106469392776,0.5397071838378906,-0.46701961755752563,0.5494089722633362,0.4344635307788849,1.569602608680725,0.08809016644954681,3.7620000000000005
-0.010388098657131195,0.07033243775367737,0.016768481582403183,0.5397785305976868,-0.4670398533344269,0.5493596792221069,0.4344155788421631,1.5696024894714355,0.08811280131340027,3.7665000000000006
-0.010383546352386475,0.07033458352088928,0.016771871596574783,0.5398497581481934,-0.46705999970436096,0.5493105053901672,0.43436768651008606,1.5696022510528564,0.08813527971506119,3.771000000000001
-0.010379001498222351,0.0703367292881012,0.01677526906132698,0.5399207472801208,-0.4670799970626831,0.5492613315582275,0.43431997299194336,1.5696022510528564,0.08815763890743256,3.775499999999999
-0.010374486446380615,0.07033886015415192,0.016778673976659775,0.5399916172027588,-0.4670999348163605,0.5492122769355774,0.4342724084854126,1.5696020126342773,0.08817991614341736,3.7799999999999994
-0.010369978845119476,0.07034093141555786,0.016782093793153763,0.5400623679161072,-0.46711987257003784,0.5491633415222168,0.43422508239746094,1.5696018934249878,0.08820205926895142,3.7844999999999995
-0.010365478694438934,0.0703430026769638,0.016785498708486557,0.5401328802108765,-0.4671396315097809,0.5491145253181458,0.4341776967048645,1.5696018934249878,0.08822409808635712,3.7889999999999997
-0.010361000895500183,0.07034498453140259,0.016788963228464127,0.5402030944824219,-0.4671593904495239,0.5490658283233643,0.4341304898262024,1.5696016550064087,0.08824604749679565,3.7935
-0.010356530547142029,0.07034698128700256,0.01679239794611931,0.5402733683586121,-0.4671790301799774,0.5490172505378723,0.4340834617614746,1.5696016550064087,0.08826791495084763,3.798
-0.010352060198783875,0.07034894824028015,0.016795840114355087,0.5403434038162231,-0.46719861030578613,0.5489686727523804,0.4340366721153259,1.5696015357971191,0.08828962594270706,3.8025
-0.010347642004489899,0.07035087049007416,0.01679929718375206,0.5404132604598999,-0.46721822023391724,0.5489202737808228,0.4339899718761444,1.56960129737854,0.08831125497817993,3.8070000000000004
-0.010343201458454132,0.07035277783870697,0.016802769154310226,0.5404828190803528,-0.46723753213882446,0.5488719940185547,0.43394333124160767,1.56960129737854,0.08833280205726624,3.8115000000000006
-0.010338768362998962,0.0703546553850174,0.016806233674287796,0.5405524969100952,-0.46725696325302124,0.5488237142562866,0.43389686942100525,1.5696011781692505,0.0883541852235794,3.8160000000000007
-0.010334379971027374,0.07035648822784424,0.016809742897748947,0.5406217575073242,-0.46727627515792847,0.5487756729125977,0.43385061621665955,1.5696009397506714,0.08837547153234482,3.820499999999999
-0.01033000648021698,0.07035830616950989,0.01681322231888771,0.5406908392906189,-0.4672955572605133,0.5487276911735535,0.43380439281463623,1.5696009397506714,0.08839671313762665,3.8249999999999993
-0.010325625538825989,0.07036007940769196,0.01681673154234886,0.540759801864624,-0.4673146903514862,0.5486798286437988,0.43375834822654724,1.5696007013320923,0.08841785788536072,3.8294999999999995
-0.010321274399757385,0.07036183774471283,0.016820240765810013,0.5408285856246948,-0.46733373403549194,0.5486319661140442,0.43371251225471497,1.5696005821228027,0.08843880891799927,3.8339999999999996
-0.010316908359527588,0.07036358118057251,0.01682375743985176,0.5408973097801208,-0.46735286712646484,0.5485844016075134,0.43366676568984985,1.5696005821228027,0.08845977485179901,3.8385
-0.010312579572200775,0.07036526501178741,0.0168272964656353,0.5409659147262573,-0.46737176179885864,0.5485366582870483,0.4336210787296295,1.5696003437042236,0.08848055452108383,3.843
-0.010308273136615753,0.07036691904067993,0.016830850392580032,0.5410339832305908,-0.46739068627357483,0.5484891533851624,0.43357545137405396,1.569600224494934,0.08850124478340149,3.8475
-0.010303959250450134,0.07036857306957245,0.01683438941836357,0.5411021113395691,-0.46740949153900146,0.5484418272972107,0.4335302412509918,1.569600224494934,0.08852187544107437,3.8520000000000003
-0.010299667716026306,0.07037016749382019,0.016837958246469498,0.5411699414253235,-0.46742817759513855,0.5483946204185486,0.4334850609302521,1.569599986076355,0.08854237198829651,3.8565000000000005
-0.010295383632183075,0.07037176191806793,0.016841519623994827,0.5412377715110779,-0.467446893453598,0.5483472943305969,0.4334399402141571,1.5695998668670654,0.08856277167797089,3.8610000000000007
-0.010291121900081635,0.07037332653999329,0.016845081001520157,0.5413053631782532,-0.46746546030044556,0.5483002662658691,0.43339502811431885,1.5695998668670654,0.08858311176300049,3.865500000000001
-0.010286875069141388,0.07037489116191864,0.016848642379045486,0.5413728952407837,-0.4674839675426483,0.5482532978057861,0.43335026502609253,1.5695996284484863,0.08860335499048233,3.869999999999999
-0.010282635688781738,0.07037638127803802,0.016852233558893204,0.5414401292800903,-0.46750253438949585,0.5482065677642822,0.4333055317401886,1.5695993900299072,0.08862343430519104,3.8744999999999994
-0.010278411209583282,0.07037785649299622,0.01685582473874092,0.5415071845054626,-0.46752089262008667,0.5481598377227783,0.43326106667518616,1.5695992708206177,0.08864350616931915,3.8789999999999996
-0.010274194180965424,0.07037930190563202,0.016859423369169235,0.5415740609169006,-0.4675392508506775,0.5481131672859192,0.4332166314125061,1.5695992708206177,0.08866339921951294,3.8834999999999997
-0.010269999504089355,0.07038073241710663,0.016863036900758743,0.5416408777236938,-0.4675575792789459,0.5480665564537048,0.4331723153591156,1.5695990324020386,0.08868325501680374,3.888
-0.010265812277793884,0.07038213312625885,0.01686665043234825,0.541707456111908,-0.46757563948631287,0.5480201244354248,0.4331282675266266,1.569598913192749,0.0887029692530632,3.8925
-0.010261639952659607,0.07038351893424988,0.01687026396393776,0.5417738556861877,-0.46759381890296936,0.5479737520217896,0.43308430910110474,1.569598913192749,0.0887225940823555,3.8970000000000002
-0.010257482528686523,0.07038486003875732,0.016873884946107864,0.5418399572372437,-0.4676118493080139,0.5479274392127991,0.4330403506755829,1.56959867477417,0.088742196559906,3.9015000000000004
-0.010253340005874634,0.07038618624210358,0.016877520829439163,0.5419061779975891,-0.46762987971305847,0.5478814244270325,0.4329966604709625,1.5695985555648804,0.08876164257526398,3.9060000000000006
-0.010249197483062744,0.07038748264312744,0.016881179064512253,0.5419720411300659,-0.46764782071113586,0.5478354692459106,0.4329530894756317,1.5695985555648804,0.08878099918365479,3.9105000000000008
-0.010245099663734436,0.07038876414299011,0.016884829849004745,0.5420376062393188,-0.4676656424999237,0.5477895140647888,0.4329097270965576,1.5695983171463013,0.08880026638507843,3.914999999999999
-0.010240979492664337,0.07039003074169159,0.016888458281755447,0.5421033501625061,-0.4676834046840668,0.547743558883667,0.43286627531051636,1.5695980787277222,0.08881942927837372,3.9194999999999993
-0.010236896574497223,0.07039125263690948,0.01689213141798973,0.5421687364578247,-0.4677010774612427,0.547697901725769,0.4328230917453766,1.5695979595184326,0.08883854001760483,3.9239999999999995
-0.010232821106910706,0.07039244472980499,0.01689578965306282,0.5422338843345642,-0.46771878004074097,0.5476523041725159,0.43278011679649353,1.5695979595184326,0.08885759115219116,3.9284999999999997
-0.010228745639324188,0.0703936219215393,0.016899462789297104,0.5422989130020142,-0.4677363336086273,0.5476067662239075,0.4327371120452881,1.5695977210998535,0.08887655287981033,3.933
-0.010224692523479462,0.07039478421211243,0.01690315082669258,0.5423637628555298,-0.46775397658348083,0.5475613474845886,0.43269434571266174,1.569597601890564,0.08889523148536682,3.9375
-0.010220669209957123,0.07039588689804077,0.016906853765249252,0.5424284934997559,-0.4677712321281433,0.5475162267684937,0.4326517581939697,1.569597601890564,0.08891406655311584,3.942
-0.010216645896434784,0.07039700448513031,0.016910549253225327,0.5424928665161133,-0.4677887558937073,0.5474709272384644,0.4326092004776001,1.5695973634719849,0.08893263339996338,3.9465000000000003
-0.010212622582912445,0.07039807736873627,0.0169142447412014,0.5425573587417603,-0.46780601143836975,0.5474258065223694,0.4325667917728424,1.5695972442626953,0.0889512374997139,3.9510000000000005
-0.01020863652229309,0.07039913535118103,0.016917962580919266,0.5426215529441833,-0.46782323718070984,0.5473808646202087,0.4325246214866638,1.5695970058441162,0.08896973729133606,3.9555000000000007
-0.010204657912254333,0.07040013372898102,0.016921672970056534,0.5426854491233826,-0.4678404629230499,0.5473359823226929,0.43248242139816284,1.5695970058441162,0.08898806571960449,3.960000000000001
-0.01020069420337677,0.0704011470079422,0.0169253908097744,0.5427493453025818,-0.4678575396537781,0.5472912192344666,0.4324404299259186,1.569596767425537,0.08900639414787292,3.9644999999999992
-0.010196730494499207,0.07040214538574219,0.016929108649492264,0.5428130030632019,-0.46787455677986145,0.5472465753555298,0.4323984980583191,1.5695966482162476,0.0890246033668518,3.9689999999999994
-0.01019277423620224,0.07040311396121979,0.016932833939790726,0.5428766012191772,-0.4678915739059448,0.5472020506858826,0.4323568344116211,1.5695964097976685,0.08904267102479935,3.9734999999999996
-0.010188847780227661,0.0704040378332138,0.01693658158183098,0.5429400205612183,-0.46790850162506104,0.5471575856208801,0.43231523036956787,1.5695964097976685,0.08906073868274689,3.9779999999999998
-0.010184936225414276,0.07040496170520782,0.016940314322710037,0.5430030226707458,-0.46792536973953247,0.5471131205558777,0.4322736859321594,1.569596290588379,0.08907865732908249,3.9825
-0.010181024670600891,0.07040584087371826,0.016944076865911484,0.5430660843849182,-0.4679422080516815,0.5470688939094543,0.4322323501110077,1.5695960521697998,0.08909660577774048,3.987
-0.0101771280169487,0.07040673494338989,0.01694781705737114,0.5431289672851562,-0.46795889735221863,0.5470248460769653,0.4321911334991455,1.5695959329605103,0.08911440521478653,3.9915000000000003
-0.0101732537150383,0.07040756940841675,0.01695157214999199,0.54319167137146,-0.4679756760597229,0.5469807982444763,0.43215012550354004,1.5695959329605103,0.08913210034370422,3.9960000000000004
-0.010169386863708496,0.07040838897228241,0.01695534959435463,0.5432540774345398,-0.4679923355579376,0.5469368696212769,0.43210917711257935,1.5695956945419312,0.08914968371391296,4.000500000000001
-0.010165534913539886,0.07040919363498688,0.016959119588136673,0.5433165431022644,-0.46800872683525085,0.5468930602073669,0.4320683479309082,1.569595456123352,0.08916720002889633,4.005000000000001
-0.010161690413951874,0.07040999829769135,0.016962874680757523,0.5433786511421204,-0.46802520751953125,0.5468493103981018,0.4320276379585266,1.5695953369140625,0.0891847163438797,4.009499999999999
-0.010157868266105652,0.07041074335575104,0.01696665957570076,0.5434406995773315,-0.46804165840148926,0.5468057990074158,0.4319870173931122,1.5695953369140625,0.08920203894376755,4.013999999999999
-0.010154053568840027,0.07041145861148834,0.016970451921224594,0.5435024499893188,-0.4680580794811249,0.546762228012085,0.4319465160369873,1.5695950984954834,0.08921941369771957,4.0184999999999995
-0.010150253772735596,0.07041220366954803,0.016974251717329025,0.5435642600059509,-0.46807432174682617,0.5467187762260437,0.43190625309944153,1.5695949792861938,0.08923660218715668,4.023
-0.010146476328372955,0.07041288912296295,0.01697804406285286,0.5436256527900696,-0.4680905044078827,0.5466755032539368,0.4318660795688629,1.5695947408676147,0.08925370872020721,4.0275
-0.010142698884010315,0.07041357457637787,0.0169818215072155,0.5436869859695435,-0.4681066572666168,0.5466323494911194,0.43182599544525146,1.5695947408676147,0.08927077800035477,4.032
-0.010138943791389465,0.0704142302274704,0.016985636204481125,0.543748140335083,-0.46812281012535095,0.5465892553329468,0.43178603053092957,1.5695946216583252,0.08928778022527695,4.0365
-0.010135196149349213,0.07041484117507935,0.01698945090174675,0.5438090562820435,-0.46813899278640747,0.5465461611747742,0.43174615502357483,1.569594383239746,0.08930467069149017,4.041
-0.010131441056728363,0.0704154521226883,0.016993265599012375,0.5438699722290039,-0.4681549072265625,0.5465034246444702,0.43170663714408875,1.569594144821167,0.08932142704725266,4.0455000000000005
-0.010127708315849304,0.07041606307029724,0.016997080296278,0.5439306497573853,-0.46817076206207275,0.5464605689048767,0.43166691064834595,1.569594144821167,0.08933824300765991,4.050000000000001
-0.010124005377292633,0.070416659116745,0.017000887542963028,0.5439912676811218,-0.46818670630455017,0.5464179515838623,0.4316275119781494,1.5695940256118774,0.08935488015413284,4.054500000000001
-0.010120317339897156,0.07041718065738678,0.01700473204255104,0.5440515279769897,-0.46820247173309326,0.5463753342628479,0.43158817291259766,1.5695937871932983,0.08937149494886398,4.058999999999999
-0.010116621851921082,0.07041773200035095,0.017008531838655472,0.5441117882728577,-0.4682181477546692,0.5463328957557678,0.43154895305633545,1.5695936679840088,0.0893879160284996,4.0634999999999994
-0.010112956166267395,0.07041823863983154,0.017012376338243484,0.5441717505455017,-0.4682338237762451,0.5462906956672668,0.43150994181632996,1.5695936679840088,0.08940443396568298,4.068
-0.010109297931194305,0.07041873037815094,0.017016205936670303,0.5442315340042114,-0.4682495594024658,0.5462483763694763,0.4314710199832916,1.5695934295654297,0.08942075073719025,4.0725
-0.010105647146701813,0.07041920721530914,0.017020050436258316,0.5442913174629211,-0.4682651162147522,0.5462061762809753,0.4314321279525757,1.5695933103561401,0.08943703025579453,4.077
-0.010102003812789917,0.07041965425014496,0.01702389493584633,0.5443509221076965,-0.4682805836200714,0.5461639761924744,0.4313933849334717,1.569593071937561,0.08945321291685104,4.0815
-0.010098397731781006,0.07042008638381958,0.017027761787176132,0.5444102883338928,-0.46829599142074585,0.5461221933364868,0.4313548803329468,1.569592833518982,0.08946932852268219,4.086
-0.010094769299030304,0.07042050361633301,0.017031598836183548,0.54446941614151,-0.4683114290237427,0.5460803508758545,0.4313163459300995,1.569592833518982,0.08948545902967453,4.0905000000000005
-0.01009117066860199,0.07042092084884644,0.017035435885190964,0.5445283651351929,-0.4683266282081604,0.5460385680198669,0.4312780499458313,1.5695927143096924,0.08950145542621613,4.095000000000001
-0.010087594389915466,0.07042129337787628,0.017039302736520767,0.5445873141288757,-0.4683418869972229,0.545996904373169,0.4312397837638855,1.5695924758911133,0.08951734006404877,4.099500000000001
-0.01008402556180954,0.07042165100574493,0.017043177038431168,0.5446459054946899,-0.4683571755886078,0.5459553599357605,0.4312017560005188,1.5695923566818237,0.08953316509723663,4.103999999999999
-0.010080471634864807,0.07042199373245239,0.017047036439180374,0.5447044968605042,-0.46837228536605835,0.5459140539169312,0.4311637878417969,1.5695921182632446,0.08954892307519913,4.108499999999999
-0.010076910257339478,0.07042232155799866,0.01705091819167137,0.544762909412384,-0.4683874547481537,0.5458727478981018,0.4311259686946869,1.5695921182632446,0.08956459164619446,4.1129999999999995
-0.010073386132717133,0.07042263448238373,0.017054792493581772,0.5448212027549744,-0.4684024751186371,0.5458315014839172,0.4310881495475769,1.569591999053955,0.089580237865448,4.1175
-0.010069862008094788,0.07042291760444641,0.01705865189433098,0.5448792576789856,-0.46841737627983093,0.5457902550697327,0.43105053901672363,1.569591760635376,0.08959577977657318,4.122
-0.010066330432891846,0.0704231858253479,0.017062518745660782,0.544937252998352,-0.4684322774410248,0.545749306678772,0.4310131371021271,1.5695915222167969,0.08961128443479538,4.1265
-0.010062836110591888,0.07042345404624939,0.017066407948732376,0.5449948906898499,-0.4684472680091858,0.5457084774971008,0.4309757649898529,1.5695914030075073,0.08962668478488922,4.131
-0.010059349238872528,0.07042369246482849,0.017070289701223373,0.5450524687767029,-0.4684620201587677,0.5456676483154297,0.4309385418891907,1.5695914030075073,0.08964197337627411,4.1355
-0.010055877268314362,0.0704239010810852,0.01707417145371437,0.5451098680496216,-0.46847668290138245,0.5456269383430481,0.4309013783931732,1.5695911645889282,0.08965728431940079,4.140000000000001
-0.010052412748336792,0.07042407989501953,0.017078090459108353,0.5451672673225403,-0.46849140524864197,0.5455862879753113,0.4308643043041229,1.5695910453796387,0.08967249095439911,4.144500000000001
-0.010048970580101013,0.07042427361011505,0.01708197221159935,0.5452244877815247,-0.46850594878196716,0.545545756816864,0.43082740902900696,1.5695908069610596,0.08968755602836609,4.148999999999999
-0.010045535862445831,0.07042443752288818,0.01708586886525154,0.5452814102172852,-0.4685206711292267,0.5455054044723511,0.4307906925678253,1.56959068775177,0.08970261365175247,4.153499999999999
-0.010042116045951843,0.07042457163333893,0.01708977296948433,0.5453380942344666,-0.46853500604629517,0.5454652309417725,0.4307541251182556,1.56959068775177,0.08971760421991348,4.1579999999999995
-0.010038696229457855,0.07042470574378967,0.017093677073717117,0.5453946590423584,-0.46854954957962036,0.5454249978065491,0.4307175576686859,1.569590449333191,0.0897325649857521,4.1625
-0.010035291314125061,0.07042483985424042,0.017097551375627518,0.5454511642456055,-0.468563973903656,0.5453848838806152,0.4306810200214386,1.5695903301239014,0.0897473618388176,4.167
-0.01003190129995346,0.07042495906352997,0.017101455479860306,0.545507550239563,-0.4685782790184021,0.545344889163971,0.430644690990448,1.5695900917053223,0.08976221084594727,4.1715
-0.010028526186943054,0.07042503356933594,0.017105374485254288,0.5455637574195862,-0.46859264373779297,0.5453050136566162,0.43060851097106934,1.5695898532867432,0.0897769182920456,4.176
-0.010025151073932648,0.07042507827281952,0.017109300941228867,0.5456196665763855,-0.4686068892478943,0.545265257358551,0.4305724501609802,1.5695898532867432,0.08979152143001556,4.1805
-0.010021798312664032,0.0704251378774643,0.017113205045461655,0.5456754565238953,-0.4686209559440613,0.5452255010604858,0.43053650856018066,1.5695897340774536,0.08980609476566315,4.1850000000000005
-0.01001846045255661,0.07042516767978668,0.017117131501436234,0.545731246471405,-0.4686352014541626,0.5451859831809998,0.43050065636634827,1.5695894956588745,0.08982059359550476,4.189500000000001
-0.010015137493610382,0.07042516767978668,0.017121057957410812,0.5457866787910461,-0.46864908933639526,0.5451465249061584,0.43046489357948303,1.569589376449585,0.08983506262302399,4.194000000000001
-0.010011821985244751,0.07042519748210907,0.017124947160482407,0.5458419919013977,-0.46866321563720703,0.5451071262359619,0.43042925000190735,1.5695891380310059,0.08984947949647903,4.198499999999999
-0.010008499026298523,0.07042518258094788,0.017128881067037582,0.5458973050117493,-0.4686771035194397,0.5450678467750549,0.43039369583129883,1.5695890188217163,0.08986377716064453,4.202999999999999
-0.010005205869674683,0.0704251378774643,0.017132814973592758,0.5459523797035217,-0.4686911106109619,0.545028805732727,0.43035849928855896,1.5695890188217163,0.08987802267074585,4.2075
-0.010001927614212036,0.0704251229763031,0.017136704176664352,0.5460072159767151,-0.4687049686908722,0.5449897050857544,0.4303232729434967,1.5695887804031372,0.08989225327968597,4.212
-0.009998656809329987,0.07042503356933594,0.017140652984380722,0.5460621118545532,-0.4687187671661377,0.5449506640434265,0.4302879571914673,1.569588541984558,0.08990640938282013,4.2165
-0.00999540090560913,0.07042495906352997,0.017144586890935898,0.546116828918457,-0.4687325060367584,0.5449119210243225,0.43025290966033936,1.5695884227752686,0.08992041647434235,4.221
-0.009992152452468872,0.07042489945888519,0.017148498445749283,0.5461711287498474,-0.4687463045120239,0.5448729991912842,0.4302179217338562,1.5695881843566895,0.08993440866470337,4.2255
-0.009988918900489807,0.07042479515075684,0.01715242490172386,0.5462254285812378,-0.4687599241733551,0.5448344349861145,0.43018320202827454,1.5695880651474,0.08994832634925842,4.23
-0.009985692799091339,0.0704246461391449,0.01715637370944023,0.5462796092033386,-0.4687734842300415,0.5447958707809448,0.4301484525203705,1.5695880651474,0.08996222168207169,4.234500000000001
-0.009982489049434662,0.07042452692985535,0.017160315066576004,0.5463334918022156,-0.4687870144844055,0.5447574257850647,0.43011385202407837,1.5695878267288208,0.08997603505849838,4.239000000000001
-0.009979285299777985,0.0704244077205658,0.01716422662138939,0.5463873744010925,-0.46880048513412476,0.5447190403938293,0.4300793409347534,1.5695877075195312,0.08998978137969971,4.243499999999999
-0.009976089000701904,0.07042422890663147,0.017168153077363968,0.5464410781860352,-0.4688139259815216,0.5446807742118835,0.4300449788570404,1.5695874691009521,0.09000348299741745,4.247999999999999
-0.009972900152206421,0.07042405009269714,0.017172109335660934,0.5464944839477539,-0.46882733702659607,0.5446426272392273,0.43001073598861694,1.569587230682373,0.09001710265874863,4.2524999999999995
-0.009969726204872131,0.07042387127876282,0.017176035791635513,0.5465479493141174,-0.46884068846702576,0.5446044206619263,0.4299764931201935,1.5695871114730835,0.09003067016601562,4.257
-0.00996658205986023,0.0704236626625061,0.017179984599351883,0.5466009974479675,-0.4688538610935211,0.5445666313171387,0.42994245886802673,1.5695871114730835,0.09004411846399307,4.2615
-0.009963437914848328,0.07042345404624939,0.01718391850590706,0.5466541051864624,-0.46886709332466125,0.5445287823677063,0.4299085736274719,1.5695868730545044,0.0900576040148735,4.266
-0.009960301220417023,0.07042321562767029,0.01718783751130104,0.546707034111023,-0.46888020634651184,0.5444909334182739,0.4298747479915619,1.5695867538452148,0.09007099270820618,4.2705
-0.009957194328308105,0.07042296230792999,0.017191801220178604,0.5467597842216492,-0.46889349818229675,0.5444532632827759,0.42984098196029663,1.5695865154266357,0.09008428454399109,4.275
-0.009954065084457397,0.07042272388935089,0.017195742577314377,0.5468125343322754,-0.4689065217971802,0.5444156527519226,0.42980730533599854,1.5695863962173462,0.09009754657745361,4.2795000000000005
-0.009950965642929077,0.07042242586612701,0.01719968393445015,0.5468648672103882,-0.4689195156097412,0.5443782210350037,0.4297739565372467,1.569586157798767,0.09011077880859375,4.284000000000001
-0.00994788110256195,0.07042214274406433,0.017203640192747116,0.546917200088501,-0.4689324200153351,0.5443409085273743,0.4297405183315277,1.569586157798767,0.09012386947870255,4.288500000000001
-0.009944811463356018,0.07042185962200165,0.017207566648721695,0.5469693541526794,-0.4689454138278961,0.5443036556243896,0.42970722913742065,1.569585919380188,0.09013699740171432,4.292999999999999
-0.009941749274730682,0.07042153179645538,0.017211508005857468,0.5470213890075684,-0.4689582288265228,0.5442664623260498,0.42967405915260315,1.5695858001708984,0.09015005826950073,4.297499999999999
-0.009938687086105347,0.07042118906974792,0.017215464264154434,0.547073245048523,-0.4689710736274719,0.5442293882369995,0.4296409785747528,1.5695855617523193,0.0901629775762558,4.302
-0.009935639798641205,0.07042087614536285,0.0172194205224514,0.5471249222755432,-0.46898388862609863,0.5441924333572388,0.429608017206192,1.5695854425430298,0.09017586708068848,4.3065
-0.009932585060596466,0.0704205334186554,0.01722334697842598,0.5471765398979187,-0.4689966142177582,0.544155478477478,0.4295751750469208,1.5695852041244507,0.09018875658512115,4.311
-0.009929575026035309,0.07042017579078674,0.01722729578614235,0.5472279191017151,-0.4690091907978058,0.5441187620162964,0.4295423924922943,1.5695852041244507,0.0902014747262001,4.3155
-0.009926572442054749,0.0704197883605957,0.017231259495019913,0.5472792983055115,-0.46902182698249817,0.5440820455551147,0.42950984835624695,1.5695850849151611,0.09021429717540741,4.32
-0.009923577308654785,0.07041940093040466,0.017235200852155685,0.547330379486084,-0.4690344035625458,0.5440454483032227,0.42947718501091003,1.569584846496582,0.09022695571184158,4.3245000000000005
-0.009920574724674225,0.07041901350021362,0.01723913475871086,0.5473812222480774,-0.4690469801425934,0.5440090298652649,0.4294447898864746,1.569584608078003,0.0902395099401474,4.329000000000001
-0.009917587041854858,0.0704185962677002,0.017243091017007828,0.5474322438240051,-0.4690594971179962,0.5439725518226624,0.42941245436668396,1.5695844888687134,0.09025213122367859,4.333500000000001
-0.00991462916135788,0.07041817903518677,0.017247039824724197,0.5474830269813538,-0.46907174587249756,0.5439363121986389,0.42938026785850525,1.5695842504501343,0.0902647078037262,4.337999999999999
-0.009911686182022095,0.07041773200035095,0.01725098118185997,0.5475333333015442,-0.4690842926502228,0.5439000129699707,0.42934808135032654,1.5695841312408447,0.09027712047100067,4.342499999999999
-0.009908728301525116,0.07041729986667633,0.017254937440156937,0.5475836396217346,-0.4690966010093689,0.5438640713691711,0.4293161928653717,1.5695841312408447,0.09028952568769455,4.3469999999999995
-0.009905800223350525,0.07041679322719574,0.0172589011490345,0.5476340055465698,-0.46910881996154785,0.5438280701637268,0.42928430438041687,1.5695838928222656,0.09030192345380783,4.3515
-0.009902872145175934,0.07041634619235992,0.017262835055589676,0.5476841330528259,-0.4691210091114044,0.5437920689582825,0.42925241589546204,1.569583773612976,0.09031420201063156,4.356
-0.009899958968162537,0.07041585445404053,0.01726677641272545,0.5477339625358582,-0.469133198261261,0.543756365776062,0.4292207956314087,1.569583535194397,0.09032644331455231,4.3605
-0.009897053241729736,0.07041536271572113,0.017270732671022415,0.5477837324142456,-0.46914541721343994,0.5437207818031311,0.42918920516967773,1.5695832967758179,0.09033864736557007,4.365
-0.009894147515296936,0.07041484117507935,0.01727469637989998,0.5478334426879883,-0.46915745735168457,0.5436850190162659,0.42915764451026917,1.5695831775665283,0.0903506875038147,4.3695
-0.00989127904176712,0.07041433453559875,0.017278630286455154,0.5478830933570862,-0.4691695272922516,0.543649435043335,0.42912623286247253,1.5695829391479492,0.09036277234554291,4.3740000000000006
-0.009888410568237305,0.07041379809379578,0.017282579094171524,0.5479323863983154,-0.4691815674304962,0.5436140894889832,0.42909491062164307,1.5695829391479492,0.09037483483552933,4.378500000000001
-0.009885542094707489,0.0704132616519928,0.017286527901887894,0.5479816794395447,-0.4691934883594513,0.5435788631439209,0.42906373739242554,1.5695828199386597,0.0903867557644844,4.382999999999999
-0.009882695972919464,0.07041271030902863,0.017290476709604263,0.5480307936668396,-0.469205379486084,0.5435435771942139,0.42903268337249756,1.5695825815200806,0.09039869159460068,4.387499999999999
-0.00987984985113144,0.07041217386722565,0.017294403165578842,0.5480796694755554,-0.4692172408103943,0.5435084104537964,0.4290016293525696,1.569582462310791,0.09041059017181396,4.3919999999999995
-0.009877018630504608,0.0704115778207779,0.017298366874456406,0.5481285452842712,-0.4692290723323822,0.5434733629226685,0.4289708137512207,1.569582223892212,0.09042235463857651,4.3965
-0.009874209761619568,0.07041099667549133,0.01730230823159218,0.5481771230697632,-0.46924081444740295,0.5434384942054749,0.428940087556839,1.5695819854736328,0.09043418616056442,4.401
-0.00987139344215393,0.07041041553020477,0.017306234687566757,0.5482256412506104,-0.46925267577171326,0.543403685092926,0.4289093613624573,1.5695818662643433,0.09044589847326279,4.4055
-0.00986858457326889,0.07040980458259583,0.01731017604470253,0.5482740998268127,-0.46926411986351013,0.5433688163757324,0.42887869477272034,1.5695816278457642,0.090457484126091,4.41
-0.009865798056125641,0.07040919363498688,0.01731410250067711,0.5483223795890808,-0.4692758619785309,0.5433341264724731,0.4288482666015625,1.5695816278457642,0.09046915918588638,4.4145
-0.009863018989562988,0.07040855288505554,0.017318066209554672,0.548370361328125,-0.4692874848842621,0.5432995557785034,0.4288177490234375,1.5695815086364746,0.09048067033290863,4.4190000000000005
-0.009860247373580933,0.0704079419374466,0.017321977764368057,0.5484183430671692,-0.4692990779876709,0.5432649850845337,0.4287874102592468,1.5695812702178955,0.09049217402935028,4.423500000000001
-0.009857483208179474,0.07040730118751526,0.01732591912150383,0.5484662652015686,-0.4693105220794678,0.5432307720184326,0.4287573993206024,1.569581151008606,0.09050370007753372,4.428000000000001
-0.009854748845100403,0.07040664553642273,0.017329860478639603,0.5485138893127441,-0.46932199597358704,0.5431964993476868,0.42872729897499084,1.5695809125900269,0.09051504731178284,4.432499999999999
-0.009851992130279541,0.07040596008300781,0.01733379438519478,0.5485613346099854,-0.4693334102630615,0.5431622862815857,0.42869722843170166,1.5695806741714478,0.09052637964487076,4.436999999999999
-0.009849265217781067,0.07040530443191528,0.017337728291749954,0.5486087799072266,-0.46934470534324646,0.5431281328201294,0.4286673069000244,1.5695805549621582,0.09053772687911987,4.4415
-0.009846553206443787,0.07040461897850037,0.01734166219830513,0.5486559867858887,-0.469355970621109,0.5430941581726074,0.4286375641822815,1.5695805549621582,0.09054902195930481,4.446
-0.009843848645687103,0.07040391862392426,0.017345596104860306,0.5487031936645508,-0.46936729550361633,0.5430602431297302,0.42860791087150574,1.569580316543579,0.09056013822555542,4.4505
-0.009841151535511017,0.07040321826934814,0.01734953746199608,0.5487502217292786,-0.4693784713745117,0.5430265069007874,0.42857831716537476,1.5695801973342896,0.09057135134935379,4.455
-0.009838469326496124,0.07040251791477203,0.017353463917970657,0.5487970113754272,-0.46938976645469666,0.5429926514625549,0.4285487234592438,1.5695799589157104,0.09058243036270142,4.4595
-0.009835794568061829,0.07040180265903473,0.017357375472784042,0.5488436222076416,-0.4694008529186249,0.5429590344429016,0.42851927876472473,1.569579839706421,0.09059347957372665,4.464
-0.009833119809627533,0.07040105760097504,0.01736130192875862,0.5488903522491455,-0.4694119095802307,0.5429255962371826,0.4284900426864624,1.5695796012878418,0.09060448408126831,4.468500000000001
-0.009830445051193237,0.07040032744407654,0.017365220934152603,0.548936665058136,-0.4694231450557709,0.5428920984268188,0.42846083641052246,1.5695793628692627,0.09061550348997116,4.473000000000001
-0.00982780009508133,0.07039959728717804,0.017369147390127182,0.548983097076416,-0.46943408250808716,0.5428588390350342,0.4284316599369049,1.5695792436599731,0.09062635898590088,4.477499999999999
-0.009825155138969421,0.07039882242679596,0.01737307384610176,0.5490291714668274,-0.46944504976272583,0.5428255200386047,0.4284026622772217,1.5695792436599731,0.09063722938299179,4.481999999999999
-0.009822525084018707,0.07039804756641388,0.017376992851495743,0.5490752458572388,-0.46945592761039734,0.5427923202514648,0.42837369441986084,1.569579005241394,0.09064804017543793,4.4864999999999995
-0.009819909930229187,0.0703972727060318,0.017380904406309128,0.5491211414337158,-0.46946701407432556,0.542759120464325,0.4283447861671448,1.5695788860321045,0.09065886586904526,4.491
-0.009817302227020264,0.07039646804332733,0.017384838312864304,0.5491667985916138,-0.4694778025150299,0.5427262783050537,0.4283161461353302,1.5695786476135254,0.09066959470510483,4.4955


==> primitive_0.csv <==
Hand_X,Hand_Y,Hand_Z,Hand_Q_X,Hand_Q_Y,Hand_Q_Z,Hand_Q_W,Hand_Abd,Grasp_Quality,latent_value
-0.007255477096123064,0.0010427813486773019,0.13109345457410382,6.483706982036407e-05,0.9999338648552989,-0.00011801782866205261,0.011499903629631563,0.5235987755982988,0.07858006378596398,-0.5397140979766846
-0.001024064753137266,-0.007263745390507559,0.1310930926239947,-0.7070131852482465,0.7071063388130867,0.008123027444939491,0.008185225751913045,0.5235987755982988,0.07626359319494079,-1.5899112224578857
0.0010435872667216017,-0.0008368046287495767,0.11306793382761382,0.9999996681335922,-0.00017292794526126842,0.0007825299716060821,-0.00014654513051255802,0.5235987755982988,0.09297025563750728,1.1394542455673218
0.0008819908512573416,0.007304942194244157,0.09722804654366068,0.7071626840871379,0.7069033946630829,0.010041447407277736,-0.010377773482384164,0.5235987755982988,0.0915493931156091,0.10994330048561096
0.005944774822745691,0.00165655009109561,0.09689758913466573,-0.23838735014331836,0.9710321060344885,-0.005966023846954466,-0.015248832785830101,0.5235987755982988,0.08459752122726366,-0.6968848705291748
-0.0016401250511489107,0.005937314396652349,0.09689881130384403,-0.8551904552804461,0.5180577486900468,-0.014908554583351271,-0.006571850550567873,0.5235987755982988,0.09260348570997452,-2.5495450496673584
-0.0009160205562299684,0.0007997475548643385,0.11642246790428834,0.9710708949547575,0.23841987841913476,0.012255660798302004,-0.00520358768232555,0.5235987755982988,0.07303914133310441,0.6335786581039429
0.0011163462529601986,-0.004204639307755276,0.13482736650069937,0.518053854922096,0.8552441413648555,0.00506429273617298,-0.012329436342717031,0.5235987755982988,0.07957556122787814,-0.0528397262096405
-0.007767126865585672,-0.0007957488354634057,0.1363029413777027,0.3046561931685672,0.9524258274218639,0.0023180543602296724,-0.00801709721773962,0.5235987755982988,0.1195185937273517,-0.15271076560020447
0.0008183633810859847,-0.007777592701384783,0.13630242785150415,-0.4580432770364941,0.8888905843364054,-0.003957037993989523,-0.007363918119287387,0.5235987755982988,0.11003980764259207,-1.3084453344345093
0.005743886879152171,0.002482715168059202,0.11621819963450453,0.9523831382907378,-0.30479161361968965,0.007922416555202955,0.0023802274087622705,0.5235987755982988,0.07227105630661747,1.7972255945205688
-0.0029234464857899045,0.004662117758103657,0.096600161790519,0.8889075769944744,0.45801187561152706,0.007274620788846874,-0.003939702146409823,0.5235987755982988,0.09023443386885695,0.37951305508613586


==> primitive_1.csv <==
Hand_X,Hand_Y,Hand_Z,Hand_Q_X,Hand_Q_Y,Hand_Q_Z,Hand_Q_W,Hand_Abd,Grasp_Quality,latent_value
0.008760916194713086,0.07578878456920835,0.0488558668834298,0.5791832436180777,0.4101515296937962,-0.5548561500020008,0.43411651178783645,1.5707963267948966,0.04725528865913368,-0.44318023324012756
0.026010707633107533,0.09368869141038866,0.02951823465801451,0.5771321877265696,0.41280563330509423,-0.5579641848261334,0.43033233140542976,1.5707963267948966,0.06916576155949296,-0.4986654222011566
-0.015005973706498699,0.08372172650203841,0.03701313483685498,0.445448919173065,0.4997546429316817,-0.47448657077803114,0.5715619401491677,1.5707963267948966,0.08130205506369254,-0.6518827676773071
0.0033413518214586713,0.08138753727494574,0.03962327871052029,0.48650388526842286,0.439718191669909,-0.5265921531323832,0.540982981056406,1.5707963267948966,0.06756423711146413,-0.5937515497207642
0.0593714498680864,0.07085612816140124,0.029585964666683506,0.6425621740175669,0.2983737166458861,-0.6439956664759386,0.2887153603412025,1.5707963267948966,0.0779240147965073,0.007415682077407837
0.0472628180067145,0.04875134444473439,0.039146043990804125,0.6623381650473478,0.2696690637111223,-0.6481649291305336,0.2616657712504445,1.5707963267948966,0.058339247570140175,-0.10086819529533386
0.0454470659656816,0.06889973752322215,0.04144079419602997,0.6524494533936083,0.3339968670616,-0.5943145750914727,0.3309773245907644,1.5707963267948966,0.07393232811785456,-0.20203116536140442
0.022637550564256648,0.07007207793482151,0.027744039526013342,0.40539451989804753,-0.5711866154676494,0.42882983649790707,0.5705314232156035,1.5707963267948966,0.07654643786850364,1.4471228122711182
0.020495638379513625,0.0631929764019401,0.02305226853545017,0.3868348634315063,-0.5464766071543136,0.44564624680996323,0.5942402956475027,1.5707963267948966,0.08935519676304012,1.4915441274642944
0.005387687720507239,0.07557578084581401,0.032754208957267106,0.4432962256844999,-0.5255421153897801,0.49792666478414715,0.5285479900088997,1.5707963267948966,0.05460573744546295,1.7381609678268433
-0.011499287710281747,0.06464715439603341,0.034021381464188094,0.5056483100942171,-0.4469117583359994,0.5737018511018245,0.4641722232127072,1.5707963267948966,0.05954324391993531,2.2973990440368652
-0.011919926148101334,0.07130633200114644,0.017194880293422088,0.5334910588732091,-0.46945402477458764,0.5478684742226125,0.4414072311123482,1.5707963267948966,0.08762692364699787,2.8562517166137695
0.02693511431571971,0.05174835100745945,0.011897938803487773,0.36448148914779843,-0.5946091670356379,0.3829904411982319,0.6057322052661327,1.5707963267948966,0.06367558176010264,0.6964461803436279
0.04466036334090617,0.09372575156426893,0.03382333053633879,0.3785198720730487,-0.6182473710978931,0.3731224779588518,0.5790272109479776,1.5707963267948966,0.0553193839427242,0.8801980018615723
0.06234247167068996,0.06797957926966702,0.018254373270570112,0.27701356125577903,-0.6462938371356262,0.3034460241330501,0.6430305384651211,1.5707963267948966,0.06563122501464644,0.45354214310646057
0.03693862759528699,0.03873920043925172,0.008522836818227852,0.2792030452710139,-0.6511476573787502,0.3012710604871092,0.6381913004064933,1.5707963267948966,0.05822667402655605,0.558327317237854
0.0618458365528054,0.05879406879756216,0.018914522840554282,0.24413478712949147,-0.6445862980291704,0.2959079967328271,0.6613207750977224,1.5707963267948966,0.07054033363291935,0.4669831097126007
0.08680917982151226,0.08331006273581754,0.012165729917813284,0.2528776405566744,-0.6636100536728858,0.2886877854859723,0.6421323524647891,1.5707963267948966,0.09534191132380383,0.4198084771633148
0.052960690409329825,0.07166473871425799,0.0300401936678385,0.11923818181278743,0.7012628460535075,-0.6977019076765827,-0.0849983809691241,0.0,0.011063549296397884,-3.4392828941345215
0.10580109283882488,0.06209973675843994,0.032628099983098346,0.11929209771995222,0.7012402769035905,-0.6977167499083232,-0.08498709529754998,0.0,0.013814071428625391,-2.3742880821228027
0.07738266620196099,0.09317876857396046,0.02898173510707558,0.10960695811802137,0.6998526962160867,-0.6994439061760327,-0.09471399286484188,0.0,0.0,-1.9741259813308716
0.08125695252545184,0.08770641150726499,0.02906398691653589,0.10968017791193517,0.6999330761768647,-0.6993552700687489,-0.09468977597324851,0.0,0.0026084023371280318,-2.0366806983947754
0.0902927175848236,0.04292166298858374,0.02938327185499512,0.10967821598375779,0.6998368515284933,-0.6994595804134884,-0.0946327932013675,0.0,0.0056911653658497825,-2.5678036212921143
0.09009027136066794,0.11988327109690444,0.03109483983001249,0.1096719628212156,0.6998196980740291,-0.6994694080927849,-0.09469423372542456,0.0,0.0021775013180954303,-1.8455106019973755
-0.0452519333982222,0.1034926017226514,0.02814230997656253,0.6960185471994224,-0.11826012096782405,-0.10384331781254917,0.7005635524981033,0.0,0.0,-1.240925669670105
-0.04414646260138855,0.1352067866560438,0.027976698347371542,0.696069006673707,-0.11821348794924426,-0.1038480872716317,0.7005205807006503,0.0,0.0006261881597495956,-1.304334044456482
-0.02747199456278049,0.087634025143978,0.028594148359176064,0.696116270584748,-0.11836977482105017,-0.10368052611215693,0.700472042797643,0.0,0.0,-1.1712931394577026
-0.010715008508910828,0.1413630851621306,0.028401602429473927,0.6961080786638787,-0.11841606741877461,-0.10364596113627741,0.7004774746814442,0.0,0.0007679118235444375,-1.3730740547180176

